Efficient Computation of Optimal Temporal Walks under Waiting-Time Constraints

Node connectivity plays a central role in temporal network analysis. We provide a comprehensive study of various concepts of walks in temporal graphs, that is, graphs with fixed vertex sets but edge sets changing over time. Taking into account the temporal aspect leads to a rich set of optimization criteria for "shortest" walks. Extending and significantly broadening state-of-the-art work of Wu et al. [IEEE TKDE 2016], we provide an algorithm for computing optimal walks that is capable to deal with various optimization criteria and any linear combination of these. It runs in $O (|V| + |E| \log |E|)$ time where $|V|$ is the number of vertices and $|E|$ is the number of time edges. A central distinguishing factor to Wu et al.'s work is that our model allows to, motivated by real-world applications, respect waiting-time constraints for vertices, that is, the minimum and maximum waiting time allowed in intermediate vertices of a walk. Moreover, other than Wu et al. our algorithm also allows to search for walks that pass multiple subsequent edges in one time step, and it can optimize a richer set of optimization criteria. Our experimental studies indicate that our richer modeling can be achieved without significantly worsening the running time when compared to Wu et al.'s algorithms.

==> test_environment/beta_values_ca-cit-HepPh.txt <==
filename,algo,n,M,avg_degree,t_start,t_end,T,lifetime,compression,beta,beta_percent2,beta_percent,readin_time,sources,visit_min,visit_max,visit_median,visit_first,visit_third,visit_medium,runtime_min,runtime_max,runtime_median,runtime_first,runtime_third,runtime_medium,backtracking,cycles_min,cycles_max,cycles_median,cycles_first,cycles_third,cycles_medium,pathruntime_min,pathruntime_max,pathruntime_median,pathruntime_first,pathruntime_third,pathruntime_medium
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,1,3.17184817776149E-09,3.17184817776149E-07,3.23656,100,0,1870,16,3.5,85.5,105.92,5.00E-06,0.0247,7.75E-05,1.50E-05,0.0003035,0.00086348,1,0,0,0,0,0,0,2.00E-05,0.000187,2.20E-05,2.20E-05,2.20E-05,2.25E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,2,6.34369635552297E-09,6.34369635552297E-07,3.2072,100,0,1870,16,3.5,85.5,105.92,6.00E-06,0.023761,7.60E-05,1.45E-05,0.000301,0.00083286,1,0,0,0,0,0,0,2.00E-05,0.000189,2.20E-05,2.20E-05,2.30E-05,2.27E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,4,1.26873927110459E-08,1.26873927110459E-06,3.27982,100,0,1870,16,3.5,85.5,105.92,5.00E-06,0.022775,7.60E-05,1.65E-05,0.000303,0.00080098,1,0,0,0,0,0,0,2.00E-05,0.000189,2.20E-05,2.20E-05,2.20E-05,2.25E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,8,2.53747854220919E-08,2.53747854220919E-06,3.20305,100,0,1870,16,3.5,85.5,105.92,5.00E-06,0.024815,7.65E-05,1.50E-05,0.000303,0.00086918,1,0,0,0,0,0,0,2.00E-05,0.000186,2.20E-05,2.20E-05,2.20E-05,2.25E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,16,5.07495708441838E-08,5.07495708441838E-06,3.3888,100,0,1870,16,3.5,85.5,105.92,6.00E-06,0.022888,7.55E-05,1.55E-05,0.0003035,0.00080538,1,0,0,0,0,0,0,2.00E-05,0.000201,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,32,1.01499141688368E-07,1.01499141688368E-05,3.40618,100,0,1870,16,3.5,85.5,105.92,5.00E-06,0.023084,7.70E-05,1.55E-05,0.0003005,0.00081206,1,0,0,0,0,0,0,2.00E-05,0.000182,2.20E-05,2.20E-05,2.20E-05,2.25E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,64,2.02998283376735E-07,2.02998283376735E-05,3.20037,100,0,1870,16,3.5,85.5,105.92,5.00E-06,0.023391,7.60E-05,1.45E-05,0.0003105,0.00081818,1,0,0,0,0,0,0,2.00E-05,0.000188,2.20E-05,2.20E-05,2.20E-05,2.25E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,128,4.0599656675347E-07,4.0599656675347E-05,3.20441,100,0,1870,16,3.5,85.5,105.92,5.00E-06,0.024719,7.65E-05,1.50E-05,0.000305,0.00086517,1,0,0,0,0,0,0,2.00E-05,0.000186,2.20E-05,2.20E-05,2.30E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,256,8.1199313350694E-07,8.1199313350694E-05,3.22443,100,0,1870,16,3.5,85.5,105.92,5.00E-06,0.023452,7.65E-05,1.50E-05,0.0003105,0.00081771,1,0,0,0,0,0,0,2.00E-05,0.000195,2.20E-05,2.20E-05,2.20E-05,2.25E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,512,1.62398626701388E-06,0.000162398626701,3.41545,100,0,1870,16,3.5,85.5,105.92,5.00E-06,0.02355,7.55E-05,1.55E-05,0.000328,0.00082467,1,0,0,0,0,0,0,2.00E-05,0.000189,2.20E-05,2.20E-05,2.20E-05,2.25E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,1024,3.24797253402776E-06,0.000324797253403,3.20779,100,0,1870,16,3.5,85.5,105.92,5.00E-06,0.024878,7.65E-05,1.40E-05,0.000303,0.00087062,1,0,0,0,0,0,0,2.00E-05,0.000188,2.20E-05,2.20E-05,2.20E-05,2.25E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,2048,6.49594506805552E-06,0.000649594506806,3.25708,100,0,1870,16,3.5,85.5,105.92,5.00E-06,0.022833,7.65E-05,1.40E-05,0.0003095,0.00080177,1,0,0,0,0,0,0,2.00E-05,0.000183,2.20E-05,2.20E-05,2.30E-05,2.27E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,4096,1.2991890136111E-05,0.001299189013611,3.28465,100,0,1870,16,3.5,85.5,105.92,5.00E-06,0.023273,7.60E-05,1.55E-05,0.0003,0.00081452,1,0,0,0,0,0,0,2.00E-05,0.000184,2.20E-05,2.20E-05,2.20E-05,2.25E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,8192,2.59837802722221E-05,0.002598378027222,3.28474,100,0,1870,16,3.5,85.5,105.92,5.00E-06,0.023732,7.60E-05,1.55E-05,0.0003115,0.00083437,1,0,0,0,0,0,0,2.00E-05,0.000185,2.20E-05,2.20E-05,2.20E-05,2.25E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,16384,5.19675605444442E-05,0.005196756054444,3.19972,100,0,1870,16,3.5,85.5,105.92,5.00E-06,0.022907,7.70E-05,1.55E-05,0.000303,0.00080445,1,0,0,0,0,0,0,2.00E-05,0.000187,2.20E-05,2.20E-05,2.20E-05,2.25E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,32768,0.000103935121089,0.010393512108889,3.26717,100,0,1870,16,3.5,85.5,105.92,5.00E-06,0.025617,7.85E-05,1.50E-05,0.000317,0.00089963,1,0,0,0,0,0,0,2.00E-05,0.000202,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,65536,0.000207870242178,0.020787024217778,3.20528,100,0,1870,16,3.5,85.5,105.92,6.00E-06,0.023075,7.65E-05,1.55E-05,0.000304,0.00080645,1,0,0,0,0,0,0,2.00E-05,0.000186,2.20E-05,2.20E-05,2.30E-05,2.27E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,131072,0.000415740484356,0.041574048435555,3.20529,100,0,2249,16,3.5,85.5,117.47,5.00E-06,0.030304,7.80E-05,1.50E-05,0.00031,0.00098402,1,0,0,0,0,0,0,2.00E-05,0.000187,2.20E-05,2.20E-05,2.30E-05,2.27E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,262144,0.000831480968711,0.083148096871111,3.21537,100,0,3174,16,3.5,85.5,145.92,5.00E-06,0.041229,7.95E-05,1.50E-05,0.000315,0.00128934,1,0,0,0,0,0,0,2.00E-05,0.000189,2.20E-05,2.20E-05,2.20E-05,2.25E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,524288,0.001662961937422,0.166296193742221,3.21854,100,0,6293,16,3.5,89.5,224.92,5.00E-06,0.082415,7.70E-05,1.50E-05,0.000312,0.0023036,1,0,0,0,0,0,0,2.00E-05,0.000189,2.20E-05,2.20E-05,2.30E-05,2.25E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,1048576,0.003325923874844,0.332592387484443,3.20825,100,0,11723,16,3.5,92.5,474.32,5.00E-06,0.140809,7.55E-05,1.55E-05,0.000312,0.00428421,1,0,0,0,0,0,0,2.00E-05,0.000185,2.30E-05,2.20E-05,2.30E-05,2.28E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,2097152,0.006651847749689,0.665184774968886,3.20222,100,0,15138,18,3.5,110,938.63,5.00E-06,0.211064,8.20E-05,1.65E-05,0.0003255,0.00886444,1,0,0,0,0,0,0,2.00E-05,0.000183,2.30E-05,2.20E-05,2.40E-05,2.31E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,4194304,0.013303695499378,1.33036954993777,3.78384,100,0,16208,19,3.5,141,1423.4,5.00E-06,0.253527,7.95E-05,1.50E-05,0.00034,0.0139035,1,0,0,0,0,0,0,2.00E-05,0.000187,2.30E-05,2.30E-05,2.40E-05,2.32E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,8388608,0.026607390998756,2.66073909987554,3.2035,100,0,16713,19,3.5,217.5,1761.05,6.00E-06,0.292197,8.15E-05,1.45E-05,0.000376,0.0177029,1,0,0,0,0,0,0,2.00E-05,0.000181,2.30E-05,2.20E-05,2.30E-05,2.31E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,16777216,0.053214781997511,5.32147819975109,3.23453,100,0,16886,21.5,3.5,251.5,1934,5.00E-06,0.313463,8.45E-05,1.65E-05,0.000447,0.0199158,1,0,0,0,0,0,0,2.00E-05,0.000178,2.30E-05,2.20E-05,2.30E-05,2.29E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,33554432,0.106429563995022,10.6429563995022,3.20441,100,0,16970,27.5,3.5,357.5,2026.12,5.00E-06,0.327541,8.40E-05,1.50E-05,0.000721,0.0217155,1,0,0,0,0,0,0,2.00E-05,0.000181,2.30E-05,2.20E-05,2.30E-05,2.28E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,67108864,0.212859127990043,21.2859127990043,3.24191,100,0,16989,33,3.5,455,2045.01,5.00E-06,0.324622,8.40E-05,1.55E-05,0.00096,0.0216947,1,0,0,0,0,0,0,2.00E-05,0.000189,2.30E-05,2.20E-05,2.40E-05,2.32E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,134217728,0.425718255980087,42.5718255980087,3.21489,100,0,27529,44,4,1862.5,4560.61,5.00E-06,3.42746,9.45E-05,1.60E-05,0.003897,0.238136,1,0,0,0,0,0,0,2.00E-05,0.000199,2.30E-05,2.20E-05,2.30E-05,2.29E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,268435456,0.851436511960173,85.1436511960174,3.20642,100,0,27547,47.5,4,1912.5,4565.32,6.00E-06,3.35722,9.50E-05,1.50E-05,0.004048,0.239176,1,0,0,0,0,0,0,2.00E-05,0.000196,2.30E-05,2.20E-05,2.30E-05,2.29E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,536870912,1.70287302392035,170.287302392035,3.20105,100,0,27547,47.5,4,1912.5,4565.32,5.00E-06,3.37933,9.20E-05,1.55E-05,0.004079,0.238721,1,0,0,0,0,0,0,2.00E-05,0.000199,2.30E-05,2.20E-05,2.30E-05,2.27E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,1073741824,3.40574604784069,340.574604784069,3.26008,100,0,27547,47.5,4,1912.5,4565.32,5.00E-06,3.43827,9.40E-05,1.55E-05,0.0040675,0.239442,1,0,0,0,0,0,0,2.10E-05,0.000215,2.30E-05,2.30E-05,2.30E-05,2.30E-05
data/edge_zerotrans_out.ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,1,3.17184817776149E-09,3.17184817776149E-07,3.23668,100,1,1870,16,3.5,85.5,106.08,5.80E-05,0.036892,0.000114,8.35E-05,0.0003435,0.00128884,1,0,0,0,0,0,0,2.00E-05,0.000449,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,2,6.34369635552297E-09,6.34369635552297E-07,3.20413,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.037556,0.000116,8.40E-05,0.0003365,0.00130485,1,0,0,0,0,0,0,2.00E-05,0.000439,2.20E-05,2.20E-05,2.30E-05,2.28E-05
data/edge_zerotrans_out.ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,4,1.26873927110459E-08,1.26873927110459E-06,3.41137,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.044848,0.000117,8.25E-05,0.0003375,0.00137025,1,0,0,0,0,0,0,2.00E-05,0.000514,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,8,2.53747854220919E-08,2.53747854220919E-06,3.26586,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.040915,0.0001205,8.40E-05,0.00035,0.00142068,1,0,0,0,0,0,0,2.00E-05,0.000443,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,16,5.07495708441838E-08,5.07495708441838E-06,3.31351,100,1,1870,16,3.5,85.5,106.08,6.20E-05,0.041085,0.000124,9.20E-05,0.000359,0.00144511,1,0,0,0,0,0,0,2.00E-05,0.000451,2.20E-05,2.20E-05,2.20E-05,2.27E-05
data/edge_zerotrans_out.ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,32,1.01499141688368E-07,1.01499141688368E-05,3.21189,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.037226,0.000113,8.20E-05,0.0003355,0.00130077,1,0,0,0,0,0,0,2.00E-05,0.000459,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,64,2.02998283376735E-07,2.02998283376735E-05,3.20311,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.037606,0.000113,8.25E-05,0.0003345,0.00131248,1,0,0,0,0,0,0,2.00E-05,0.000463,2.20E-05,2.20E-05,2.30E-05,2.28E-05
data/edge_zerotrans_out.ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,128,4.0599656675347E-07,4.0599656675347E-05,3.25418,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.037193,0.0001135,8.30E-05,0.000333,0.00129765,1,0,0,0,0,0,0,2.00E-05,0.000465,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,256,8.1199313350694E-07,8.1199313350694E-05,3.23288,100,1,1870,16,3.5,85.5,106.08,5.80E-05,0.037828,0.000117,8.40E-05,0.0003395,0.00133236,1,0,0,0,0,0,0,2.00E-05,0.000441,2.20E-05,2.20E-05,2.30E-05,2.28E-05
data/edge_zerotrans_out.ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,512,1.62398626701388E-06,0.000162398626701,3.41615,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.040183,0.000113,8.20E-05,0.0003445,0.0014048,1,0,0,0,0,0,0,2.00E-05,0.000442,2.20E-05,2.20E-05,2.20E-05,2.27E-05
data/edge_zerotrans_out.ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,1024,3.24797253402776E-06,0.000324797253403,3.3141,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.037507,0.000114,8.30E-05,0.000334,0.00133151,1,0,0,0,0,0,0,2.00E-05,0.000446,2.20E-05,2.20E-05,2.30E-05,2.27E-05
data/edge_zerotrans_out.ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,2048,6.49594506805552E-06,0.000649594506806,3.19865,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.037527,0.000114,8.05E-05,0.000339,0.00131334,1,0,0,0,0,0,0,2.00E-05,0.000453,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,4096,1.2991890136111E-05,0.001299189013611,3.23933,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.037778,0.0001155,8.35E-05,0.000338,0.00131919,1,0,0,0,0,0,0,2.00E-05,0.00044,2.20E-05,2.20E-05,2.30E-05,2.28E-05
data/edge_zerotrans_out.ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,8192,2.59837802722221E-05,0.002598378027222,3.20266,100,1,1870,16,3.5,85.5,106.08,5.80E-05,0.041425,0.000114,8.35E-05,0.000349,0.00144238,1,0,0,0,0,0,0,2.00E-05,0.000439,2.20E-05,2.20E-05,2.20E-05,2.27E-05
data/edge_zerotrans_out.ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,16384,5.19675605444442E-05,0.005196756054444,3.20156,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.038072,0.0001135,8.00E-05,0.0003355,0.00133443,1,0,0,0,0,0,0,2.00E-05,0.000446,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,32768,0.000103935121089,0.010393512108889,3.20335,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.041169,0.000113,8.30E-05,0.000349,0.00143128,1,0,0,0,0,0,0,2.00E-05,0.000452,2.20E-05,2.20E-05,2.30E-05,2.28E-05
data/edge_zerotrans_out.ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,65536,0.000207870242178,0.020787024217778,3.41264,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.037129,0.000114,8.10E-05,0.0003365,0.00129707,1,0,0,0,0,0,0,2.00E-05,0.000436,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,131072,0.000415740484356,0.041574048435555,3.20006,100,1,2249,16,3.5,85.5,117.63,5.80E-05,0.048625,0.000114,8.35E-05,0.000339,0.00157034,1,0,0,0,0,0,0,2.00E-05,0.000612,2.20E-05,2.20E-05,2.30E-05,2.27E-05
data/edge_zerotrans_out.ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,262144,0.000831480968711,0.083148096871111,3.19958,100,1,3174,16,3.5,85.5,146.08,5.70E-05,0.070165,0.0001155,8.30E-05,0.0003585,0.0021486,1,0,0,0,0,0,0,2.00E-05,0.001022,2.20E-05,2.20E-05,2.30E-05,2.28E-05
data/edge_zerotrans_out.ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,524288,0.001662961937422,0.166296193742221,3.20352,100,1,6293,16,3.5,89.5,225.08,5.70E-05,0.128748,0.000116,8.15E-05,0.0003545,0.00349156,1,0,0,0,0,0,0,2.00E-05,0.00256,2.20E-05,2.20E-05,2.30E-05,2.27E-05
data/edge_zerotrans_out.ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,1048576,0.003325923874844,0.332592387484443,3.22103,100,1,11723,16,3.5,92.5,474.48,5.70E-05,0.281352,0.000118,8.35E-05,0.000387,0.00786815,1,0,0,0,0,0,0,2.00E-05,0.011593,2.30E-05,2.20E-05,2.30E-05,2.32E-05
data/edge_zerotrans_out.ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,2097152,0.006651847749689,0.665184774968886,3.29052,100,1,15138,18,3.5,110,938.79,5.80E-05,0.53162,0.0001195,8.30E-05,0.0004065,0.0196544,1,0,0,0,0,0,0,2.00E-05,0.03162,2.30E-05,2.20E-05,2.30E-05,2.37E-05
data/edge_zerotrans_out.ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,4194304,0.013303695499378,1.33036954993777,3.23579,100,1,16208,19,3.5,141,1423.56,5.70E-05,0.715693,0.000124,8.15E-05,0.0004585,0.0356141,1,0,0,0,0,0,0,2.00E-05,0.047947,2.30E-05,2.30E-05,2.30E-05,2.43E-05
data/edge_zerotrans_out.ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,8388608,0.026607390998756,2.66073909987554,3.20436,100,1,16713,19,3.5,217.5,1761.21,5.80E-05,0.8353,0.000124,8.40E-05,0.0005815,0.0463283,1,0,0,0,0,0,0,2.00E-05,0.067161,2.30E-05,2.30E-05,2.30E-05,2.46E-05
data/edge_zerotrans_out.ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,16777216,0.053214781997511,5.32147819975109,3.31834,100,1,16886,21.5,3.5,251.5,1934.16,5.70E-05,0.909398,0.0001545,8.50E-05,0.000936,0.0537262,1,0,0,0,0,0,0,2.10E-05,0.062352,2.30E-05,2.30E-05,2.30E-05,2.48E-05
data/edge_zerotrans_out.ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,33554432,0.106429563995022,10.6429563995022,3.19932,100,1,16970,27.5,3.5,357.5,2026.28,5.80E-05,0.934752,0.0001475,8.30E-05,0.001393,0.0578193,1,0,0,0,0,0,0,2.10E-05,0.061081,2.30E-05,2.30E-05,2.30E-05,2.47E-05
data/edge_zerotrans_out.ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,67108864,0.212859127990043,21.2859127990043,3.21796,100,1,16989,33,3.5,455,2045.17,5.70E-05,0.949702,0.0001635,8.30E-05,0.0021425,0.0589015,1,0,0,0,0,0,0,2.00E-05,0.060113,2.30E-05,2.30E-05,2.30E-05,2.48E-05
data/edge_zerotrans_out.ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,134217728,0.425718255980087,42.5718255980087,3.25999,100,1,27529,44,4,1862.5,4560.77,5.70E-05,2.66664,0.0001915,8.50E-05,0.0278575,0.226539,1,0,0,0,0,0,0,2.10E-05,0.192952,2.30E-05,2.30E-05,2.30E-05,2.53E-05
data/edge_zerotrans_out.ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,268435456,0.851436511960173,85.1436511960174,3.21097,100,1,27547,47.5,4,1912.5,4565.48,5.80E-05,2.71587,0.000198,8.30E-05,0.0280545,0.233444,1,0,0,0,0,0,0,2.00E-05,0.195522,2.30E-05,2.30E-05,2.40E-05,2.56E-05
data/edge_zerotrans_out.ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,536870912,1.70287302392035,170.287302392035,3.23647,100,1,27547,47.5,4,1912.5,4565.48,5.60E-05,2.72933,0.000192,8.50E-05,0.0280055,0.231033,1,0,0,0,0,0,0,2.00E-05,0.195468,2.30E-05,2.30E-05,2.30E-05,2.53E-05
data/edge_zerotrans_out.ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,1073741824,3.40574604784069,340.574604784069,3.23279,100,1,27547,47.5,4,1912.5,4565.48,5.70E-05,2.68604,0.000199,8.30E-05,0.028657,0.230928,1,0,0,0,0,0,0,2.00E-05,0.195001,2.30E-05,2.30E-05,2.30E-05,2.53E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,1,3.17184817776149E-09,3.17184817776149E-07,3.2079,100,1,1870,16,3.5,85.5,106.08,5.60E-05,0.038261,0.000113,8.25E-05,0.000339,0.00133894,1,0,0,0,0,0,0,2.00E-05,0.000443,2.20E-05,2.20E-05,2.20E-05,2.27E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,2,6.34369635552297E-09,6.34369635552297E-07,3.20268,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.037477,0.000114,8.15E-05,0.0003425,0.0013098,1,0,0,0,0,0,0,2.00E-05,0.000431,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,4,1.26873927110459E-08,1.26873927110459E-06,3.23383,100,1,1870,16,3.5,85.5,106.08,5.60E-05,0.037029,0.000115,8.10E-05,0.000338,0.00129294,1,0,0,0,0,0,0,2.00E-05,0.00044,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,8,2.53747854220919E-08,2.53747854220919E-06,3.2064,100,1,1870,16,3.5,85.5,106.08,5.60E-05,0.039418,0.0001155,8.25E-05,0.000348,0.00137666,1,0,0,0,0,0,0,2.00E-05,0.000439,2.20E-05,2.20E-05,2.30E-05,2.27E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,16,5.07495708441838E-08,5.07495708441838E-06,3.33143,100,1,1870,16,3.5,85.5,106.08,5.60E-05,0.038899,0.0001165,8.15E-05,0.000357,0.00135944,1,0,0,0,0,0,0,2.00E-05,0.000449,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,32,1.01499141688368E-07,1.01499141688368E-05,3.30883,100,1,1870,16,3.5,85.5,106.08,5.60E-05,0.036915,0.000116,8.35E-05,0.0003385,0.00129225,1,0,0,0,0,0,0,2.00E-05,0.000436,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,64,2.02998283376735E-07,2.02998283376735E-05,3.20235,100,1,1870,16,3.5,85.5,106.08,6.20E-05,0.037814,0.0001205,8.95E-05,0.000344,0.00132775,1,0,0,0,0,0,0,2.00E-05,0.00045,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,128,4.0599656675347E-07,4.0599656675347E-05,3.21024,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.037466,0.000119,8.55E-05,0.000349,0.00131498,1,0,0,0,0,0,0,2.00E-05,0.000437,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,256,8.1199313350694E-07,8.1199313350694E-05,3.207,100,1,1870,16,3.5,85.5,106.08,6.30E-05,0.037025,0.0001195,8.80E-05,0.0003415,0.00129816,1,0,0,0,0,0,0,2.00E-05,0.000441,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,512,1.62398626701388E-06,0.000162398626701,3.21292,100,1,1870,16,3.5,85.5,106.08,5.60E-05,0.037865,0.0001125,8.20E-05,0.000337,0.00132625,1,0,0,0,0,0,0,2.00E-05,0.00044,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,1024,3.24797253402776E-06,0.000324797253403,3.20004,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.038022,0.0001175,8.25E-05,0.0003345,0.00131982,1,0,0,0,0,0,0,2.00E-05,0.000442,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,2048,6.49594506805552E-06,0.000649594506806,3.20459,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.037199,0.0001125,8.25E-05,0.000332,0.00129879,1,0,0,0,0,0,0,2.00E-05,0.00044,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,4096,1.2991890136111E-05,0.001299189013611,3.40844,100,1,1870,16,3.5,85.5,106.08,5.60E-05,0.039894,0.000121,8.10E-05,0.0003445,0.00141422,1,0,0,0,0,0,0,2.00E-05,0.000449,2.20E-05,2.20E-05,2.20E-05,2.27E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,8192,2.59837802722221E-05,0.002598378027222,3.2035,100,1,1870,16,3.5,85.5,106.08,5.60E-05,0.037022,0.0001135,8.20E-05,0.0003335,0.00129242,1,0,0,0,0,0,0,2.00E-05,0.000446,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,16384,5.19675605444442E-05,0.005196756054444,3.26938,100,1,1870,16,3.5,85.5,106.08,5.60E-05,0.040916,0.000112,8.15E-05,0.0003455,0.0014256,1,0,0,0,0,0,0,2.00E-05,0.000449,2.20E-05,2.20E-05,2.30E-05,2.28E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,32768,0.000103935121089,0.010393512108889,3.20873,100,1,1870,16,3.5,85.5,106.08,6.10E-05,0.036804,0.000121,8.85E-05,0.0003435,0.00129189,1,0,0,0,0,0,0,2.00E-05,0.000441,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,65536,0.000207870242178,0.020787024217778,3.21816,100,1,1870,16,3.5,85.5,106.08,5.60E-05,0.041077,0.0001135,8.10E-05,0.0003475,0.00143187,1,0,0,0,0,0,0,2.00E-05,0.000447,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,131072,0.000415740484356,0.041574048435555,3.21179,100,1,2249,16,3.5,85.5,117.63,5.60E-05,0.049893,0.0001145,8.25E-05,0.0003485,0.00160745,1,0,0,0,0,0,0,2.00E-05,0.000608,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,262144,0.000831480968711,0.083148096871111,3.25002,100,1,3174,16,3.5,85.5,146.08,5.60E-05,0.075614,0.000113,8.05E-05,0.00036,0.00232543,1,0,0,0,0,0,0,2.00E-05,0.001018,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,524288,0.001662961937422,0.166296193742221,3.21754,100,1,6293,16,3.5,89.5,225.08,5.80E-05,0.129867,0.0001175,8.55E-05,0.0003675,0.00353303,1,0,0,0,0,0,0,2.00E-05,0.002579,2.20E-05,2.20E-05,2.30E-05,2.27E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,1048576,0.003325923874844,0.332592387484443,3.56007,100,1,11723,16,3.5,92.5,474.48,5.70E-05,0.280113,0.0001155,8.25E-05,0.000385,0.00785,1,0,0,0,0,0,0,2.00E-05,0.011508,2.30E-05,2.20E-05,2.30E-05,2.32E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,2097152,0.006651847749689,0.665184774968886,3.20332,100,1,15138,18,3.5,110,938.79,6.30E-05,0.519288,0.0001275,9.00E-05,0.0004155,0.0190816,1,0,0,0,0,0,0,2.00E-05,0.032031,2.30E-05,2.20E-05,2.30E-05,2.36E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,4194304,0.013303695499378,1.33036954993777,3.20032,100,1,16208,19,3.5,141,1423.56,5.60E-05,0.701977,0.000131,8.10E-05,0.000453,0.0347943,1,0,0,0,0,0,0,2.00E-05,0.047995,2.30E-05,2.20E-05,2.30E-05,2.41E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,8388608,0.026607390998756,2.66073909987554,3.20352,100,1,16713,19,3.5,217.5,1761.21,5.70E-05,1.12058,0.0001275,8.40E-05,0.0005875,0.0498764,1,0,0,0,0,0,0,2.00E-05,0.069649,2.30E-05,2.20E-05,2.30E-05,2.46E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,16777216,0.053214781997511,5.32147819975109,3.22252,100,1,16886,21.5,3.5,251.5,1934.16,5.80E-05,0.902188,0.000151,8.50E-05,0.000877,0.0539093,1,0,0,0,0,0,0,2.00E-05,0.062346,2.30E-05,2.30E-05,2.30E-05,2.47E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,33554432,0.106429563995022,10.6429563995022,3.27016,100,1,16970,27.5,3.5,357.5,2026.28,5.70E-05,0.938168,0.000146,8.25E-05,0.0014665,0.0574074,1,0,0,0,0,0,0,2.00E-05,0.06113,2.30E-05,2.20E-05,2.30E-05,2.44E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,67108864,0.212859127990043,21.2859127990043,3.20701,100,1,16989,33,3.5,455,2045.17,5.70E-05,0.941541,0.0001685,8.25E-05,0.0021285,0.0576518,1,0,0,0,0,0,0,2.00E-05,0.060036,2.30E-05,2.20E-05,2.30E-05,2.43E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,134217728,0.425718255980087,42.5718255980087,3.26404,100,1,27529,44,4,1862.5,4560.77,6.20E-05,2.70289,0.000197,9.10E-05,0.0278975,0.226743,1,0,0,0,0,0,0,2.00E-05,0.193074,2.30E-05,2.30E-05,2.30E-05,2.53E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,268435456,0.851436511960173,85.1436511960174,3.21872,100,1,27547,47.5,4,1912.5,4565.48,5.70E-05,2.71375,0.0002005,8.35E-05,0.0279525,0.228412,1,0,0,0,0,0,0,2.00E-05,0.19509,2.30E-05,2.30E-05,2.30E-05,2.53E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,536870912,1.70287302392035,170.287302392035,3.20201,100,1,27547,47.5,4,1912.5,4565.48,5.70E-05,2.71367,0.0002095,9.00E-05,0.028107,0.234833,1,0,0,0,0,0,0,2.00E-05,0.195352,2.30E-05,2.30E-05,2.40E-05,2.56E-05
data/edge_zerotrans_out.ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,1073741824,3.40574604784069,340.574604784069,3.20433,100,1,27547,47.5,4,1912.5,4565.48,5.70E-05,2.67742,0.000195,8.40E-05,0.028599,0.225924,1,0,0,0,0,0,0,2.00E-05,0.194969,2.30E-05,2.30E-05,2.30E-05,2.52E-05
data/edge_zerotrans_out.ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,1,3.17184817776149E-09,3.17184817776149E-07,3.19985,100,1,1870,16,3.5,85.5,106.08,5.90E-05,0.040034,0.000115,8.40E-05,0.0003535,0.00139958,1,0,0,0,0,0,0,2.00E-05,0.000446,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,2,6.34369635552297E-09,6.34369635552297E-07,3.24773,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.040214,0.000112,8.10E-05,0.000344,0.0014043,1,0,0,0,0,0,0,2.00E-05,0.000479,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,4,1.26873927110459E-08,1.26873927110459E-06,3.2011,100,1,1870,16,3.5,85.5,106.08,6.00E-05,0.039926,0.000116,8.50E-05,0.0003505,0.00139614,1,0,0,0,0,0,0,2.00E-05,0.000446,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,8,2.53747854220919E-08,2.53747854220919E-06,3.44298,100,1,1870,16,3.5,85.5,106.08,5.80E-05,0.041216,0.0001195,8.40E-05,0.000361,0.00143696,1,0,0,0,0,0,0,2.00E-05,0.000449,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,16,5.07495708441838E-08,5.07495708441838E-06,3.20673,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.037119,0.0001145,8.30E-05,0.000333,0.00129797,1,0,0,0,0,0,0,2.00E-05,0.000441,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,32,1.01499141688368E-07,1.01499141688368E-05,3.24084,100,1,1870,16,3.5,85.5,106.08,5.90E-05,0.037146,0.0001165,8.45E-05,0.0003505,0.00130351,1,0,0,0,0,0,0,2.00E-05,0.00045,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,64,2.02998283376735E-07,2.02998283376735E-05,3.20831,100,1,1870,16,3.5,85.5,106.08,5.90E-05,0.036884,0.0001165,8.55E-05,0.000337,0.00129223,1,0,0,0,0,0,0,2.00E-05,0.000443,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,128,4.0599656675347E-07,4.0599656675347E-05,3.26006,100,1,1870,16,3.5,85.5,106.08,6.00E-05,0.039479,0.000118,8.50E-05,0.000345,0.00137835,1,0,0,0,0,0,0,2.00E-05,0.000438,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,256,8.1199313350694E-07,8.1199313350694E-05,3.20289,100,1,1870,16,3.5,85.5,106.08,5.90E-05,0.036682,0.000117,8.55E-05,0.0003355,0.00130999,1,0,0,0,0,0,0,2.00E-05,0.00045,2.20E-05,2.20E-05,2.30E-05,2.29E-05
data/edge_zerotrans_out.ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,512,1.62398626701388E-06,0.000162398626701,3.26327,100,1,1870,16,3.5,85.5,106.08,6.00E-05,0.037929,0.000118,8.40E-05,0.0003415,0.00132968,1,0,0,0,0,0,0,2.00E-05,0.000439,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,1024,3.24797253402776E-06,0.000324797253403,3.23272,100,1,1870,16,3.5,85.5,106.08,6.00E-05,0.037327,0.0001195,8.50E-05,0.000346,0.00131088,1,0,0,0,0,0,0,2.00E-05,0.000454,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,2048,6.49594506805552E-06,0.000649594506806,3.26192,100,1,1870,16,3.5,85.5,106.08,6.00E-05,0.036916,0.000116,8.60E-05,0.0003355,0.00129146,1,0,0,0,0,0,0,2.00E-05,0.000446,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,4096,1.2991890136111E-05,0.001299189013611,3.41842,100,1,1870,16,3.5,85.5,106.08,5.90E-05,0.037972,0.0001135,8.40E-05,0.0003425,0.00133448,1,0,0,0,0,0,0,2.00E-05,0.000438,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,8192,2.59837802722221E-05,0.002598378027222,3.20448,100,1,1870,16,3.5,85.5,106.08,5.90E-05,0.038876,0.000117,8.60E-05,0.0003405,0.0013593,1,0,0,0,0,0,0,2.00E-05,0.000442,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,16384,5.19675605444442E-05,0.005196756054444,3.2011,100,1,1870,16,3.5,85.5,106.08,5.90E-05,0.036844,0.0001235,8.30E-05,0.000334,0.00129093,1,0,0,0,0,0,0,2.00E-05,0.000444,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,32768,0.000103935121089,0.010393512108889,3.24801,100,1,1870,16,3.5,85.5,106.08,6.40E-05,0.036999,0.000123,9.20E-05,0.0003545,0.00131489,1,0,0,0,0,0,0,2.00E-05,0.000435,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,65536,0.000207870242178,0.020787024217778,3.20661,100,1,1870,16,3.5,85.5,106.08,6.00E-05,0.036905,0.000117,8.55E-05,0.000351,0.00129481,1,0,0,0,0,0,0,2.00E-05,0.000436,2.20E-05,2.20E-05,2.30E-05,2.28E-05
data/edge_zerotrans_out.ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,131072,0.000415740484356,0.041574048435555,3.21647,100,1,2249,16,3.5,85.5,117.63,5.90E-05,0.048458,0.000115,8.40E-05,0.00034,0.00156021,1,0,0,0,0,0,0,2.00E-05,0.000612,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,262144,0.000831480968711,0.083148096871111,3.20395,100,1,3174,16,3.5,85.5,146.08,5.90E-05,0.069951,0.0001175,8.45E-05,0.0003565,0.00213575,1,0,0,0,0,0,0,2.00E-05,0.001035,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,524288,0.001662961937422,0.166296193742221,3.20227,100,1,6293,16,3.5,89.5,225.08,6.00E-05,0.12881,0.000118,8.50E-05,0.0003585,0.00349593,1,0,0,0,0,0,0,2.00E-05,0.002567,2.20E-05,2.20E-05,2.30E-05,2.27E-05
data/edge_zerotrans_out.ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,1048576,0.003325923874844,0.332592387484443,3.27293,100,1,11723,16,3.5,92.5,474.48,5.90E-05,0.284441,0.000119,8.45E-05,0.000387,0.00796947,1,0,0,0,0,0,0,2.00E-05,0.011829,2.20E-05,2.20E-05,2.30E-05,2.30E-05
data/edge_zerotrans_out.ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,2097152,0.006651847749689,0.665184774968886,3.20987,100,1,15138,18,3.5,110,938.79,5.90E-05,0.524593,0.000121,8.55E-05,0.000415,0.0192129,1,0,0,0,0,0,0,2.00E-05,0.032411,2.30E-05,2.20E-05,2.30E-05,2.36E-05
data/edge_zerotrans_out.ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,4194304,0.013303695499378,1.33036954993777,3.21179,100,1,16208,19,3.5,141,1423.56,5.90E-05,0.74255,0.0001325,8.35E-05,0.0004515,0.0357659,1,0,0,0,0,0,0,2.00E-05,0.048907,2.30E-05,2.20E-05,2.30E-05,2.44E-05
data/edge_zerotrans_out.ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,8388608,0.026607390998756,2.66073909987554,3.23581,100,1,16713,19,3.5,217.5,1761.21,5.90E-05,0.855833,0.0001305,8.45E-05,0.0005875,0.048987,1,0,0,0,0,0,0,2.00E-05,0.059856,2.30E-05,2.20E-05,2.30E-05,2.42E-05
data/edge_zerotrans_out.ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,16777216,0.053214781997511,5.32147819975109,3.20715,100,1,16886,21.5,3.5,251.5,1934.16,5.90E-05,0.899606,0.000143,8.35E-05,0.000874,0.0551421,1,0,0,0,0,0,0,2.00E-05,0.070844,2.30E-05,2.30E-05,2.40E-05,2.49E-05
data/edge_zerotrans_out.ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,33554432,0.106429563995022,10.6429563995022,3.19798,100,1,16970,27.5,3.5,357.5,2026.28,5.90E-05,0.978596,0.000147,8.50E-05,0.001449,0.0591541,1,0,0,0,0,0,0,2.00E-05,0.071464,2.30E-05,2.20E-05,2.30E-05,2.44E-05
data/edge_zerotrans_out.ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,67108864,0.212859127990043,21.2859127990043,3.67248,100,1,16989,33,3.5,455,2045.17,6.40E-05,0.944002,0.0001925,9.80E-05,0.002184,0.0596466,1,0,0,0,0,0,0,2.10E-05,0.061071,2.30E-05,2.30E-05,2.30E-05,2.46E-05
data/edge_zerotrans_out.ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,134217728,0.425718255980087,42.5718255980087,3.40383,100,1,27529,44,4,1862.5,4560.77,6.50E-05,2.64204,0.000206,9.40E-05,0.0281955,0.231028,1,0,0,0,0,0,0,2.00E-05,0.194369,2.30E-05,2.20E-05,2.30E-05,2.51E-05
data/edge_zerotrans_out.ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,268435456,0.851436511960173,85.1436511960174,3.29433,100,1,27547,47.5,4,1912.5,4565.48,6.40E-05,2.67703,0.0002035,9.55E-05,0.028042,0.230737,1,0,0,0,0,0,0,2.00E-05,0.192988,2.20E-05,2.20E-05,2.30E-05,2.48E-05
data/edge_zerotrans_out.ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,536870912,1.70287302392035,170.287302392035,3.21793,100,1,27547,47.5,4,1912.5,4565.48,6.00E-05,2.64252,0.0001925,9.05E-05,0.0280255,0.230099,1,0,0,0,0,0,0,2.00E-05,0.196011,2.20E-05,2.20E-05,2.30E-05,2.49E-05
data/edge_zerotrans_out.ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,1073741824,3.40574604784069,340.574604784069,3.20374,100,1,27547,47.5,4,1912.5,4565.48,5.80E-05,2.7752,0.0001945,8.65E-05,0.0287395,0.230156,1,0,0,0,0,0,0,2.10E-05,0.196623,2.30E-05,2.20E-05,2.30E-05,2.51E-05
data/edge_zerotrans_out.ca-cit-HepPh,hopcount,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,1,3.17184817776149E-09,3.17184817776149E-07,3.20006,100,1,1870,16,3.5,85.5,106.08,5.80E-05,0.037994,0.000112,8.35E-05,0.000335,0.00132968,1,0,0,0,0,0,0,2.00E-05,0.000443,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,hopcount,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,2,6.34369635552297E-09,6.34369635552297E-07,3.19928,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.039914,0.0001165,8.20E-05,0.000349,0.00139125,1,0,0,0,0,0,0,2.00E-05,0.000441,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,hopcount,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,4,1.26873927110459E-08,1.26873927110459E-06,3.20455,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.036876,0.0001135,8.20E-05,0.00033,0.00129258,1,0,0,0,0,0,0,2.00E-05,0.000445,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,hopcount,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,8,2.53747854220919E-08,2.53747854220919E-06,3.20376,100,1,1870,16,3.5,85.5,106.08,5.80E-05,0.036721,0.000115,8.20E-05,0.000331,0.00128785,1,0,0,0,0,0,0,2.00E-05,0.000449,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,hopcount,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,16,5.07495708441838E-08,5.07495708441838E-06,3.20412,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.039888,0.0001155,8.20E-05,0.000346,0.00138623,1,0,0,0,0,0,0,2.00E-05,0.00044,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,hopcount,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,32,1.01499141688368E-07,1.01499141688368E-05,3.39941,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.036568,0.0001115,8.40E-05,0.0003385,0.00128186,1,0,0,0,0,0,0,2.00E-05,0.000437,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,hopcount,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,64,2.02998283376735E-07,2.02998283376735E-05,3.19992,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.036603,0.0001155,8.30E-05,0.000343,0.00128906,1,0,0,0,0,0,0,2.00E-05,0.000443,2.20E-05,2.20E-05,2.30E-05,2.29E-05
data/edge_zerotrans_out.ca-cit-HepPh,hopcount,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,128,4.0599656675347E-07,4.0599656675347E-05,3.20224,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.037547,0.0001135,8.20E-05,0.000335,0.00131507,1,0,0,0,0,0,0,2.00E-05,0.000443,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,hopcount,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,256,8.1199313350694E-07,8.1199313350694E-05,3.20691,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.037148,0.0001135,8.45E-05,0.000341,0.00129388,1,0,0,0,0,0,0,2.00E-05,0.000444,2.20E-05,2.20E-05,2.30E-05,2.28E-05
data/edge_zerotrans_out.ca-cit-HepPh,hopcount,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,512,1.62398626701388E-06,0.000162398626701,3.24947,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.041356,0.0001125,8.25E-05,0.0003465,0.00144199,1,0,0,0,0,0,0,2.00E-05,0.000448,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,hopcount,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,1024,3.24797253402776E-06,0.000324797253403,3.24192,100,1,1870,16,3.5,85.5,106.08,5.60E-05,0.036607,0.0001115,8.15E-05,0.0003245,0.00127692,1,0,0,0,0,0,0,2.00E-05,0.000447,2.20E-05,2.20E-05,2.30E-05,2.27E-05
data/edge_zerotrans_out.ca-cit-HepPh,hopcount,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,2048,6.49594506805552E-06,0.000649594506806,3.28058,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.036929,0.0001135,8.20E-05,0.00033,0.00130626,1,0,0,0,0,0,0,2.00E-05,0.000447,2.20E-05,2.20E-05,2.30E-05,2.27E-05
data/edge_zerotrans_out.ca-cit-HepPh,hopcount,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,4096,1.2991890136111E-05,0.001299189013611,3.32381,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.036997,0.00012,8.35E-05,0.0003505,0.00130312,1,0,0,0,0,0,0,2.00E-05,0.000446,2.20E-05,2.20E-05,2.20E-05,2.27E-05
data/edge_zerotrans_out.ca-cit-HepPh,hopcount,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,8192,2.59837802722221E-05,0.002598378027222,3.23441,100,1,1870,16,3.5,85.5,106.08,5.80E-05,0.036618,0.0001135,8.30E-05,0.000342,0.00128964,1,0,0,0,0,0,0,2.00E-05,0.000442,2.20E-05,2.20E-05,2.30E-05,2.29E-05
data/edge_zerotrans_out.ca-cit-HepPh,hopcount,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,16384,5.19675605444442E-05,0.005196756054444,3.20606,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.036961,0.0001125,8.20E-05,0.0003335,0.0012966,1,0,0,0,0,0,0,2.00E-05,0.000446,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,hopcount,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,32768,0.000103935121089,0.010393512108889,3.21159,100,1,1870,16,3.5,85.5,106.08,5.80E-05,0.04095,0.000119,8.15E-05,0.000343,0.00143167,1,0,0,0,0,0,0,2.00E-05,0.000441,2.20E-05,2.20E-05,2.30E-05,2.28E-05
data/edge_zerotrans_out.ca-cit-HepPh,hopcount,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,65536,0.000207870242178,0.020787024217778,3.21177,100,1,1870,16,3.5,85.5,106.08,5.80E-05,0.036506,0.000113,8.45E-05,0.00034,0.00128237,1,0,0,0,0,0,0,2.00E-05,0.000437,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,hopcount,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,131072,0.000415740484356,0.041574048435555,3.19886,100,1,2249,16,3.5,85.5,117.63,5.70E-05,0.052448,0.000114,8.20E-05,0.000348,0.00169782,1,0,0,0,0,0,0,2.00E-05,0.000619,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,hopcount,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,262144,0.000831480968711,0.083148096871111,3.20581,100,1,3174,16,3.5,85.5,146.08,5.70E-05,0.068977,0.0001145,8.20E-05,0.000351,0.00210905,1,0,0,0,0,0,0,2.00E-05,0.001028,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,hopcount,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,524288,0.001662961937422,0.166296193742221,3.24157,100,1,6293,16,3.5,89.5,225.08,5.80E-05,0.135283,0.000114,8.30E-05,0.000365,0.00367607,1,0,0,0,0,0,0,2.00E-05,0.002594,2.20E-05,2.20E-05,2.30E-05,2.29E-05
data/edge_zerotrans_out.ca-cit-HepPh,hopcount,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,1048576,0.003325923874844,0.332592387484443,3.23054,100,1,11723,16,3.5,92.5,474.48,5.70E-05,0.287359,0.0001165,8.25E-05,0.0003925,0.00809526,1,0,0,0,0,0,0,2.00E-05,0.011688,2.20E-05,2.20E-05,2.30E-05,2.31E-05
data/edge_zerotrans_out.ca-cit-HepPh,hopcount,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,2097152,0.006651847749689,0.665184774968886,3.49977,100,1,15138,18,3.5,110,938.79,5.80E-05,0.54294,0.0001215,8.35E-05,0.000413,0.0207266,1,0,0,0,0,0,0,2.00E-05,0.032462,2.30E-05,2.20E-05,2.30E-05,2.41E-05
data/edge_zerotrans_out.ca-cit-HepPh,hopcount,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,4194304,0.013303695499378,1.33036954993777,3.28074,100,1,16208,19,3.5,141,1423.56,5.70E-05,0.697126,0.000125,8.25E-05,0.000443,0.0344203,1,0,0,0,0,0,0,2.00E-05,0.04888,2.30E-05,2.20E-05,2.30E-05,2.41E-05
data/edge_zerotrans_out.ca-cit-HepPh,hopcount,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,8388608,0.026607390998756,2.66073909987554,3.20049,100,1,16713,19,3.5,217.5,1761.21,5.80E-05,0.82176,0.000129,8.30E-05,0.0005655,0.0469991,1,0,0,0,0,0,0,2.00E-05,0.059482,2.30E-05,2.20E-05,2.30E-05,2.45E-05
data/edge_zerotrans_out.ca-cit-HepPh,hopcount,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,16777216,0.053214781997511,5.32147819975109,3.71988,100,1,16886,21.5,3.5,251.5,1934.16,5.80E-05,0.95839,0.000138,8.20E-05,0.000866,0.0573112,1,0,0,0,0,0,0,2.10E-05,0.070904,2.30E-05,2.30E-05,2.40E-05,2.49E-05
data/edge_zerotrans_out.ca-cit-HepPh,hopcount,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,33554432,0.106429563995022,10.6429563995022,3.20724,100,1,16970,27.5,3.5,357.5,2026.28,6.20E-05,0.924444,0.000153,9.30E-05,0.0014175,0.057541,1,0,0,0,0,0,0,2.10E-05,0.062962,2.30E-05,2.20E-05,2.30E-05,2.44E-05
data/edge_zerotrans_out.ca-cit-HepPh,hopcount,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,67108864,0.212859127990043,21.2859127990043,3.20433,100,1,16989,33,3.5,455,2045.17,5.80E-05,0.951956,0.00016,8.50E-05,0.0021035,0.0585764,1,0,0,0,0,0,0,2.00E-05,0.061013,2.30E-05,2.20E-05,2.30E-05,2.46E-05
data/edge_zerotrans_out.ca-cit-HepPh,hopcount,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,134217728,0.425718255980087,42.5718255980087,3.3145,100,1,27529,44,4,1862.5,4560.77,5.80E-05,2.66743,0.0001885,8.30E-05,0.0277215,0.227555,1,0,0,0,0,0,0,2.00E-05,0.191709,2.30E-05,2.20E-05,2.30E-05,2.50E-05
data/edge_zerotrans_out.ca-cit-HepPh,hopcount,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,268435456,0.851436511960173,85.1436511960174,3.22774,100,1,27547,47.5,4,1912.5,4565.48,5.70E-05,2.74719,0.000198,8.60E-05,0.0284305,0.235652,1,0,0,0,0,0,0,2.00E-05,0.193916,2.30E-05,2.20E-05,2.30E-05,2.54E-05
data/edge_zerotrans_out.ca-cit-HepPh,hopcount,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,536870912,1.70287302392035,170.287302392035,3.35851,100,1,27547,47.5,4,1912.5,4565.48,5.70E-05,2.6704,0.0001865,8.50E-05,0.0277245,0.228492,1,0,0,0,0,0,0,2.10E-05,0.211642,2.30E-05,2.30E-05,2.30E-05,2.55E-05
data/edge_zerotrans_out.ca-cit-HepPh,hopcount,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,1073741824,3.40574604784069,340.574604784069,3.27673,100,1,27547,47.5,4,1912.5,4565.48,5.70E-05,2.71366,0.0001885,8.35E-05,0.0280955,0.228259,1,0,0,0,0,0,0,2.00E-05,0.190177,2.30E-05,2.20E-05,2.30E-05,2.50E-05
data/edge_zerotrans_out.ca-cit-HepPh,minwait,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,1,3.17184817776149E-09,3.17184817776149E-07,3.20511,100,1,1870,16,3.5,85.5,106.08,5.60E-05,0.037545,0.0001135,8.05E-05,0.0003375,0.00131181,1,0,0,0,0,0,0,2.00E-05,0.000444,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,minwait,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,2,6.34369635552297E-09,6.34369635552297E-07,3.21864,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.03942,0.0001135,8.10E-05,0.00034,0.00137575,1,0,0,0,0,0,0,2.00E-05,0.000436,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,minwait,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,4,1.26873927110459E-08,1.26873927110459E-06,3.20276,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.038713,0.0001155,8.10E-05,0.00034,0.00134853,1,0,0,0,0,0,0,2.00E-05,0.000436,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,minwait,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,8,2.53747854220919E-08,2.53747854220919E-06,3.41402,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.041393,0.000112,8.00E-05,0.000347,0.00144132,1,0,0,0,0,0,0,2.00E-05,0.000443,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,minwait,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,16,5.07495708441838E-08,5.07495708441838E-06,3.19504,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.039222,0.0001115,8.30E-05,0.0003455,0.00137179,1,0,0,0,0,0,0,2.00E-05,0.000445,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,minwait,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,32,1.01499141688368E-07,1.01499141688368E-05,3.20067,100,1,1870,16,3.5,85.5,106.08,5.80E-05,0.03817,0.0001125,8.25E-05,0.000337,0.00134215,1,0,0,0,0,0,0,2.00E-05,0.000439,2.20E-05,2.20E-05,2.30E-05,2.29E-05
data/edge_zerotrans_out.ca-cit-HepPh,minwait,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,64,2.02998283376735E-07,2.02998283376735E-05,3.30888,100,1,1870,16,3.5,85.5,106.08,5.80E-05,0.037202,0.0001225,9.05E-05,0.0003425,0.00131359,1,0,0,0,0,0,0,2.00E-05,0.000444,2.20E-05,2.20E-05,2.20E-05,2.27E-05
data/edge_zerotrans_out.ca-cit-HepPh,minwait,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,128,4.0599656675347E-07,4.0599656675347E-05,3.20202,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.037862,0.000115,8.15E-05,0.0003365,0.00132113,1,0,0,0,0,0,0,2.00E-05,0.000462,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,minwait,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,256,8.1199313350694E-07,8.1199313350694E-05,3.23394,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.038596,0.000112,8.30E-05,0.000338,0.00134369,1,0,0,0,0,0,0,2.00E-05,0.000443,2.20E-05,2.20E-05,2.30E-05,2.28E-05
data/edge_zerotrans_out.ca-cit-HepPh,minwait,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,512,1.62398626701388E-06,0.000162398626701,3.19742,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.037871,0.0001155,8.25E-05,0.0003495,0.00132179,1,0,0,0,0,0,0,2.00E-05,0.000459,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,minwait,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,1024,3.24797253402776E-06,0.000324797253403,3.20019,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.047226,0.0001135,8.20E-05,0.000346,0.00149492,1,0,0,0,0,0,0,2.00E-05,0.000519,2.20E-05,2.20E-05,2.20E-05,2.27E-05
data/edge_zerotrans_out.ca-cit-HepPh,minwait,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,2048,6.49594506805552E-06,0.000649594506806,3.2215,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.037556,0.000118,8.00E-05,0.000335,0.00131156,1,0,0,0,0,0,0,2.00E-05,0.00045,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,minwait,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,4096,1.2991890136111E-05,0.001299189013611,3.20039,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.044148,0.0001115,8.05E-05,0.000358,0.00154026,1,0,0,0,0,0,0,2.00E-05,0.000443,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,minwait,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,8192,2.59837802722221E-05,0.002598378027222,3.20413,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.038473,0.000113,8.20E-05,0.000339,0.00134534,1,0,0,0,0,0,0,2.00E-05,0.000441,2.20E-05,2.20E-05,2.30E-05,2.28E-05
data/edge_zerotrans_out.ca-cit-HepPh,minwait,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,16384,5.19675605444442E-05,0.005196756054444,3.26718,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.038111,0.000115,8.20E-05,0.0003405,0.00132649,1,0,0,0,0,0,0,2.00E-05,0.000437,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,minwait,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,32768,0.000103935121089,0.010393512108889,3.20292,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.043167,0.000114,8.15E-05,0.0003455,0.00142773,1,0,0,0,0,0,0,2.00E-05,0.000493,2.20E-05,2.20E-05,2.30E-05,2.29E-05
data/edge_zerotrans_out.ca-cit-HepPh,minwait,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,65536,0.000207870242178,0.020787024217778,3.2663,100,1,1870,16,3.5,85.5,106.08,5.70E-05,0.03854,0.000112,8.05E-05,0.000336,0.00133865,1,0,0,0,0,0,0,2.00E-05,0.000444,2.20E-05,2.20E-05,2.30E-05,2.28E-05
data/edge_zerotrans_out.ca-cit-HepPh,minwait,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,131072,0.000415740484356,0.041574048435555,3.27228,100,1,2249,16,3.5,85.5,117.63,5.70E-05,0.054881,0.0001165,8.30E-05,0.0003465,0.00174707,1,0,0,0,0,0,0,2.00E-05,0.00061,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,minwait,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,262144,0.000831480968711,0.083148096871111,3.19848,100,1,3174,16,3.5,85.5,146.08,5.80E-05,0.073625,0.0001135,8.15E-05,0.000357,0.00225525,1,0,0,0,0,0,0,2.00E-05,0.001027,2.20E-05,2.20E-05,2.20E-05,2.26E-05
data/edge_zerotrans_out.ca-cit-HepPh,minwait,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,524288,0.001662961937422,0.166296193742221,3.20963,100,1,6293,16,3.5,89.5,225.08,5.80E-05,0.136259,0.0001165,8.40E-05,0.0003625,0.00370043,1,0,0,0,0,0,0,2.00E-05,0.002583,2.20E-05,2.20E-05,2.30E-05,2.27E-05
data/edge_zerotrans_out.ca-cit-HepPh,minwait,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,1048576,0.003325923874844,0.332592387484443,3.24906,100,1,11723,16,3.5,92.5,474.48,5.80E-05,0.31289,0.000124,8.80E-05,0.0004115,0.00907257,1,0,0,0,0,0,0,2.00E-05,0.013296,2.30E-05,2.20E-05,2.30E-05,2.32E-05
data/edge_zerotrans_out.ca-cit-HepPh,minwait,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,2097152,0.006651847749689,0.665184774968886,3.20096,100,1,15138,18,3.5,110,938.79,5.70E-05,0.536264,0.0001225,8.25E-05,0.000412,0.0199511,1,0,0,0,0,0,0,2.00E-05,0.03223,2.30E-05,2.20E-05,2.30E-05,2.40E-05
data/edge_zerotrans_out.ca-cit-HepPh,minwait,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,4194304,0.013303695499378,1.33036954993777,3.2016,100,1,16208,19,3.5,141,1423.56,5.60E-05,0.705465,0.0001235,8.25E-05,0.0004485,0.0349861,1,0,0,0,0,0,0,2.00E-05,0.049178,2.30E-05,2.20E-05,2.30E-05,2.44E-05
data/edge_zerotrans_out.ca-cit-HepPh,minwait,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,8388608,0.026607390998756,2.66073909987554,3.20165,100,1,16713,19,3.5,217.5,1761.21,5.70E-05,0.904958,0.0001295,8.25E-05,0.000578,0.0490268,1,0,0,0,0,0,0,2.00E-05,0.068708,2.30E-05,2.30E-05,2.40E-05,2.48E-05
data/edge_zerotrans_out.ca-cit-HepPh,minwait,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,16777216,0.053214781997511,5.32147819975109,3.26798,100,1,16886,21.5,3.5,251.5,1934.16,5.80E-05,0.917114,0.0001445,8.35E-05,0.000911,0.0558171,1,0,0,0,0,0,0,2.00E-05,0.063926,2.30E-05,2.30E-05,2.40E-05,2.51E-05
data/edge_zerotrans_out.ca-cit-HepPh,minwait,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,33554432,0.106429563995022,10.6429563995022,3.20392,100,1,16970,27.5,3.5,357.5,2026.28,5.70E-05,0.966241,0.000144,8.30E-05,0.001412,0.0602554,1,0,0,0,0,0,0,2.00E-05,0.069612,2.30E-05,2.30E-05,2.40E-05,2.51E-05
data/edge_zerotrans_out.ca-cit-HepPh,minwait,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,67108864,0.212859127990043,21.2859127990043,3.23425,100,1,16989,33,3.5,455,2045.17,5.70E-05,0.99404,0.00016,8.10E-05,0.0021965,0.061949,1,0,0,0,0,0,0,2.00E-05,0.068003,2.30E-05,2.30E-05,2.40E-05,2.49E-05
data/edge_zerotrans_out.ca-cit-HepPh,minwait,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,134217728,0.425718255980087,42.5718255980087,3.20329,100,1,27529,44,4,1862.5,4560.77,5.70E-05,2.916,0.0002005,8.35E-05,0.028102,0.235315,1,0,0,0,0,0,0,2.00E-05,0.193333,2.30E-05,2.30E-05,2.40E-05,2.59E-05
data/edge_zerotrans_out.ca-cit-HepPh,minwait,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,268435456,0.851436511960173,85.1436511960174,3.20364,100,1,27547,47.5,4,1912.5,4565.48,5.70E-05,2.69204,0.000193,8.25E-05,0.0279915,0.229977,1,0,0,0,0,0,0,2.10E-05,0.190693,2.30E-05,2.30E-05,2.40E-05,2.58E-05
data/edge_zerotrans_out.ca-cit-HepPh,minwait,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,536870912,1.70287302392035,170.287302392035,3.20092,100,1,27547,47.5,4,1912.5,4565.48,5.70E-05,2.71124,0.0001985,8.35E-05,0.0280775,0.232683,1,0,0,0,0,0,0,2.00E-05,0.190405,2.30E-05,2.30E-05,2.40E-05,2.57E-05
data/edge_zerotrans_out.ca-cit-HepPh,minwait,4624896,9193606,1.98785,700617600,1015891202,4674,315273602,0,1073741824,3.40574604784069,340.574604784069,3.20336,100,1,27547,47.5,4,1912.5,4565.48,5.70E-05,2.96788,0.0001925,8.45E-05,0.0282475,0.23759,1,0,0,0,0,0,0,2.00E-05,0.190894,2.30E-05,2.30E-05,2.40E-05,2.60E-05


==> test_environment/beta_values_dblp_coauthor.txt <==
filename,algo,n,M,avg_degree,t_start,t_end,T,lifetime,compression,beta,beta_percent2,beta_percent,readin_time,sources,visit_min,visit_max,visit_median,visit_first,visit_third,visit_medium,runtime_min,runtime_max,runtime_median,runtime_first,runtime_third,runtime_medium,backtracking,cycles_min,cycles_max,cycles_median,cycles_first,cycles_third,cycles_medium,pathruntime_min,pathruntime_max,pathruntime_median,pathruntime_first,pathruntime_third,pathruntime_medium
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,1,4.16948523694956E-10,4.16948523694956E-08,14.402,100,2,78,5,3,9,8.41,7.00E-06,0.000206,1.90E-05,1.30E-05,3.10E-05,2.92E-05,1,0,0,0,0,0,0,9.10E-05,0.000731,9.40E-05,9.30E-05,9.50E-05,0.000107791
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,2,8.33897047389912E-10,8.33897047389912E-08,14.0763,100,2,78,5,3,9,8.41,7.00E-06,0.000208,1.90E-05,1.25E-05,3.10E-05,3.01E-05,1,0,0,0,0,0,0,9.10E-05,0.000733,9.40E-05,9.30E-05,9.50E-05,0.000108412
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,4,1.66779409477982E-09,1.66779409477982E-07,13.9967,100,2,78,5,3,9,8.41,8.00E-06,0.000224,1.95E-05,1.30E-05,3.20E-05,3.07E-05,1,0,0,0,0,0,0,9.20E-05,0.000785,9.80E-05,9.40E-05,0.000101,0.000110912
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,8,3.33558818955965E-09,3.33558818955965E-07,14.1694,100,2,78,5,3,9,8.41,7.00E-06,0.000225,1.90E-05,1.30E-05,3.10E-05,3.03E-05,1,0,0,0,0,0,0,9.10E-05,0.000788,9.40E-05,9.30E-05,0.0001,0.000109456
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,16,6.67117637911929E-09,6.67117637911929E-07,14.1073,100,2,78,5,3,9,8.41,8.00E-06,0.000208,1.90E-05,1.30E-05,3.15E-05,3.01E-05,1,0,0,0,0,0,0,9.10E-05,0.00073,9.40E-05,9.20E-05,9.90E-05,0.000108591
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,32,1.33423527582386E-08,1.33423527582386E-06,14.0053,100,2,78,5,3,9,8.41,9.00E-06,0.000239,1.90E-05,1.30E-05,3.20E-05,3.07E-05,1,0,0,0,0,0,0,9.10E-05,0.000728,9.40E-05,9.30E-05,0.000101,0.000109019
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,64,2.66847055164772E-08,2.66847055164772E-06,14.023,100,2,78,5,3,9,8.41,8.00E-06,0.000207,1.95E-05,1.30E-05,3.10E-05,2.98E-05,1,0,0,0,0,0,0,9.10E-05,0.000727,9.40E-05,9.30E-05,9.50E-05,0.000108487
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,128,5.33694110329544E-08,5.33694110329544E-06,14.9901,100,2,78,5,3,9,8.41,7.00E-06,0.000209,1.95E-05,1.25E-05,3.10E-05,2.97E-05,1,0,0,0,0,0,0,9.10E-05,0.00073,9.40E-05,9.30E-05,9.90E-05,0.000108765
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,256,1.06738822065909E-07,1.06738822065909E-05,13.9844,100,2,78,5,3,9,8.41,7.00E-06,0.000208,1.95E-05,1.20E-05,3.10E-05,3.02E-05,1,0,0,0,0,0,0,9.20E-05,0.000746,9.50E-05,9.30E-05,9.95E-05,0.000108776
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,512,2.13477644131817E-07,2.13477644131817E-05,14.2037,100,2,78,5,3,9,8.41,6.00E-06,0.000209,1.85E-05,1.20E-05,3.15E-05,2.96E-05,1,0,0,0,0,0,0,9.10E-05,0.000729,9.40E-05,9.20E-05,9.70E-05,0.000107907
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,1024,4.26955288263635E-07,4.26955288263635E-05,13.9767,100,2,78,5,3,9,8.41,7.00E-06,0.000204,1.85E-05,1.20E-05,3.05E-05,2.95E-05,1,0,0,0,0,0,0,9.10E-05,0.000746,9.40E-05,9.30E-05,9.90E-05,0.000108722
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,2048,8.5391057652727E-07,8.5391057652727E-05,14.0871,100,2,78,5,3,9,8.41,7.00E-06,0.000207,1.95E-05,1.20E-05,3.20E-05,3.00E-05,1,0,0,0,0,0,0,9.10E-05,0.000733,9.40E-05,9.30E-05,9.80E-05,0.000108901
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,4096,1.70782115305454E-06,0.000170782115305,13.9586,100,2,78,5,3,9,8.41,7.00E-06,0.000205,1.90E-05,1.20E-05,3.25E-05,2.98E-05,1,0,0,0,0,0,0,9.10E-05,0.000728,9.40E-05,9.20E-05,9.90E-05,0.000108375
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,8192,3.41564230610908E-06,0.000341564230611,13.9892,100,2,78,5,3,9,8.41,8.00E-06,0.000207,1.90E-05,1.30E-05,3.20E-05,3.00E-05,1,0,0,0,0,0,0,9.10E-05,0.000732,9.40E-05,9.30E-05,9.50E-05,0.000108078
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,16384,6.83128461221816E-06,0.000683128461222,13.9447,100,2,78,5,3,9,8.41,7.00E-06,0.000216,1.85E-05,1.30E-05,3.05E-05,3.03E-05,1,0,0,0,0,0,0,9.10E-05,0.000748,9.40E-05,9.30E-05,0.0001,0.000108768
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,32768,1.36625692244363E-05,0.001366256922444,14.0109,100,2,78,5,3,9,8.41,8.00E-06,0.000208,2.00E-05,1.25E-05,3.15E-05,3.07E-05,1,0,0,0,0,0,0,9.10E-05,0.000739,9.50E-05,9.40E-05,0.0001,0.000110248
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,65536,2.73251384488726E-05,0.002732513844887,13.9611,100,2,78,5,3,9,8.41,7.00E-06,0.000206,1.90E-05,1.20E-05,2.95E-05,2.95E-05,1,0,0,0,0,0,0,9.10E-05,0.000731,9.40E-05,9.30E-05,9.50E-05,0.000108146
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,131072,5.46502768977453E-05,0.005465027689775,13.9725,100,2,78,5,3,9,8.41,7.00E-06,0.000207,2.00E-05,1.30E-05,3.20E-05,3.04E-05,1,0,0,0,0,0,0,9.10E-05,0.000725,9.40E-05,9.30E-05,9.90E-05,0.000108972
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,262144,0.000109300553795,0.010930055379549,14.0269,100,2,78,5,3,9,8.41,7.00E-06,0.000205,2.00E-05,1.30E-05,3.20E-05,3.02E-05,1,0,0,0,0,0,0,9.10E-05,0.000728,9.40E-05,9.20E-05,9.90E-05,0.000108826
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,524288,0.000218601107591,0.021860110759098,14.0087,100,2,78,5,3,9,8.41,8.00E-06,0.000206,1.85E-05,1.30E-05,3.30E-05,3.03E-05,1,0,0,0,0,0,0,9.10E-05,0.000734,9.40E-05,9.30E-05,9.85E-05,0.00010958
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,1048576,0.000437202215182,0.043720221518196,13.9696,100,2,78,5,3,9,8.41,7.00E-06,0.000203,1.85E-05,1.20E-05,3.00E-05,2.96E-05,1,0,0,0,0,0,0,9.20E-05,0.00073,9.40E-05,9.30E-05,9.50E-05,0.000108335
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,2097152,0.000874404430364,0.087440443036392,14.0236,100,2,78,5,3,9,8.41,6.00E-06,0.000207,1.80E-05,1.25E-05,3.05E-05,2.95E-05,1,0,0,0,0,0,0,9.10E-05,0.000728,9.40E-05,9.20E-05,9.40E-05,0.000107466
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,4194304,0.001748808860728,0.174880886072785,14.106,100,2,78,5,3,9,8.41,7.00E-06,0.000202,1.85E-05,1.25E-05,3.10E-05,2.94E-05,1,0,0,0,0,0,0,9.20E-05,0.000743,9.40E-05,9.30E-05,9.60E-05,0.000108735
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,8388608,0.003497617721456,0.34976177214557,13.9923,100,2,78,5,3,9,8.41,6.00E-06,0.000208,1.80E-05,1.20E-05,3.05E-05,2.92E-05,1,0,0,0,0,0,0,9.20E-05,0.000741,9.40E-05,9.30E-05,9.50E-05,0.000107977
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,16777216,0.006995235442911,0.699523544291139,14.8601,100,2,78,5,3,9,8.41,7.00E-06,0.000205,2.00E-05,1.20E-05,3.20E-05,3.03E-05,1,0,0,0,0,0,0,9.10E-05,0.000749,9.40E-05,9.30E-05,9.80E-05,0.00010897
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,33554432,0.013990470885823,1.39904708858228,13.9901,100,2,612279,274,5,170024,109704,8.00E-06,3.37295,0.0006535,1.65E-05,0.573409,0.487059,1,0,535558,0,0,28274.5,52708.2,9.10E-05,0.000769,9.60E-05,9.50E-05,9.70E-05,9.67E-05
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,67108864,0.027980941771646,2.79809417716456,13.9876,100,2,675544,523,6.5,267125,135482,9.00E-06,3.96102,0.001189,1.85E-05,1.04657,0.652354,1,0,563428,2.5,0,40238.5,54687.8,9.20E-05,0.000863,9.60E-05,9.50E-05,9.60E-05,9.61E-05
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,134217728,0.055961883543291,5.59618835432911,14.1092,100,2,892656,2876.5,8.5,289324,147472,8.00E-06,5.48729,0.0050755,2.15E-05,1.16431,0.719164,1,0,872694,9.5,0,42609.5,62437.2,9.20E-05,0.000857,9.60E-05,9.50E-05,9.70E-05,9.67E-05
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,268435456,0.111923767086582,11.1923767086582,14.3075,100,2,924286,6409.5,11.5,324788,158401,9.00E-06,5.75091,0.0115525,2.65E-05,1.48112,0.771562,1,0,889682,81.5,0,63681,67749.8,9.10E-05,0.00084,9.60E-05,9.50E-05,9.70E-05,9.64E-05
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,536870912,0.223847534173165,22.3847534173165,14.4938,100,2,932408,8003,12.5,351009,164926,9.00E-06,5.7763,0.0149465,2.85E-05,1.52186,0.813151,1,0,890610,100.5,0,86137.5,72682.1,9.20E-05,0.000824,9.60E-05,9.60E-05,9.70E-05,9.67E-05
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,1073741824,0.447695068346329,44.7695068346329,14.078,100,2,932637,8003,12.5,351009,164928,8.00E-06,5.76795,0.0149855,3.15E-05,1.52895,0.814694,1,0,890223,100.5,0,86137.5,72678.2,9.20E-05,0.000847,9.60E-05,9.50E-05,9.70E-05,9.63E-05
data/edge_zerotrans_out.dblp_coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,1,4.16948523694956E-10,4.16948523694956E-08,14.3246,100,2,78,5,3,9,8.41,1.10E-05,0.00034,2.80E-05,1.80E-05,4.80E-05,4.63E-05,1,0,0,0,0,0,0,9.10E-05,0.000724,9.40E-05,9.20E-05,9.80E-05,0.000107992
data/edge_zerotrans_out.dblp_coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,2,8.33897047389912E-10,8.33897047389912E-08,14.2503,100,2,78,5,3,9,8.41,1.10E-05,0.000378,2.80E-05,1.70E-05,4.80E-05,4.64E-05,1,0,0,0,0,0,0,9.10E-05,0.000787,9.40E-05,9.30E-05,0.0001,0.000110277
data/edge_zerotrans_out.dblp_coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,4,1.66779409477982E-09,1.66779409477982E-07,14.1612,100,2,78,5,3,9,8.41,1.10E-05,0.00035,2.80E-05,1.70E-05,4.80E-05,4.68E-05,1,0,0,0,0,0,0,9.10E-05,0.000747,9.40E-05,9.20E-05,9.85E-05,0.000108996
data/edge_zerotrans_out.dblp_coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,8,3.33558818955965E-09,3.33558818955965E-07,13.98,100,2,78,5,3,9,8.41,9.00E-06,0.000451,2.80E-05,1.80E-05,4.80E-05,4.75E-05,1,0,0,0,0,0,0,9.10E-05,0.000744,9.40E-05,9.30E-05,0.000101,0.000110776
data/edge_zerotrans_out.dblp_coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,16,6.67117637911929E-09,6.67117637911929E-07,13.9693,100,2,78,5,3,9,8.41,1.10E-05,0.000339,2.85E-05,1.70E-05,5.05E-05,4.63E-05,1,0,0,0,0,0,0,9.10E-05,0.000724,9.30E-05,9.20E-05,9.40E-05,0.00010863
data/edge_zerotrans_out.dblp_coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,32,1.33423527582386E-08,1.33423527582386E-06,13.9912,100,2,78,5,3,9,8.41,1.20E-05,0.000343,2.80E-05,1.75E-05,4.80E-05,4.59E-05,1,0,0,0,0,0,0,9.20E-05,0.000742,9.40E-05,9.30E-05,9.50E-05,0.000109317
data/edge_zerotrans_out.dblp_coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,64,2.66847055164772E-08,2.66847055164772E-06,13.9969,100,2,78,5,3,9,8.41,1.10E-05,0.000343,2.80E-05,1.70E-05,4.85E-05,4.56E-05,1,0,0,0,0,0,0,9.10E-05,0.000728,9.40E-05,9.20E-05,9.40E-05,0.000108409
data/edge_zerotrans_out.dblp_coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,128,5.33694110329544E-08,5.33694110329544E-06,14.2225,100,2,78,5,3,9,8.41,8.00E-06,0.000342,2.80E-05,1.70E-05,4.85E-05,4.59E-05,1,0,0,0,0,0,0,9.10E-05,0.000732,9.40E-05,9.20E-05,9.40E-05,0.000108563
data/edge_zerotrans_out.dblp_coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,256,1.06738822065909E-07,1.06738822065909E-05,14.019,100,2,78,5,3,9,8.41,1.00E-05,0.000341,2.80E-05,1.80E-05,5.15E-05,4.67E-05,1,0,0,0,0,0,0,9.10E-05,0.00074,9.40E-05,9.30E-05,9.65E-05,0.000109861
data/edge_zerotrans_out.dblp_coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,512,2.13477644131817E-07,2.13477644131817E-05,14.0275,100,2,78,5,3,9,8.41,1.00E-05,0.000344,2.75E-05,1.80E-05,4.85E-05,4.59E-05,1,0,0,0,0,0,0,9.10E-05,0.000726,9.40E-05,9.30E-05,9.50E-05,0.000108973
data/edge_zerotrans_out.dblp_coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,1024,4.26955288263635E-07,4.26955288263635E-05,14.0633,100,2,78,5,3,9,8.41,1.10E-05,0.000378,2.75E-05,1.80E-05,4.85E-05,4.59E-05,1,0,0,0,0,0,0,9.10E-05,0.00073,9.40E-05,9.20E-05,9.90E-05,0.000107922
data/edge_zerotrans_out.dblp_coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,2048,8.5391057652727E-07,8.5391057652727E-05,14.0661,100,2,78,5,3,9,8.41,1.10E-05,0.000342,2.75E-05,1.75E-05,4.80E-05,4.60E-05,1,0,0,0,0,0,0,9.10E-05,0.000732,9.40E-05,9.30E-05,9.50E-05,0.000108065
data/edge_zerotrans_out.dblp_coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,4096,1.70782115305454E-06,0.000170782115305,14.1795,100,2,78,5,3,9,8.41,1.10E-05,0.000343,2.80E-05,1.80E-05,4.85E-05,4.59E-05,1,0,0,0,0,0,0,9.10E-05,0.000726,9.40E-05,9.30E-05,9.50E-05,0.000108231
data/edge_zerotrans_out.dblp_coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,8192,3.41564230610908E-06,0.000341564230611,14.018,100,2,78,5,3,9,8.41,1.10E-05,0.00034,2.80E-05,1.80E-05,4.90E-05,4.66E-05,1,0,0,0,0,0,0,9.20E-05,0.000733,9.50E-05,9.30E-05,9.90E-05,0.000109248
data/edge_zerotrans_out.dblp_coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,16384,6.83128461221816E-06,0.000683128461222,14.1652,100,2,78,5,3,9,8.41,1.10E-05,0.000342,2.80E-05,1.75E-05,4.90E-05,4.61E-05,1,0,0,0,0,0,0,9.10E-05,0.00073,9.30E-05,9.20E-05,9.40E-05,0.000107266
data/edge_zerotrans_out.dblp_coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,32768,1.36625692244363E-05,0.001366256922444,14.4193,100,2,78,5,3,9,8.41,8.00E-06,0.000341,2.75E-05,1.70E-05,4.75E-05,4.60E-05,1,0,0,0,0,0,0,9.10E-05,0.000747,9.40E-05,9.20E-05,9.90E-05,0.0001092
data/edge_zerotrans_out.dblp_coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,65536,2.73251384488726E-05,0.002732513844887,14.1072,100,2,78,5,3,9,8.41,1.10E-05,0.000339,2.80E-05,1.80E-05,4.90E-05,4.62E-05,1,0,0,0,0,0,0,9.10E-05,0.000749,9.40E-05,9.20E-05,9.90E-05,0.000109359
data/edge_zerotrans_out.dblp_coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,131072,5.46502768977453E-05,0.005465027689775,14.1619,100,2,78,5,3,9,8.41,1.00E-05,0.000379,2.80E-05,1.80E-05,4.85E-05,4.66E-05,1,0,0,0,0,0,0,9.10E-05,0.000965,9.40E-05,9.30E-05,9.90E-05,0.000109279
data/edge_zerotrans_out.dblp_coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,262144,0.000109300553795,0.010930055379549,14.129,100,2,78,5,3,9,8.41,1.10E-05,0.000342,2.75E-05,1.80E-05,5.05E-05,4.61E-05,1,0,0,0,0,0,0,9.10E-05,0.000742,9.40E-05,9.30E-05,9.50E-05,0.000109418
data/edge_zerotrans_out.dblp_coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,524288,0.000218601107591,0.021860110759098,13.9688,100,2,78,5,3,9,8.41,1.00E-05,0.000339,2.80E-05,1.75E-05,4.80E-05,4.62E-05,1,0,0,0,0,0,0,9.10E-05,0.000738,9.30E-05,9.20E-05,9.70E-05,0.000107928
data/edge_zerotrans_out.dblp_coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,1048576,0.000437202215182,0.043720221518196,14.0583,100,2,78,5,3,9,8.41,9.00E-06,0.00034,2.75E-05,1.70E-05,4.80E-05,4.62E-05,1,0,0,0,0,0,0,9.20E-05,0.000738,9.40E-05,9.30E-05,9.50E-05,0.000108621
data/edge_zerotrans_out.dblp_coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,2097152,0.000874404430364,0.087440443036392,14.0326,100,2,78,5,3,9,8.41,1.10E-05,0.000341,2.80E-05,1.70E-05,4.75E-05,4.61E-05,1,0,0,0,0,0,0,9.10E-05,0.000735,9.40E-05,9.20E-05,9.40E-05,0.000108664
data/edge_zerotrans_out.dblp_coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,4194304,0.001748808860728,0.174880886072785,14.0611,100,2,78,5,3,9,8.41,1.00E-05,0.000345,2.80E-05,1.80E-05,4.80E-05,4.60E-05,1,0,0,0,0,0,0,9.10E-05,0.000731,9.40E-05,9.30E-05,9.50E-05,0.000108051
data/edge_zerotrans_out.dblp_coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,8388608,0.003497617721456,0.34976177214557,14.1538,100,2,78,5,3,9,8.41,1.00E-05,0.00034,2.80E-05,1.80E-05,4.80E-05,4.58E-05,1,0,0,0,0,0,0,9.10E-05,0.000734,9.30E-05,9.20E-05,9.40E-05,0.000107086
data/edge_zerotrans_out.dblp_coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,16777216,0.006995235442911,0.699523544291139,14.0485,100,2,78,5,3,9,8.41,1.10E-05,0.000343,2.80E-05,1.80E-05,4.90E-05,4.63E-05,1,0,0,0,0,0,0,9.10E-05,0.000731,9.40E-05,9.30E-05,9.50E-05,0.00010904
data/edge_zerotrans_out.dblp_coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,33554432,0.013990470885823,1.39904708858228,14.0361,100,2,612279,274,5,170024,109704,1.10E-05,8.50269,0.0017455,2.50E-05,1.56391,1.2895,1,0,432464,0,0,7462,25903.9,9.30E-05,0.80182,9.60E-05,9.50E-05,9.60E-05,9.67E-05
data/edge_zerotrans_out.dblp_coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,67108864,0.027980941771646,2.79809417716456,14.1329,100,2,675544,523,6.5,267125,135482,9.00E-06,9.57122,0.0155855,2.90E-05,3.0603,1.70674,1,0,450681,0.5,0,9683.5,25108.2,9.40E-05,0.960781,9.60E-05,9.60E-05,9.70E-05,9.72E-05
data/edge_zerotrans_out.dblp_coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,134217728,0.055961883543291,5.59618835432911,14.1581,100,2,892656,2876.5,8.5,289324,147472,1.00E-05,13.4215,0.0351135,3.55E-05,3.28503,1.90275,1,0,846354,4,0,10516.5,33335.4,9.20E-05,1.07263,9.60E-05,9.50E-05,9.70E-05,9.69E-05
data/edge_zerotrans_out.dblp_coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,268435456,0.111923767086582,11.1923767086582,13.992,100,2,924286,6409.5,11.5,324788,158401,8.00E-06,13.9791,0.0617875,4.35E-05,3.66981,2.04997,1,0,871286,39.5,0,11399,36456.6,9.30E-05,1.03413,9.60E-05,9.60E-05,9.70E-05,9.74E-05
data/edge_zerotrans_out.dblp_coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,536870912,0.223847534173165,22.3847534173165,14.0886,100,2,932408,8003,12.5,351009,164926,1.10E-05,14.3183,0.105941,5.30E-05,3.99238,2.13942,1,0,880929,49,0,12229,38519.5,9.30E-05,1.01039,9.60E-05,9.50E-05,9.70E-05,9.67E-05
data/edge_zerotrans_out.dblp_coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,1073741824,0.447695068346329,44.7695068346329,14.0299,100,2,932637,8003,12.5,351009,164928,1.10E-05,14.2096,0.106662,5.40E-05,4.0062,2.14324,1,0,881053,49,0,12229,38520.7,9.30E-05,1.01326,9.60E-05,9.60E-05,9.70E-05,9.74E-05
data/edge_zerotrans_out.dblp_coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,1,4.16948523694956E-10,4.16948523694956E-08,14.1402,100,2,78,5,3,9,8.41,1.00E-05,0.000359,2.75E-05,1.70E-05,4.90E-05,4.61E-05,1,0,0,0,0,0,0,9.10E-05,0.000733,9.40E-05,9.20E-05,9.40E-05,0.000108344
data/edge_zerotrans_out.dblp_coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,2,8.33897047389912E-10,8.33897047389912E-08,14.0889,100,2,78,5,3,9,8.41,1.10E-05,0.000343,2.80E-05,1.80E-05,4.95E-05,4.62E-05,1,0,0,0,0,0,0,9.10E-05,0.000731,9.30E-05,9.20E-05,9.40E-05,0.000108717
data/edge_zerotrans_out.dblp_coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,4,1.66779409477982E-09,1.66779409477982E-07,13.9884,100,2,78,5,3,9,8.41,1.10E-05,0.000345,2.70E-05,1.70E-05,4.80E-05,4.56E-05,1,0,0,0,0,0,0,9.10E-05,0.000745,9.40E-05,9.30E-05,9.50E-05,0.000108931
data/edge_zerotrans_out.dblp_coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,8,3.33558818955965E-09,3.33558818955965E-07,14.5307,100,2,78,5,3,9,8.41,1.00E-05,0.00034,2.80E-05,1.70E-05,4.80E-05,4.58E-05,1,0,0,0,0,0,0,9.10E-05,0.000751,9.40E-05,9.20E-05,9.40E-05,0.000108785
data/edge_zerotrans_out.dblp_coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,16,6.67117637911929E-09,6.67117637911929E-07,14.0052,100,2,78,5,3,9,8.41,1.10E-05,0.000341,2.85E-05,1.80E-05,4.85E-05,4.63E-05,1,0,0,0,0,0,0,9.10E-05,0.000727,9.40E-05,9.20E-05,9.60E-05,0.000107588
data/edge_zerotrans_out.dblp_coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,32,1.33423527582386E-08,1.33423527582386E-06,13.9909,100,2,78,5,3,9,8.41,1.10E-05,0.000339,2.80E-05,1.80E-05,4.90E-05,4.58E-05,1,0,0,0,0,0,0,9.10E-05,0.000738,9.40E-05,9.30E-05,9.50E-05,0.000109178
data/edge_zerotrans_out.dblp_coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,64,2.66847055164772E-08,2.66847055164772E-06,14.4907,100,2,78,5,3,9,8.41,1.10E-05,0.000343,2.80E-05,1.70E-05,4.90E-05,4.61E-05,1,0,0,0,0,0,0,9.10E-05,0.000731,9.40E-05,9.20E-05,9.45E-05,0.000108748
data/edge_zerotrans_out.dblp_coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,128,5.33694110329544E-08,5.33694110329544E-06,14.0432,100,2,78,5,3,9,8.41,9.00E-06,0.000356,2.80E-05,1.70E-05,4.90E-05,4.60E-05,1,0,0,0,0,0,0,9.20E-05,0.000735,9.40E-05,9.30E-05,9.50E-05,0.000108287
data/edge_zerotrans_out.dblp_coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,256,1.06738822065909E-07,1.06738822065909E-05,14.0032,100,2,78,5,3,9,8.41,1.10E-05,0.000341,2.70E-05,1.80E-05,5.05E-05,4.59E-05,1,0,0,0,0,0,0,9.10E-05,0.000733,9.30E-05,9.20E-05,9.40E-05,0.000107475
data/edge_zerotrans_out.dblp_coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,512,2.13477644131817E-07,2.13477644131817E-05,13.9978,100,2,78,5,3,9,8.41,1.00E-05,0.000342,2.80E-05,1.75E-05,4.80E-05,4.58E-05,1,0,0,0,0,0,0,9.10E-05,0.000733,9.40E-05,9.30E-05,9.50E-05,0.000109101
data/edge_zerotrans_out.dblp_coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,1024,4.26955288263635E-07,4.26955288263635E-05,14.0529,100,2,78,5,3,9,8.41,1.10E-05,0.000375,2.85E-05,1.80E-05,4.90E-05,4.65E-05,1,0,0,0,0,0,0,9.10E-05,0.000738,9.40E-05,9.20E-05,9.90E-05,0.00010812
data/edge_zerotrans_out.dblp_coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,2048,8.5391057652727E-07,8.5391057652727E-05,14.0344,100,2,78,5,3,9,8.41,1.10E-05,0.000342,2.90E-05,1.70E-05,4.80E-05,4.62E-05,1,0,0,0,0,0,0,9.20E-05,0.000752,9.40E-05,9.30E-05,9.50E-05,0.00010926
data/edge_zerotrans_out.dblp_coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,4096,1.70782115305454E-06,0.000170782115305,14.018,100,2,78,5,3,9,8.41,1.10E-05,0.000358,2.90E-05,1.80E-05,4.85E-05,4.64E-05,1,0,0,0,0,0,0,9.10E-05,0.00074,9.30E-05,9.20E-05,9.40E-05,0.000108629
data/edge_zerotrans_out.dblp_coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,8192,3.41564230610908E-06,0.000341564230611,14.022,100,2,78,5,3,9,8.41,1.10E-05,0.000359,2.90E-05,1.80E-05,4.90E-05,4.65E-05,1,0,0,0,0,0,0,9.10E-05,0.000743,9.40E-05,9.30E-05,9.50E-05,0.000109653
data/edge_zerotrans_out.dblp_coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,16384,6.83128461221816E-06,0.000683128461222,14.0467,100,2,78,5,3,9,8.41,1.10E-05,0.000339,2.80E-05,1.85E-05,4.80E-05,4.66E-05,1,0,0,0,0,0,0,9.10E-05,0.000735,9.50E-05,9.30E-05,0.0001,0.000109132
data/edge_zerotrans_out.dblp_coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,32768,1.36625692244363E-05,0.001366256922444,14.0681,100,2,78,5,3,9,8.41,9.00E-06,0.00034,2.80E-05,1.80E-05,4.80E-05,4.61E-05,1,0,0,0,0,0,0,9.10E-05,0.000748,9.40E-05,9.20E-05,9.40E-05,0.000108336
data/edge_zerotrans_out.dblp_coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,65536,2.73251384488726E-05,0.002732513844887,13.9943,100,2,78,5,3,9,8.41,1.00E-05,0.000342,2.75E-05,1.75E-05,4.80E-05,4.57E-05,1,0,0,0,0,0,0,9.10E-05,0.000748,9.40E-05,9.30E-05,9.50E-05,0.000107895
data/edge_zerotrans_out.dblp_coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,131072,5.46502768977453E-05,0.005465027689775,14.0959,100,2,78,5,3,9,8.41,1.00E-05,0.000347,2.90E-05,1.80E-05,4.95E-05,4.69E-05,1,0,0,0,0,0,0,9.20E-05,0.000746,9.40E-05,9.30E-05,9.50E-05,0.000109293
data/edge_zerotrans_out.dblp_coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,262144,0.000109300553795,0.010930055379549,14.9877,100,2,78,5,3,9,8.41,1.10E-05,0.000341,2.70E-05,1.70E-05,4.80E-05,4.56E-05,1,0,0,0,0,0,0,9.10E-05,0.00073,9.40E-05,9.20E-05,9.40E-05,0.000107687
data/edge_zerotrans_out.dblp_coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,524288,0.000218601107591,0.021860110759098,14.1828,100,2,78,5,3,9,8.41,1.00E-05,0.000344,2.80E-05,1.80E-05,5.10E-05,4.68E-05,1,0,0,0,0,0,0,9.10E-05,0.000735,9.40E-05,9.30E-05,9.95E-05,0.00010929
data/edge_zerotrans_out.dblp_coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,1048576,0.000437202215182,0.043720221518196,13.975,100,2,78,5,3,9,8.41,9.00E-06,0.000339,2.75E-05,1.70E-05,4.80E-05,4.54E-05,1,0,0,0,0,0,0,9.10E-05,0.000732,9.40E-05,9.20E-05,9.40E-05,0.000108694
data/edge_zerotrans_out.dblp_coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,2097152,0.000874404430364,0.087440443036392,14.0259,100,2,78,5,3,9,8.41,1.10E-05,0.000343,2.85E-05,1.80E-05,4.85E-05,4.69E-05,1,0,0,0,0,0,0,9.20E-05,0.000748,9.50E-05,9.30E-05,0.0001,0.000110699
data/edge_zerotrans_out.dblp_coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,4194304,0.001748808860728,0.174880886072785,13.998,100,2,78,5,3,9,8.41,1.10E-05,0.000343,2.85E-05,1.80E-05,4.80E-05,4.66E-05,1,0,0,0,0,0,0,9.20E-05,0.000734,9.40E-05,9.30E-05,9.80E-05,0.000109939
data/edge_zerotrans_out.dblp_coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,8388608,0.003497617721456,0.34976177214557,14.0361,100,2,78,5,3,9,8.41,1.10E-05,0.000344,2.90E-05,1.80E-05,4.90E-05,4.63E-05,1,0,0,0,0,0,0,9.10E-05,0.000734,9.40E-05,9.20E-05,9.70E-05,0.000109054
data/edge_zerotrans_out.dblp_coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,16777216,0.006995235442911,0.699523544291139,14.4737,100,2,78,5,3,9,8.41,1.10E-05,0.00034,2.95E-05,1.80E-05,5.10E-05,4.80E-05,1,0,0,0,0,0,0,9.10E-05,0.000737,9.50E-05,9.40E-05,0.0001,0.00010987
data/edge_zerotrans_out.dblp_coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,33554432,0.013990470885823,1.39904708858228,13.9878,100,2,612279,274,5,170024,109704,9.00E-06,8.2612,0.00175,2.40E-05,1.55891,1.2805,1,0,432464,0,0,7411,25749.6,9.30E-05,0.801277,9.60E-05,9.50E-05,9.60E-05,9.68E-05
data/edge_zerotrans_out.dblp_coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,67108864,0.027980941771646,2.79809417716456,14.1918,100,2,675544,523,6.5,267125,135482,1.10E-05,9.60712,0.01571,2.95E-05,3.09124,1.72202,1,0,450681,0.5,0,9867.5,24940.5,9.30E-05,0.960653,9.60E-05,9.60E-05,9.70E-05,9.72E-05
data/edge_zerotrans_out.dblp_coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,134217728,0.055961883543291,5.59618835432911,14.0925,100,2,892656,2876.5,8.5,289324,147472,1.10E-05,13.4129,0.035011,3.35E-05,3.28056,1.90873,1,0,846354,4,0,10501,33169.5,9.20E-05,0.994992,9.60E-05,9.50E-05,9.70E-05,9.67E-05
data/edge_zerotrans_out.dblp_coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,268435456,0.111923767086582,11.1923767086582,13.9977,100,2,924286,6409.5,11.5,324788,158401,1.10E-05,14.2182,0.058735,4.30E-05,3.65867,2.05551,1,0,865615,40,0,11399,36234.1,9.30E-05,1.03377,9.60E-05,9.60E-05,9.70E-05,9.73E-05
data/edge_zerotrans_out.dblp_coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,536870912,0.223847534173165,22.3847534173165,14.1722,100,2,932408,8003,12.5,351009,164926,1.10E-05,14.0279,0.105857,5.15E-05,3.97947,2.13677,1,0,874844,49.5,0,12235,38292.8,9.20E-05,1.00841,9.60E-05,9.50E-05,9.60E-05,9.65E-05
data/edge_zerotrans_out.dblp_coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,1073741824,0.447695068346329,44.7695068346329,13.9761,100,2,932637,8003,12.5,351009,164928,1.10E-05,14.0853,0.106214,5.65E-05,3.99959,2.14132,1,0,874954,49.5,0,12235,38293.9,9.30E-05,1.01024,9.60E-05,9.60E-05,9.70E-05,9.75E-05
data/edge_zerotrans_out.dblp_coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,1,4.16948523694956E-10,4.16948523694956E-08,13.9833,100,2,78,5,3,9,8.41,1.10E-05,0.000324,2.70E-05,1.70E-05,4.70E-05,4.49E-05,1,0,0,0,0,0,0,9.10E-05,0.000734,9.30E-05,9.20E-05,9.60E-05,0.000107899
data/edge_zerotrans_out.dblp_coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,2,8.33897047389912E-10,8.33897047389912E-08,14.0562,100,2,78,5,3,9,8.41,1.10E-05,0.000325,2.70E-05,1.70E-05,4.70E-05,4.51E-05,1,0,0,0,0,0,0,9.20E-05,0.000732,9.40E-05,9.30E-05,9.90E-05,0.000108876
data/edge_zerotrans_out.dblp_coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,4,1.66779409477982E-09,1.66779409477982E-07,14.0163,100,2,78,5,3,9,8.41,1.10E-05,0.00033,2.70E-05,1.75E-05,4.65E-05,4.47E-05,1,0,0,0,0,0,0,9.10E-05,0.000738,9.40E-05,9.20E-05,9.80E-05,0.00010795
data/edge_zerotrans_out.dblp_coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,8,3.33558818955965E-09,3.33558818955965E-07,14.1089,100,2,78,5,3,9,8.41,1.10E-05,0.000326,2.70E-05,1.80E-05,4.70E-05,4.54E-05,1,0,0,0,0,0,0,9.10E-05,0.00075,9.40E-05,9.30E-05,9.90E-05,0.000108781
data/edge_zerotrans_out.dblp_coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,16,6.67117637911929E-09,6.67117637911929E-07,14.2033,100,2,78,5,3,9,8.41,1.00E-05,0.000327,2.70E-05,1.70E-05,4.60E-05,4.41E-05,1,0,0,0,0,0,0,9.10E-05,0.000734,9.40E-05,9.20E-05,9.40E-05,0.000108937
data/edge_zerotrans_out.dblp_coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,32,1.33423527582386E-08,1.33423527582386E-06,13.9997,100,2,78,5,3,9,8.41,1.10E-05,0.000326,2.70E-05,1.75E-05,5.10E-05,4.54E-05,1,0,0,0,0,0,0,9.10E-05,0.000729,9.40E-05,9.30E-05,9.50E-05,0.000108663
data/edge_zerotrans_out.dblp_coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,64,2.66847055164772E-08,2.66847055164772E-06,14.0281,100,2,78,5,3,9,8.41,9.00E-06,0.000324,2.65E-05,1.70E-05,4.65E-05,4.42E-05,1,0,0,0,0,0,0,9.10E-05,0.000734,9.40E-05,9.20E-05,9.40E-05,0.000107649
data/edge_zerotrans_out.dblp_coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,128,5.33694110329544E-08,5.33694110329544E-06,14.0195,100,2,78,5,3,9,8.41,1.10E-05,0.000325,2.70E-05,1.70E-05,4.75E-05,4.48E-05,1,0,0,0,0,0,0,9.20E-05,0.00074,9.40E-05,9.30E-05,9.50E-05,0.000108372
data/edge_zerotrans_out.dblp_coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,256,1.06738822065909E-07,1.06738822065909E-05,13.9865,100,2,78,5,3,9,8.41,1.00E-05,0.000324,2.70E-05,1.70E-05,4.65E-05,4.47E-05,1,0,0,0,0,0,0,9.10E-05,0.000734,9.40E-05,9.20E-05,9.40E-05,0.000108852
data/edge_zerotrans_out.dblp_coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,512,2.13477644131817E-07,2.13477644131817E-05,13.9776,100,2,78,5,3,9,8.41,1.20E-05,0.000326,2.75E-05,1.75E-05,4.95E-05,4.53E-05,1,0,0,0,0,0,0,9.10E-05,0.000737,9.40E-05,9.30E-05,9.50E-05,0.000108996
data/edge_zerotrans_out.dblp_coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,1024,4.26955288263635E-07,4.26955288263635E-05,14.0279,100,2,78,5,3,9,8.41,1.10E-05,0.000328,2.80E-05,1.80E-05,4.65E-05,4.53E-05,1,0,0,0,0,0,0,9.10E-05,0.000734,9.30E-05,9.20E-05,9.40E-05,0.000108412
data/edge_zerotrans_out.dblp_coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,2048,8.5391057652727E-07,8.5391057652727E-05,14.1857,100,2,78,5,3,9,8.41,1.10E-05,0.000324,2.75E-05,1.70E-05,4.65E-05,4.45E-05,1,0,0,0,0,0,0,9.10E-05,0.00075,9.40E-05,9.30E-05,9.50E-05,0.000109111
data/edge_zerotrans_out.dblp_coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,4096,1.70782115305454E-06,0.000170782115305,13.9739,100,2,78,5,3,9,8.41,1.10E-05,0.000329,2.70E-05,1.70E-05,4.60E-05,4.45E-05,1,0,0,0,0,0,0,9.10E-05,0.000727,9.40E-05,9.20E-05,9.40E-05,0.000107406
data/edge_zerotrans_out.dblp_coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,8192,3.41564230610908E-06,0.000341564230611,14.0203,100,2,78,5,3,9,8.41,1.00E-05,0.000344,2.70E-05,1.75E-05,4.70E-05,4.53E-05,1,0,0,0,0,0,0,9.20E-05,0.000737,9.40E-05,9.30E-05,9.80E-05,0.00010868
data/edge_zerotrans_out.dblp_coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,16384,6.83128461221816E-06,0.000683128461222,14.0876,100,2,78,5,3,9,8.41,1.10E-05,0.000323,2.75E-05,1.80E-05,4.70E-05,4.46E-05,1,0,0,0,0,0,0,9.10E-05,0.000752,9.30E-05,9.20E-05,9.40E-05,0.000107452
data/edge_zerotrans_out.dblp_coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,32768,1.36625692244363E-05,0.001366256922444,14.0766,100,2,78,5,3,9,8.41,1.10E-05,0.000324,2.70E-05,1.80E-05,4.75E-05,4.46E-05,1,0,0,0,0,0,0,9.10E-05,0.000732,9.40E-05,9.30E-05,9.50E-05,0.000108009
data/edge_zerotrans_out.dblp_coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,65536,2.73251384488726E-05,0.002732513844887,14.0178,100,2,78,5,3,9,8.41,1.00E-05,0.000326,2.70E-05,1.70E-05,4.65E-05,4.47E-05,1,0,0,0,0,0,0,9.10E-05,0.000733,9.40E-05,9.20E-05,9.50E-05,0.000108854
data/edge_zerotrans_out.dblp_coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,131072,5.46502768977453E-05,0.005465027689775,13.9999,100,2,78,5,3,9,8.41,1.00E-05,0.000325,2.70E-05,1.80E-05,4.80E-05,4.50E-05,1,0,0,0,0,0,0,9.10E-05,0.000743,9.40E-05,9.30E-05,9.50E-05,0.000109038
data/edge_zerotrans_out.dblp_coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,262144,0.000109300553795,0.010930055379549,14.0103,100,2,78,5,3,9,8.41,1.10E-05,0.000327,2.60E-05,1.70E-05,4.60E-05,4.41E-05,1,0,0,0,0,0,0,9.10E-05,0.00073,9.40E-05,9.20E-05,9.40E-05,0.000107337
data/edge_zerotrans_out.dblp_coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,524288,0.000218601107591,0.021860110759098,13.9845,100,2,78,5,3,9,8.41,1.00E-05,0.000325,2.70E-05,1.70E-05,4.70E-05,4.46E-05,1,0,0,0,0,0,0,9.10E-05,0.000725,9.40E-05,9.30E-05,9.50E-05,0.000108186
data/edge_zerotrans_out.dblp_coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,1048576,0.000437202215182,0.043720221518196,14.0737,100,2,78,5,3,9,8.41,1.10E-05,0.000323,2.80E-05,1.80E-05,4.70E-05,4.55E-05,1,0,0,0,0,0,0,9.10E-05,0.000732,9.40E-05,9.20E-05,9.40E-05,0.000107761
data/edge_zerotrans_out.dblp_coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,2097152,0.000874404430364,0.087440443036392,14.264,100,2,78,5,3,9,8.41,9.00E-06,0.00036,2.70E-05,1.70E-05,4.70E-05,4.50E-05,1,0,0,0,0,0,0,9.10E-05,0.000784,9.40E-05,9.30E-05,0.0001,0.000110341
data/edge_zerotrans_out.dblp_coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,4194304,0.001748808860728,0.174880886072785,14.2752,100,2,78,5,3,9,8.41,8.00E-06,0.000327,2.70E-05,1.70E-05,4.75E-05,4.46E-05,1,0,0,0,0,0,0,9.10E-05,0.000732,9.40E-05,9.20E-05,9.40E-05,0.000107645
data/edge_zerotrans_out.dblp_coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,8388608,0.003497617721456,0.34976177214557,14.0241,100,2,78,5,3,9,8.41,1.10E-05,0.000322,2.60E-05,1.70E-05,4.65E-05,4.42E-05,1,0,0,0,0,0,0,9.10E-05,0.000733,9.40E-05,9.30E-05,9.50E-05,0.00010796
data/edge_zerotrans_out.dblp_coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,16777216,0.006995235442911,0.699523544291139,13.9938,100,2,78,5,3,9,8.41,1.00E-05,0.000326,2.65E-05,1.80E-05,4.60E-05,4.44E-05,1,0,0,0,0,0,0,9.10E-05,0.000732,9.40E-05,9.20E-05,9.40E-05,0.000108808
data/edge_zerotrans_out.dblp_coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,33554432,0.013990470885823,1.39904708858228,14.0271,100,2,612279,274,5,170024,109704,1.10E-05,8.4435,0.001736,2.45E-05,1.57243,1.29167,1,0,432464,0,0,7416,25650.3,9.30E-05,0.868364,9.60E-05,9.60E-05,9.70E-05,9.75E-05
data/edge_zerotrans_out.dblp_coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,67108864,0.027980941771646,2.79809417716456,13.9893,100,2,675544,523,6.5,267125,135482,1.00E-05,10.1145,0.015531,3.00E-05,3.09745,1.7721,1,0,164770,0,0,1927,5994.68,9.20E-05,0.991711,9.50E-05,9.50E-05,9.60E-05,9.61E-05
data/edge_zerotrans_out.dblp_coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,134217728,0.055961883543291,5.59618835432911,13.9856,100,2,892656,2876.5,8.5,289324,147472,9.00E-06,14.2945,0.0348655,3.35E-05,3.36318,1.97887,1,0,328290,0,0,108,4111.64,9.30E-05,1.00501,9.60E-05,9.50E-05,9.60E-05,9.66E-05
data/edge_zerotrans_out.dblp_coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,268435456,0.111923767086582,11.1923767086582,14.0014,100,2,924286,6409.5,11.5,324788,158401,9.00E-06,15.0202,0.062097,4.45E-05,3.76275,2.15195,1,0,171567,0,0,0,1768.75,9.30E-05,1.04921,9.50E-05,9.50E-05,9.60E-05,9.65E-05
data/edge_zerotrans_out.dblp_coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,536870912,0.223847534173165,22.3847534173165,14.0038,100,2,932408,8003,12.5,351009,164926,1.10E-05,15.0998,0.105535,5.30E-05,4.25015,2.2433,1,0,6963,0,0,0,84.57,9.30E-05,1.0172,9.60E-05,9.50E-05,9.60E-05,9.67E-05
data/edge_zerotrans_out.dblp_coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,1073741824,0.447695068346329,44.7695068346329,13.9785,100,2,932637,8003,12.5,351009,164928,1.10E-05,15.2111,0.105903,5.35E-05,4.11637,2.25226,1,0,26,0,0,0,0.26,9.30E-05,1.02057,9.50E-05,9.50E-05,9.60E-05,9.61E-05
data/edge_zerotrans_out.dblp_coauthor,hopcount,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,1,4.16948523694956E-10,4.16948523694956E-08,14.103,100,2,78,5,3,9,8.41,1.00E-05,0.000373,2.60E-05,1.70E-05,4.70E-05,4.51E-05,1,0,0,0,0,0,0,9.10E-05,0.00079,9.40E-05,9.30E-05,0.0001,0.000110555
data/edge_zerotrans_out.dblp_coauthor,hopcount,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,2,8.33897047389912E-10,8.33897047389912E-08,13.9896,100,2,78,5,3,9,8.41,8.00E-06,0.000335,2.70E-05,1.70E-05,4.60E-05,4.43E-05,1,0,0,0,0,0,0,9.10E-05,0.000734,9.30E-05,9.20E-05,9.40E-05,0.000107619
data/edge_zerotrans_out.dblp_coauthor,hopcount,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,4,1.66779409477982E-09,1.66779409477982E-07,14.1899,100,2,78,5,3,9,8.41,1.10E-05,0.000336,2.70E-05,1.70E-05,4.60E-05,4.44E-05,1,0,0,0,0,0,0,9.10E-05,0.000744,9.40E-05,9.30E-05,9.50E-05,0.000108405
data/edge_zerotrans_out.dblp_coauthor,hopcount,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,8,3.33558818955965E-09,3.33558818955965E-07,14.7566,100,2,78,5,3,9,8.41,8.00E-06,0.000337,2.60E-05,1.60E-05,4.65E-05,4.42E-05,1,0,0,0,0,0,0,9.10E-05,0.000728,9.30E-05,9.20E-05,9.40E-05,0.000108389
data/edge_zerotrans_out.dblp_coauthor,hopcount,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,16,6.67117637911929E-09,6.67117637911929E-07,13.9894,100,2,78,5,3,9,8.41,1.00E-05,0.000337,2.60E-05,1.65E-05,4.75E-05,4.52E-05,1,0,0,0,0,0,0,9.10E-05,0.00073,9.40E-05,9.30E-05,9.80E-05,0.000109735
data/edge_zerotrans_out.dblp_coauthor,hopcount,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,32,1.33423527582386E-08,1.33423527582386E-06,13.9567,100,2,78,5,3,9,8.41,9.00E-06,0.000347,2.60E-05,1.60E-05,4.60E-05,4.54E-05,1,0,0,0,0,0,0,9.10E-05,0.000728,9.40E-05,9.20E-05,9.50E-05,0.000109012
data/edge_zerotrans_out.dblp_coauthor,hopcount,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,64,2.66847055164772E-08,2.66847055164772E-06,13.9654,100,2,78,5,3,9,8.41,1.10E-05,0.000339,2.65E-05,1.70E-05,4.75E-05,4.53E-05,1,0,0,0,0,0,0,9.10E-05,0.000728,9.40E-05,9.30E-05,0.0001,0.000109279
data/edge_zerotrans_out.dblp_coauthor,hopcount,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,128,5.33694110329544E-08,5.33694110329544E-06,14.0728,100,2,78,5,3,9,8.41,8.00E-06,0.000381,2.70E-05,1.70E-05,4.65E-05,4.61E-05,1,0,0,0,0,0,0,9.10E-05,0.000735,9.40E-05,9.20E-05,9.40E-05,0.000108947
data/edge_zerotrans_out.dblp_coauthor,hopcount,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,256,1.06738822065909E-07,1.06738822065909E-05,14.0556,100,2,78,5,3,9,8.41,1.00E-05,0.000336,2.70E-05,1.65E-05,4.75E-05,4.46E-05,1,0,0,0,0,0,0,9.10E-05,0.000729,9.40E-05,9.30E-05,9.50E-05,0.000108144
data/edge_zerotrans_out.dblp_coauthor,hopcount,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,512,2.13477644131817E-07,2.13477644131817E-05,14.2955,100,2,78,5,3,9,8.41,1.10E-05,0.000339,2.70E-05,1.70E-05,4.75E-05,4.53E-05,1,0,0,0,0,0,0,9.10E-05,0.000736,9.40E-05,9.20E-05,9.40E-05,0.000107695
data/edge_zerotrans_out.dblp_coauthor,hopcount,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,1024,4.26955288263635E-07,4.26955288263635E-05,14.189,100,2,78,5,3,9,8.41,1.00E-05,0.000336,2.70E-05,1.70E-05,4.70E-05,4.47E-05,1,0,0,0,0,0,0,9.10E-05,0.000729,9.40E-05,9.30E-05,9.50E-05,0.000109368
data/edge_zerotrans_out.dblp_coauthor,hopcount,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,2048,8.5391057652727E-07,8.5391057652727E-05,13.966,100,2,78,5,3,9,8.41,1.00E-05,0.000336,2.60E-05,1.70E-05,4.60E-05,4.43E-05,1,0,0,0,0,0,0,9.10E-05,0.000724,9.40E-05,9.20E-05,9.40E-05,0.000108808
data/edge_zerotrans_out.dblp_coauthor,hopcount,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,4096,1.70782115305454E-06,0.000170782115305,13.9663,100,2,78,5,3,9,8.41,1.00E-05,0.000337,2.70E-05,1.65E-05,5.20E-05,4.52E-05,1,0,0,0,0,0,0,9.10E-05,0.000733,9.40E-05,9.30E-05,9.50E-05,0.000108964
data/edge_zerotrans_out.dblp_coauthor,hopcount,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,8192,3.41564230610908E-06,0.000341564230611,14.0226,100,2,78,5,3,9,8.41,9.00E-06,0.000339,2.60E-05,1.65E-05,4.60E-05,4.44E-05,1,0,0,0,0,0,0,9.10E-05,0.000746,9.40E-05,9.20E-05,9.40E-05,0.000108482
data/edge_zerotrans_out.dblp_coauthor,hopcount,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,16384,6.83128461221816E-06,0.000683128461222,13.9955,100,2,78,5,3,9,8.41,1.00E-05,0.000337,2.70E-05,1.75E-05,4.70E-05,4.51E-05,1,0,0,0,0,0,0,9.10E-05,0.000746,9.40E-05,9.30E-05,9.90E-05,0.00011014
data/edge_zerotrans_out.dblp_coauthor,hopcount,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,32768,1.36625692244363E-05,0.001366256922444,13.9957,100,2,78,5,3,9,8.41,1.00E-05,0.000339,2.70E-05,1.70E-05,4.70E-05,4.45E-05,1,0,0,0,0,0,0,9.10E-05,0.000719,9.30E-05,9.20E-05,9.40E-05,0.00010827
data/edge_zerotrans_out.dblp_coauthor,hopcount,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,65536,2.73251384488726E-05,0.002732513844887,14.0094,100,2,78,5,3,9,8.41,1.00E-05,0.00034,2.60E-05,1.70E-05,4.65E-05,4.50E-05,1,0,0,0,0,0,0,9.10E-05,0.000734,9.40E-05,9.30E-05,9.70E-05,0.000108783
data/edge_zerotrans_out.dblp_coauthor,hopcount,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,131072,5.46502768977453E-05,0.005465027689775,13.9585,100,2,78,5,3,9,8.41,9.00E-06,0.000339,2.60E-05,1.70E-05,4.70E-05,4.51E-05,1,0,0,0,0,0,0,9.10E-05,0.000721,9.40E-05,9.20E-05,9.70E-05,0.000108775
data/edge_zerotrans_out.dblp_coauthor,hopcount,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,262144,0.000109300553795,0.010930055379549,13.9709,100,2,78,5,3,9,8.41,1.00E-05,0.000341,2.70E-05,1.70E-05,4.65E-05,4.52E-05,1,0,0,0,0,0,0,9.10E-05,0.000733,9.40E-05,9.30E-05,9.50E-05,0.000109028
data/edge_zerotrans_out.dblp_coauthor,hopcount,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,524288,0.000218601107591,0.021860110759098,13.978,100,2,78,5,3,9,8.41,9.00E-06,0.000335,2.60E-05,1.65E-05,4.65E-05,4.40E-05,1,0,0,0,0,0,0,9.10E-05,0.000728,9.30E-05,9.20E-05,9.40E-05,0.000108343
data/edge_zerotrans_out.dblp_coauthor,hopcount,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,1048576,0.000437202215182,0.043720221518196,14.0787,100,2,78,5,3,9,8.41,1.00E-05,0.000336,2.70E-05,1.80E-05,5.00E-05,4.53E-05,1,0,0,0,0,0,0,9.10E-05,0.000732,9.40E-05,9.30E-05,9.90E-05,0.000109435
data/edge_zerotrans_out.dblp_coauthor,hopcount,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,2097152,0.000874404430364,0.087440443036392,14.1015,100,2,78,5,3,9,8.41,1.00E-05,0.000336,2.60E-05,1.60E-05,4.70E-05,4.45E-05,1,0,0,0,0,0,0,9.10E-05,0.000743,9.40E-05,9.20E-05,9.40E-05,0.000107628
data/edge_zerotrans_out.dblp_coauthor,hopcount,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,4194304,0.001748808860728,0.174880886072785,14.0688,100,2,78,5,3,9,8.41,1.00E-05,0.000337,2.70E-05,1.75E-05,4.95E-05,4.52E-05,1,0,0,0,0,0,0,9.10E-05,0.000725,9.40E-05,9.30E-05,9.50E-05,0.000108806
data/edge_zerotrans_out.dblp_coauthor,hopcount,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,8388608,0.003497617721456,0.34976177214557,13.9757,100,2,78,5,3,9,8.41,1.00E-05,0.00034,2.75E-05,1.70E-05,4.70E-05,4.55E-05,1,0,0,0,0,0,0,9.10E-05,0.000726,9.30E-05,9.20E-05,9.40E-05,0.000108196
data/edge_zerotrans_out.dblp_coauthor,hopcount,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,16777216,0.006995235442911,0.699523544291139,13.9799,100,2,78,5,3,9,8.41,1.10E-05,0.000342,2.60E-05,1.70E-05,4.70E-05,4.51E-05,1,0,0,0,0,0,0,9.10E-05,0.000731,9.40E-05,9.30E-05,9.90E-05,0.000109951
data/edge_zerotrans_out.dblp_coauthor,hopcount,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,33554432,0.013990470885823,1.39904708858228,13.9636,100,2,612279,274,5,170024,109704,1.10E-05,8.23831,0.0017,2.60E-05,1.53416,1.26485,1,0,432464,0,0,7416,25650.3,9.30E-05,0.873887,9.60E-05,9.50E-05,9.60E-05,9.64E-05
data/edge_zerotrans_out.dblp_coauthor,hopcount,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,67108864,0.027980941771646,2.79809417716456,14.007,100,2,675544,523,6.5,267125,135482,1.10E-05,9.96222,0.014642,2.95E-05,3.05996,1.74463,1,0,164770,0,0,1927,5994.68,9.30E-05,0.9768,9.60E-05,9.50E-05,9.60E-05,9.68E-05
data/edge_zerotrans_out.dblp_coauthor,hopcount,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,134217728,0.055961883543291,5.59618835432911,14,100,2,892656,2876.5,8.5,289324,147472,1.10E-05,14.3657,0.033113,3.75E-05,3.39763,1.96778,1,0,328290,0,0,108,4111.64,9.30E-05,0.991573,9.60E-05,9.50E-05,9.60E-05,9.68E-05
data/edge_zerotrans_out.dblp_coauthor,hopcount,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,268435456,0.111923767086582,11.1923767086582,14.0007,100,2,924286,6409.5,11.5,324788,158401,9.00E-06,14.6209,0.0576165,4.30E-05,3.76152,2.12385,1,0,171567,0,0,0,1768.75,9.20E-05,1.05632,9.50E-05,9.50E-05,9.60E-05,9.61E-05
data/edge_zerotrans_out.dblp_coauthor,hopcount,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,536870912,0.223847534173165,22.3847534173165,14.2528,100,2,932408,8003,12.5,351009,164926,9.00E-06,14.9877,0.107138,5.30E-05,4.05132,2.23283,1,0,6963,0,0,0,84.57,9.20E-05,1.02104,9.50E-05,9.50E-05,9.60E-05,9.61E-05
data/edge_zerotrans_out.dblp_coauthor,hopcount,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,1073741824,0.447695068346329,44.7695068346329,13.9674,100,2,932637,8003,12.5,351009,164928,1.10E-05,15.0171,0.102523,5.30E-05,4.09223,2.23128,1,0,26,0,0,0,0.26,9.30E-05,1.15899,9.60E-05,9.50E-05,9.60E-05,9.69E-05
data/edge_zerotrans_out.dblp_coauthor,minwait,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,1,4.16948523694956E-10,4.16948523694956E-08,14.1094,100,2,78,5,3,9,8.41,1.10E-05,0.00034,2.70E-05,1.80E-05,4.75E-05,4.56E-05,1,0,0,0,0,0,0,9.10E-05,0.000738,9.40E-05,9.30E-05,9.40E-05,0.000109016
data/edge_zerotrans_out.dblp_coauthor,minwait,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,2,8.33897047389912E-10,8.33897047389912E-08,14.0107,100,2,78,5,3,9,8.41,9.00E-06,0.00034,2.70E-05,1.70E-05,4.65E-05,4.46E-05,1,0,0,0,0,0,0,9.10E-05,0.000741,9.40E-05,9.20E-05,9.40E-05,0.000108027
data/edge_zerotrans_out.dblp_coauthor,minwait,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,4,1.66779409477982E-09,1.66779409477982E-07,14.1094,100,2,78,5,3,9,8.41,1.10E-05,0.000344,2.80E-05,1.80E-05,5.00E-05,4.59E-05,1,0,0,0,0,0,0,9.10E-05,0.000737,9.40E-05,9.20E-05,9.40E-05,0.00010825
data/edge_zerotrans_out.dblp_coauthor,minwait,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,8,3.33558818955965E-09,3.33558818955965E-07,14.0515,100,2,78,5,3,9,8.41,9.00E-06,0.000341,2.60E-05,1.70E-05,4.70E-05,4.53E-05,1,0,0,0,0,0,0,9.10E-05,0.000733,9.40E-05,9.20E-05,9.90E-05,0.000109185
data/edge_zerotrans_out.dblp_coauthor,minwait,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,16,6.67117637911929E-09,6.67117637911929E-07,13.9876,100,2,78,5,3,9,8.41,1.00E-05,0.00034,2.70E-05,1.70E-05,4.70E-05,4.49E-05,1,0,0,0,0,0,0,9.10E-05,0.000735,9.40E-05,9.30E-05,9.50E-05,0.000109082
data/edge_zerotrans_out.dblp_coauthor,minwait,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,32,1.33423527582386E-08,1.33423527582386E-06,14.1492,100,2,78,5,3,9,8.41,1.00E-05,0.000343,2.70E-05,1.70E-05,4.70E-05,4.52E-05,1,0,0,0,0,0,0,9.10E-05,0.000732,9.40E-05,9.20E-05,9.40E-05,0.000108058
data/edge_zerotrans_out.dblp_coauthor,minwait,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,64,2.66847055164772E-08,2.66847055164772E-06,14.0073,100,2,78,5,3,9,8.41,1.10E-05,0.00034,2.60E-05,1.70E-05,4.75E-05,4.52E-05,1,0,0,0,0,0,0,9.10E-05,0.000733,9.40E-05,9.30E-05,9.50E-05,0.000108298
data/edge_zerotrans_out.dblp_coauthor,minwait,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,128,5.33694110329544E-08,5.33694110329544E-06,14.1569,100,2,78,5,3,9,8.41,1.10E-05,0.000342,2.65E-05,1.75E-05,4.65E-05,4.50E-05,1,0,0,0,0,0,0,9.10E-05,0.000734,9.30E-05,9.20E-05,9.40E-05,0.000108445
data/edge_zerotrans_out.dblp_coauthor,minwait,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,256,1.06738822065909E-07,1.06738822065909E-05,14.0367,100,2,78,5,3,9,8.41,1.10E-05,0.000339,2.70E-05,1.75E-05,4.80E-05,4.52E-05,1,0,0,0,0,0,0,9.10E-05,0.000753,9.40E-05,9.20E-05,9.50E-05,0.000107974
data/edge_zerotrans_out.dblp_coauthor,minwait,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,512,2.13477644131817E-07,2.13477644131817E-05,14.1396,100,2,78,5,3,9,8.41,8.00E-06,0.000341,2.70E-05,1.65E-05,4.70E-05,4.49E-05,1,0,0,0,0,0,0,9.10E-05,0.000751,9.40E-05,9.20E-05,9.40E-05,0.000108043
data/edge_zerotrans_out.dblp_coauthor,minwait,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,1024,4.26955288263635E-07,4.26955288263635E-05,14.04,100,2,78,5,3,9,8.41,9.00E-06,0.000342,2.65E-05,1.70E-05,4.70E-05,4.52E-05,1,0,0,0,0,0,0,9.20E-05,0.000737,9.40E-05,9.30E-05,9.90E-05,0.00010971
data/edge_zerotrans_out.dblp_coauthor,minwait,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,2048,8.5391057652727E-07,8.5391057652727E-05,14.1843,100,2,78,5,3,9,8.41,1.00E-05,0.000339,2.65E-05,1.60E-05,4.75E-05,4.53E-05,1,0,0,0,0,0,0,9.10E-05,0.000737,9.30E-05,9.20E-05,9.40E-05,0.000107981
data/edge_zerotrans_out.dblp_coauthor,minwait,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,4096,1.70782115305454E-06,0.000170782115305,14.0541,100,2,78,5,3,9,8.41,1.10E-05,0.000347,2.70E-05,1.70E-05,4.75E-05,4.58E-05,1,0,0,0,0,0,0,9.10E-05,0.000734,9.40E-05,9.30E-05,9.50E-05,0.000108564
data/edge_zerotrans_out.dblp_coauthor,minwait,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,8192,3.41564230610908E-06,0.000341564230611,14.2013,100,2,78,5,3,9,8.41,9.00E-06,0.000339,2.70E-05,1.70E-05,4.70E-05,4.60E-05,1,0,0,0,0,0,0,9.10E-05,0.000731,9.40E-05,9.30E-05,9.90E-05,0.000108938
data/edge_zerotrans_out.dblp_coauthor,minwait,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,16384,6.83128461221816E-06,0.000683128461222,14.2076,100,2,78,5,3,9,8.41,1.10E-05,0.000351,2.70E-05,1.70E-05,5.00E-05,4.68E-05,1,0,0,0,0,0,0,9.10E-05,0.000737,9.40E-05,9.30E-05,9.50E-05,0.000109358
data/edge_zerotrans_out.dblp_coauthor,minwait,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,32768,1.36625692244363E-05,0.001366256922444,14.0118,100,2,78,5,3,9,8.41,1.00E-05,0.000346,2.75E-05,1.70E-05,4.70E-05,4.56E-05,1,0,0,0,0,0,0,9.10E-05,0.000733,9.40E-05,9.30E-05,9.80E-05,0.000108547
data/edge_zerotrans_out.dblp_coauthor,minwait,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,65536,2.73251384488726E-05,0.002732513844887,14.0757,100,2,78,5,3,9,8.41,8.00E-06,0.00034,2.70E-05,1.65E-05,4.65E-05,4.50E-05,1,0,0,0,0,0,0,9.10E-05,0.000731,9.40E-05,9.30E-05,9.80E-05,0.000108922
data/edge_zerotrans_out.dblp_coauthor,minwait,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,131072,5.46502768977453E-05,0.005465027689775,14.0051,100,2,78,5,3,9,8.41,1.00E-05,0.000341,2.70E-05,1.70E-05,4.80E-05,4.48E-05,1,0,0,0,0,0,0,9.10E-05,0.000731,9.40E-05,9.30E-05,9.50E-05,0.000108521
data/edge_zerotrans_out.dblp_coauthor,minwait,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,262144,0.000109300553795,0.010930055379549,13.9803,100,2,78,5,3,9,8.41,9.00E-06,0.000342,2.60E-05,1.70E-05,4.75E-05,4.47E-05,1,0,0,0,0,0,0,9.10E-05,0.000732,9.30E-05,9.20E-05,9.40E-05,0.000107885
data/edge_zerotrans_out.dblp_coauthor,minwait,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,524288,0.000218601107591,0.021860110759098,14.053,100,2,78,5,3,9,8.41,1.10E-05,0.000341,2.70E-05,1.70E-05,4.70E-05,4.50E-05,1,0,0,0,0,0,0,9.10E-05,0.000739,9.30E-05,9.20E-05,9.40E-05,0.000108684
data/edge_zerotrans_out.dblp_coauthor,minwait,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,1048576,0.000437202215182,0.043720221518196,14.2265,100,2,78,5,3,9,8.41,1.00E-05,0.000341,2.65E-05,1.65E-05,4.70E-05,4.51E-05,1,0,0,0,0,0,0,9.20E-05,0.00075,9.40E-05,9.30E-05,9.50E-05,0.0001088
data/edge_zerotrans_out.dblp_coauthor,minwait,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,2097152,0.000874404430364,0.087440443036392,14.0749,100,2,78,5,3,9,8.41,9.00E-06,0.000342,2.75E-05,1.80E-05,5.00E-05,4.61E-05,1,0,0,0,0,0,0,9.10E-05,0.000729,9.40E-05,9.30E-05,9.90E-05,0.00010936
data/edge_zerotrans_out.dblp_coauthor,minwait,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,4194304,0.001748808860728,0.174880886072785,14.2417,100,2,78,5,3,9,8.41,1.10E-05,0.000343,2.70E-05,1.70E-05,4.80E-05,4.56E-05,1,0,0,0,0,0,0,9.10E-05,0.000734,9.40E-05,9.30E-05,9.90E-05,0.000109077
data/edge_zerotrans_out.dblp_coauthor,minwait,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,8388608,0.003497617721456,0.34976177214557,13.9817,100,2,78,5,3,9,8.41,1.10E-05,0.000407,2.65E-05,1.70E-05,4.80E-05,4.58E-05,1,0,0,0,0,0,0,9.10E-05,0.000738,9.40E-05,9.20E-05,9.50E-05,0.000108586
data/edge_zerotrans_out.dblp_coauthor,minwait,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,16777216,0.006995235442911,0.699523544291139,14.0147,100,2,78,5,3,9,8.41,1.10E-05,0.000341,2.70E-05,1.70E-05,4.75E-05,4.55E-05,1,0,0,0,0,0,0,9.10E-05,0.000735,9.50E-05,9.30E-05,9.80E-05,0.000110787
data/edge_zerotrans_out.dblp_coauthor,minwait,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,33554432,0.013990470885823,1.39904708858228,13.9702,100,2,612279,274,5,170024,109704,1.10E-05,8.25885,0.001751,2.55E-05,1.55674,1.27542,1,0,432464,0,0,7411,25749.6,9.20E-05,0.801196,9.60E-05,9.50E-05,9.60E-05,9.64E-05
data/edge_zerotrans_out.dblp_coauthor,minwait,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,67108864,0.027980941771646,2.79809417716456,13.9747,100,2,675544,523,6.5,267125,135482,1.00E-05,9.67547,0.0155695,2.95E-05,3.04558,1.71888,1,0,468768,1,0,10403,28956.7,9.30E-05,0.915726,9.60E-05,9.50E-05,9.60E-05,9.63E-05
data/edge_zerotrans_out.dblp_coauthor,minwait,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,134217728,0.055961883543291,5.59618835432911,13.9789,100,2,892656,2876.5,8.5,289324,147472,1.10E-05,14.0971,0.034899,3.35E-05,3.30732,1.93578,1,0,864986,4.5,0,11210.5,38103.5,9.20E-05,0.968352,9.60E-05,9.50E-05,9.60E-05,9.66E-05
data/edge_zerotrans_out.dblp_coauthor,minwait,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,268435456,0.111923767086582,11.1923767086582,14.0597,100,2,924286,6409.5,11.5,324788,158401,9.00E-06,14.5703,0.0609515,4.30E-05,3.69987,2.08536,1,0,905634,41,0,11689.5,42106.9,9.20E-05,1.01978,9.60E-05,9.60E-05,9.70E-05,9.72E-05
data/edge_zerotrans_out.dblp_coauthor,minwait,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,536870912,0.223847534173165,22.3847534173165,14.4177,100,2,932408,8003,12.5,351009,164926,1.10E-05,14.6586,0.105545,5.25E-05,4.01799,2.16924,1,0,912769,54,0,16436.5,44463.5,9.20E-05,1.01168,9.60E-05,9.50E-05,9.70E-05,9.66E-05
data/edge_zerotrans_out.dblp_coauthor,minwait,19523918,36482904,1.86863,-1009843139,1388534462,144,2398377601,0,1073741824,0.447695068346329,44.7695068346329,14.1482,100,2,932637,8003,12.5,351009,164928,1.00E-05,14.7265,0.105721,5.35E-05,4.03908,2.18999,1,0,912923,54,0,16436.5,44465,9.20E-05,1.01971,9.60E-05,9.50E-05,9.70E-05,9.69E-05


==> test_environment/beta_values_digg-friends.txt <==
filename,algo,n,M,avg_degree,t_start,t_end,T,lifetime,compression,beta,beta_percent2,beta_percent,readin_time,sources,visit_min,visit_max,visit_median,visit_first,visit_third,visit_medium,runtime_min,runtime_max,runtime_median,runtime_first,runtime_third,runtime_medium,backtracking,cycles_min,cycles_max,cycles_median,cycles_first,cycles_third,cycles_medium,pathruntime_min,pathruntime_max,pathruntime_median,pathruntime_first,pathruntime_third,pathruntime_medium
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,1,8.01903522656805E-10,8.01903522656805E-08,1.82955,100,0,329,0,0,2,5.28,0.002619,0.13249,0.002644,0.002633,0.012719,0.0257739,1,0,0,0,0,0,0,7.00E-06,8.10E-05,8.00E-06,7.00E-06,8.00E-06,8.68E-06
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,2,1.60380704531361E-09,1.60380704531361E-07,1.94075,100,0,329,0,0,2,5.28,0.002621,0.130757,0.0026435,0.002631,0.0127185,0.0255988,1,0,0,0,0,0,0,7.00E-06,8.20E-05,8.00E-06,7.00E-06,8.00E-06,8.67E-06
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,4,3.20761409062722E-09,3.20761409062722E-07,1.82243,100,0,329,0,0,2,5.28,0.002619,0.131288,0.002644,0.0026315,0.012741,0.0256295,1,0,0,0,0,0,0,7.00E-06,8.30E-05,8.00E-06,7.00E-06,8.00E-06,8.84E-06
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,8,6.41522818125444E-09,6.41522818125444E-07,1.82903,100,0,330,0,0,2,5.29,0.002617,0.132478,0.002643,0.002634,0.0128205,0.0258964,1,0,0,0,0,0,0,7.00E-06,8.40E-05,8.00E-06,7.00E-06,8.00E-06,8.74E-06
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,16,1.28304563625089E-08,1.28304563625089E-06,1.87831,100,0,330,0,0,2,5.29,0.002619,0.138019,0.002648,0.0026405,0.0126535,0.0259414,1,0,0,0,0,0,0,7.00E-06,9.00E-05,8.00E-06,8.00E-06,8.00E-06,8.97E-06
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,32,2.56609127250178E-08,2.56609127250178E-06,1.82811,100,0,330,0,0,2,5.29,0.00262,0.130477,0.002643,0.0026315,0.012649,0.0255524,1,0,0,0,0,0,0,7.00E-06,8.90E-05,8.00E-06,7.00E-06,8.00E-06,8.76E-06
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,64,5.13218254500355E-08,5.13218254500355E-06,1.84484,100,0,330,0,0,2,5.29,0.002616,0.215125,0.002807,0.002639,0.012654,0.0290679,1,0,0,0,0,0,0,7.00E-06,8.30E-05,8.00E-06,7.00E-06,8.00E-06,8.82E-06
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,128,1.02643650900071E-07,1.02643650900071E-05,1.83589,100,0,330,0,0,2,5.29,0.002618,0.129939,0.002643,0.0026355,0.0126825,0.0254647,1,0,0,0,0,0,0,7.00E-06,8.30E-05,8.00E-06,7.00E-06,8.00E-06,8.74E-06
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,256,2.05287301800142E-07,2.05287301800142E-05,1.82705,100,0,330,0,0,2,5.29,0.00262,0.223068,0.002812,0.0026405,0.0174965,0.0296021,1,0,0,0,0,0,0,7.00E-06,0.000107,8.00E-06,8.00E-06,9.00E-06,9.32E-06
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,512,4.10574603600284E-07,4.10574603600284E-05,1.93862,100,0,331,0,0,2,5.31,0.002616,0.133958,0.002644,0.002637,0.0130145,0.0256404,1,0,0,0,0,0,0,7.00E-06,8.60E-05,8.00E-06,7.00E-06,8.00E-06,8.74E-06
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,1024,8.21149207200568E-07,8.21149207200568E-05,1.82881,100,0,331,0,0,2,5.31,0.002619,0.130789,0.002646,0.0026395,0.0126525,0.0255423,1,0,0,0,0,0,0,7.00E-06,8.10E-05,8.00E-06,7.00E-06,8.00E-06,8.67E-06
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,2048,1.64229841440114E-06,0.00016422984144,1.83288,100,0,332,0,0,2,5.32,0.00262,0.130865,0.0026435,0.002639,0.0126875,0.0255946,1,0,0,0,0,0,0,7.00E-06,8.40E-05,8.00E-06,7.00E-06,8.00E-06,8.71E-06
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,4096,3.28459682880227E-06,0.00032845968288,1.82867,100,0,335,0,0,2,5.35,0.002619,0.13053,0.0026425,0.0026295,0.0126795,0.025594,1,0,0,0,0,0,0,7.00E-06,8.20E-05,8.00E-06,7.00E-06,8.00E-06,8.69E-06
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,8192,6.56919365760455E-06,0.00065691936576,1.83142,100,0,341,0,0,2,5.41,0.00262,0.141547,0.00265,0.00264,0.013009,0.0267325,1,0,0,0,0,0,0,7.00E-06,8.50E-05,8.00E-06,7.00E-06,8.00E-06,8.92E-06
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,16384,1.31383873152091E-05,0.001313838731521,1.8222,100,0,358,0,0,2,5.58,0.002618,0.131209,0.002643,0.002633,0.0127205,0.025629,1,0,2,0,0,0,0.02,7.00E-06,8.30E-05,8.00E-06,7.00E-06,8.00E-06,8.65E-06
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,32768,2.62767746304182E-05,0.002627677463042,1.83258,100,0,784,0,0,2,9.84,0.002618,0.130586,0.00264,0.002636,0.012658,0.0257161,1,0,338,0,0,0,3.38,7.00E-06,8.20E-05,8.00E-06,7.00E-06,8.00E-06,8.21E-06
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,65536,5.25535492608364E-05,0.005255354926084,1.83395,100,0,4910,0,0,2,72.23,0.00262,0.157079,0.0028015,0.002642,0.020222,0.0265794,1,0,4730,0,0,0,65.87,7.00E-06,8.30E-05,9.00E-06,8.00E-06,1.00E-05,9.03E-06
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,131072,0.000105107098522,0.010510709852167,1.83008,100,0,61141,0,0,2,1124.74,0.002618,0.675947,0.002644,0.002638,0.020983,0.035236,1,0,60771,0,0,0,1116.83,7.00E-06,0.000328,4.60E-05,2.00E-05,7.90E-05,5.34E-05
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,262144,0.000210214197043,0.021021419704335,1.83096,100,0,77975,0,0,2,1715.76,0.002617,0.778769,0.002647,0.00264,0.021871,0.0383179,1,0,77420,0,0,0,1702.7,7.00E-06,0.000189,2.80E-05,1.40E-05,5.10E-05,3.61E-05
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,524288,0.000420428394087,0.042042839408669,1.86799,100,0,97052,0,0,2,3971.96,0.00262,0.976998,0.0026455,0.00264,0.022395,0.0527623,1,0,96942,0,0,0,3954.24,7.00E-06,0.000235,2.40E-05,1.30E-05,4.30E-05,3.11E-05
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,1048576,0.000840856788173,0.084085678817338,1.89569,100,0,107711,0,0,2,4374.16,0.002619,1.02247,0.002647,0.002639,0.0220865,0.0563344,1,0,107589,0,0,0,4352.31,7.00E-06,0.000188,1.80E-05,1.20E-05,3.40E-05,2.49E-05
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,2097152,0.001681713576347,0.168171357634676,1.83318,100,0,119123,0,0,2,6442.39,0.002619,1.1064,0.002647,0.0026325,0.0220955,0.0678187,1,0,118634,0,0,0,6400.7,7.00E-06,0.000111,1.80E-05,1.20E-05,3.00E-05,2.15E-05
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,4194304,0.003363427152694,0.336342715269353,1.83687,100,0,128174,0,0,2,6907.35,0.00262,1.08759,0.002643,0.0026315,0.0220425,0.0688826,1,0,127618,0,0,0,6870.04,7.00E-06,0.000174,1.60E-05,1.10E-05,2.40E-05,1.85E-05
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,8388608,0.006726854305387,0.672685430538706,1.83188,100,0,142169,0,0,2,8617.77,0.002617,1.22413,0.0026455,0.0026365,0.022074,0.0797581,1,0,141834,0,0,0,8575.27,7.00E-06,0.000103,1.50E-05,1.10E-05,2.20E-05,1.73E-05
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,16777216,0.013453708610774,1.34537086107741,1.81009,100,0,151206,0,0,2,10282,0.002619,1.13346,0.002644,0.0026365,0.0221945,0.0882813,1,0,151137,0,0,0,10248.6,7.00E-06,0.000102,1.40E-05,1.10E-05,1.90E-05,1.55E-05
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,33554432,0.026907417221548,2.69074172215482,1.83056,100,0,155082,0,0,2.5,10462.4,0.002618,1.19334,0.0028085,0.00264,0.0222655,0.0935036,1,0,154982,0,0,0,10427.9,7.00E-06,0.000102,1.40E-05,1.10E-05,1.80E-05,1.51E-05
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,67108864,0.053814834443097,5.38148344430964,1.82039,100,0,156117,0,0,2.5,10492.1,0.002618,1.09483,0.002644,0.0026375,0.022134,0.0880787,1,0,156012,0,0,0,10457.2,7.00E-06,0.000169,1.40E-05,1.10E-05,1.80E-05,1.53E-05
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,134217728,0.107629668886193,10.7629668886193,1.82676,100,0,156117,0,0,2.5,11249.3,0.002618,1.09343,0.002644,0.002639,0.022225,0.0928285,1,0,156012,0,0,0,11214.2,7.00E-06,0.000104,1.30E-05,1.10E-05,1.80E-05,1.49E-05
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,268435456,0.215259337772386,21.5259337772386,1.82925,100,0,156117,0,0,2.5,11249.3,0.002619,1.09457,0.002645,0.0026395,0.022058,0.0917855,1,0,156012,0,0,0,11214.2,7.00E-06,0.000105,1.40E-05,1.10E-05,1.80E-05,1.50E-05
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,536870912,0.430518675544772,43.0518675544772,1.85056,100,0,156117,0,0,2.5,11249.3,0.00262,1.09226,0.002648,0.002641,0.0221545,0.0924038,1,0,156012,0,0,0,11214.2,7.00E-06,0.0001,1.30E-05,1.10E-05,1.80E-05,1.48E-05
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,1073741824,0.861037351089543,86.1037351089543,1.82468,100,0,156117,0,0,2.5,11249.3,0.002619,1.09069,0.0026445,0.002638,0.022232,0.0921432,1,0,156012,0,0,0,11214.2,7.00E-06,0.000106,1.30E-05,1.10E-05,1.70E-05,1.48E-05
data/edge_zerotrans_out.digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,1,8.01903522656805E-10,8.01903522656805E-08,1.82738,100,1,329,1,1,2,6.01,0.035925,0.060089,0.0365915,0.03647,0.0426585,0.038856,1,0,0,0,0,0,0,7.00E-06,8.80E-05,8.00E-06,7.00E-06,8.00E-06,8.81E-06
data/edge_zerotrans_out.digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,2,1.60380704531361E-09,1.60380704531361E-07,1.82179,100,1,329,1,1,2,6.01,0.035992,0.05311,0.036448,0.0363525,0.042307,0.0384389,1,0,0,0,0,0,0,7.00E-06,8.80E-05,8.00E-06,7.00E-06,8.00E-06,8.74E-06
data/edge_zerotrans_out.digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,4,3.20761409062722E-09,3.20761409062722E-07,1.83276,100,1,329,1,1,2,6.01,0.035545,0.060784,0.0359115,0.035757,0.0421605,0.0380583,1,0,0,0,0,0,0,7.00E-06,9.20E-05,8.00E-06,7.00E-06,8.00E-06,8.86E-06
data/edge_zerotrans_out.digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,8,6.41522818125444E-09,6.41522818125444E-07,1.82291,100,1,330,1,1,2,6.02,0.035923,0.061938,0.03646,0.0363745,0.042808,0.0389154,1,0,0,0,0,0,0,7.00E-06,9.40E-05,8.00E-06,8.00E-06,8.00E-06,9.17E-06
data/edge_zerotrans_out.digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,16,1.28304563625089E-08,1.28304563625089E-06,1.85022,100,1,330,1,1,2,6.02,0.035527,0.057757,0.0359115,0.035769,0.042739,0.0392923,1,0,0,0,0,0,0,7.00E-06,8.60E-05,8.00E-06,7.00E-06,8.00E-06,8.82E-06
data/edge_zerotrans_out.digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,32,2.56609127250178E-08,2.56609127250178E-06,1.82545,100,1,330,1,1,2,6.02,0.035566,0.07516,0.0359995,0.035831,0.0434325,0.042155,1,0,0,0,0,0,0,7.00E-06,8.60E-05,8.00E-06,7.00E-06,8.00E-06,8.77E-06
data/edge_zerotrans_out.digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,64,5.13218254500355E-08,5.13218254500355E-06,1.83985,100,1,330,1,1,2,6.02,0.035517,0.055861,0.035887,0.0357695,0.0421045,0.0380848,1,0,0,0,0,0,0,7.00E-06,9.10E-05,8.00E-06,7.00E-06,8.00E-06,8.92E-06
data/edge_zerotrans_out.digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,128,1.02643650900071E-07,1.02643650900071E-05,1.83201,100,1,330,1,1,2,6.02,0.035932,0.060602,0.0364575,0.0363115,0.042745,0.0389072,1,0,0,0,0,0,0,7.00E-06,8.70E-05,8.00E-06,7.00E-06,8.00E-06,8.71E-06
data/edge_zerotrans_out.digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,256,2.05287301800142E-07,2.05287301800142E-05,1.83206,100,1,330,1,1,2,6.02,0.035355,0.059288,0.035829,0.0357195,0.0426,0.0383522,1,0,0,0,0,0,0,7.00E-06,8.60E-05,8.00E-06,7.00E-06,8.00E-06,8.77E-06
data/edge_zerotrans_out.digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,512,4.10574603600284E-07,4.10574603600284E-05,1.83252,100,1,331,1,1,2,6.04,0.035527,0.05962,0.0359765,0.0358535,0.042739,0.0392507,1,0,0,0,0,0,0,7.00E-06,8.70E-05,8.00E-06,7.00E-06,8.00E-06,8.76E-06
data/edge_zerotrans_out.digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,1024,8.21149207200568E-07,8.21149207200568E-05,1.82449,100,1,331,1,1,2,6.04,0.035404,0.054986,0.0359075,0.035757,0.0420315,0.0383947,1,0,0,0,0,0,0,7.00E-06,9.00E-05,8.00E-06,7.00E-06,8.00E-06,8.91E-06
data/edge_zerotrans_out.digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,2048,1.64229841440114E-06,0.00016422984144,1.8393,100,1,332,1,1,2,6.05,0.035607,0.073303,0.0359575,0.0358295,0.0426925,0.0394791,1,0,0,0,0,0,0,7.00E-06,8.80E-05,8.00E-06,7.00E-06,8.00E-06,8.79E-06
data/edge_zerotrans_out.digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,4096,3.28459682880227E-06,0.00032845968288,1.8335,100,1,335,1,1,2,6.08,0.035899,0.053139,0.036459,0.036332,0.042487,0.0384782,1,0,0,0,0,0,0,7.00E-06,8.70E-05,8.00E-06,7.00E-06,8.00E-06,8.76E-06
data/edge_zerotrans_out.digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,8192,6.56919365760455E-06,0.00065691936576,1.82663,100,1,341,1,1,2,6.14,0.035845,0.058751,0.036553,0.036422,0.042348,0.0386041,1,0,0,0,0,0,0,7.00E-06,8.90E-05,8.00E-06,7.00E-06,8.00E-06,8.85E-06
data/edge_zerotrans_out.digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,16384,1.31383873152091E-05,0.001313838731521,1.82767,100,1,358,1,1,2,6.31,0.038404,0.060394,0.039541,0.0394735,0.0484075,0.0427388,1,0,2,0,0,0,0.02,7.00E-06,9.00E-05,8.00E-06,7.00E-06,8.00E-06,8.76E-06
data/edge_zerotrans_out.digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,32768,2.62767746304182E-05,0.002627677463042,1.83119,100,1,784,1,1,2,10.57,0.035421,0.069641,0.035858,0.0356795,0.0420125,0.0383219,1,0,360,0,0,0,3.6,7.00E-06,0.000106,8.00E-06,7.00E-06,8.00E-06,8.27E-06
data/edge_zerotrans_out.digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,65536,5.25535492608364E-05,0.005255354926084,1.84961,100,1,4910,1,1,2,72.96,0.035427,0.108526,0.035861,0.0356805,0.0422005,0.0392321,1,0,4730,0,0,0,64.23,7.00E-06,0.001262,9.00E-06,8.00E-06,1.00E-05,9.26E-06
data/edge_zerotrans_out.digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,131072,0.000105107098522,0.010510709852167,1.84481,100,1,61141,1,1,2,1125.47,0.038366,0.961711,0.038687,0.0386075,0.047522,0.0568287,1,0,60835,0,0,0,1117.74,7.00E-06,0.027672,4.70E-05,2.10E-05,8.00E-05,5.48E-05
data/edge_zerotrans_out.digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,262144,0.000210214197043,0.021021419704335,1.83511,100,1,77975,1,1,2,1716.49,0.035506,1.20132,0.0358715,0.0357595,0.042083,0.0593448,1,0,77442,0,0,0,1703.23,7.00E-06,0.034424,2.50E-05,1.30E-05,4.90E-05,3.38E-05
data/edge_zerotrans_out.digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,524288,0.000420428394087,0.042042839408669,1.84143,100,1,97052,1,1,2,3972.69,0.035404,1.88878,0.0359525,0.0357795,0.042473,0.0937815,1,0,96942,0,0,0,3952.06,7.00E-06,0.068693,2.40E-05,1.30E-05,4.20E-05,3.10E-05
data/edge_zerotrans_out.digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,1048576,0.000840856788173,0.084085678817338,1.82272,100,1,107711,1,1,2,4374.89,0.035425,1.50495,0.035863,0.035715,0.0422085,0.090797,1,0,107589,0,0,0,4348.72,7.00E-06,0.076888,1.90E-05,1.20E-05,3.40E-05,2.55E-05
data/edge_zerotrans_out.digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,2097152,0.001681713576347,0.168171357634676,1.83979,100,1,119123,1,1,2,6443.12,0.036078,1.62567,0.036561,0.0364385,0.0426795,0.119027,1,0,118849,0,0,0,6403.29,7.00E-06,0.107558,1.70E-05,1.20E-05,2.60E-05,2.03E-05
data/edge_zerotrans_out.digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,4194304,0.003363427152694,0.336342715269353,1.83286,100,1,128174,1,1,2,6908.08,0.035996,1.6846,0.036523,0.0363985,0.042331,0.123088,1,0,127854,0,0,0,6871.02,7.00E-06,0.113681,1.50E-05,1.10E-05,2.20E-05,1.79E-05
data/edge_zerotrans_out.digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,8388608,0.006726854305387,0.672685430538706,1.87948,100,1,142169,1,1,2,8618.5,0.036063,2.06021,0.036552,0.03642,0.0426705,0.146255,1,0,141831,0,0,0,8575.6,7.00E-06,0.137386,1.50E-05,1.20E-05,2.00E-05,1.74E-05
data/edge_zerotrans_out.digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,16777216,0.013453708610774,1.34537086107741,1.82722,100,1,151206,1,1,2,10282.8,0.035795,1.98669,0.036031,0.0359395,0.042051,0.160876,1,0,150548,0,0,0,10238.2,7.00E-06,0.12907,1.40E-05,1.10E-05,1.80E-05,1.59E-05
data/edge_zerotrans_out.digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,33554432,0.026907417221548,2.69074172215482,1.83024,100,1,155082,1,1,2.5,10463.1,0.035536,2.03495,0.036025,0.035972,0.042166,0.162891,1,0,154351,0,0,0,10416.5,7.00E-06,0.134835,1.40E-05,1.10E-05,1.80E-05,1.56E-05
data/edge_zerotrans_out.digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,67108864,0.053814834443097,5.38148344430964,1.86369,100,1,156117,1,1,2.5,10492.9,0.035549,2.02046,0.036191,0.036016,0.042102,0.161803,1,0,155381,0,0,0,10445.8,7.00E-06,0.134513,1.40E-05,1.10E-05,1.80E-05,1.55E-05
data/edge_zerotrans_out.digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,134217728,0.107629668886193,10.7629668886193,1.82367,100,1,156117,1,1,2.5,11250,0.035411,2.02726,0.03599,0.035798,0.042276,0.173077,1,0,155381,0,0,0,11202.8,7.00E-06,0.12845,1.40E-05,1.10E-05,1.80E-05,1.54E-05
data/edge_zerotrans_out.digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,268435456,0.215259337772386,21.5259337772386,1.84498,100,1,156117,1,1,2.5,11250,0.035571,2.01624,0.036034,0.035879,0.0420985,0.170906,1,0,155381,0,0,0,11202.8,7.00E-06,0.12854,1.40E-05,1.10E-05,1.80E-05,1.53E-05
data/edge_zerotrans_out.digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,536870912,0.430518675544772,43.0518675544772,1.83885,100,1,156117,1,1,2.5,11250,0.035521,2.16432,0.0359845,0.0358395,0.042604,0.178735,1,0,155381,0,0,0,11202.8,7.00E-06,0.128933,1.40E-05,1.10E-05,1.80E-05,1.54E-05
data/edge_zerotrans_out.digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,1073741824,0.861037351089543,86.1037351089543,1.82751,100,1,156117,1,1,2.5,11250,0.035597,2.04067,0.036024,0.0359315,0.042181,0.174031,1,0,155381,0,0,0,11202.8,7.00E-06,0.128424,1.40E-05,1.10E-05,1.80E-05,1.53E-05
data/edge_zerotrans_out.digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,1,8.01903522656805E-10,8.01903522656805E-08,1.83667,100,1,329,1,1,2,6.01,0.035046,0.059569,0.035347,0.035236,0.0419845,0.0377754,1,0,0,0,0,0,0,7.00E-06,8.60E-05,8.00E-06,7.00E-06,8.00E-06,8.77E-06
data/edge_zerotrans_out.digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,2,1.60380704531361E-09,1.60380704531361E-07,1.82895,100,1,329,1,1,2,6.01,0.038026,0.057332,0.038478,0.0384125,0.0465435,0.0411016,1,0,0,0,0,0,0,7.00E-06,8.70E-05,8.00E-06,7.00E-06,8.00E-06,8.91E-06
data/edge_zerotrans_out.digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,4,3.20761409062722E-09,3.20761409062722E-07,1.83417,100,1,329,1,1,2,6.01,0.035104,0.056938,0.035297,0.0352335,0.042475,0.0377853,1,0,0,0,0,0,0,7.00E-06,9.20E-05,8.00E-06,8.00E-06,8.00E-06,9.18E-06
data/edge_zerotrans_out.digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,8,6.41522818125444E-09,6.41522818125444E-07,1.85623,100,1,330,1,1,2,6.02,0.035101,0.053601,0.035406,0.035285,0.042216,0.0381523,1,0,0,0,0,0,0,7.00E-06,8.50E-05,8.00E-06,7.00E-06,8.00E-06,8.78E-06
data/edge_zerotrans_out.digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,16,1.28304563625089E-08,1.28304563625089E-06,1.82932,100,1,330,1,1,2,6.02,0.038444,0.059302,0.0397095,0.0392175,0.047316,0.0426967,1,0,0,0,0,0,0,7.00E-06,8.70E-05,8.00E-06,7.00E-06,8.00E-06,8.83E-06
data/edge_zerotrans_out.digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,32,2.56609127250178E-08,2.56609127250178E-06,2.0746,100,1,330,1,1,2,6.02,0.035059,0.053407,0.0353865,0.0352865,0.042093,0.0375232,1,0,0,0,0,0,0,7.00E-06,8.90E-05,8.00E-06,7.00E-06,8.00E-06,8.89E-06
data/edge_zerotrans_out.digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,64,5.13218254500355E-08,5.13218254500355E-06,1.87523,100,1,330,1,1,2,6.02,0.035027,0.056506,0.035306,0.035223,0.041899,0.0377475,1,0,0,0,0,0,0,7.00E-06,9.30E-05,8.00E-06,8.00E-06,8.00E-06,9.12E-06
data/edge_zerotrans_out.digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,128,1.02643650900071E-07,1.02643650900071E-05,1.83452,100,1,330,1,1,2,6.02,0.035102,0.052847,0.0353565,0.0352355,0.041981,0.0379579,1,0,0,0,0,0,0,7.00E-06,9.70E-05,8.00E-06,7.00E-06,8.00E-06,8.85E-06
data/edge_zerotrans_out.digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,256,2.05287301800142E-07,2.05287301800142E-05,1.86103,100,1,330,1,1,2,6.02,0.035345,0.053452,0.037109,0.0355285,0.042656,0.0387081,1,0,0,0,0,0,0,7.00E-06,8.60E-05,8.00E-06,7.00E-06,8.00E-06,8.79E-06
data/edge_zerotrans_out.digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,512,4.10574603600284E-07,4.10574603600284E-05,1.82396,100,1,331,1,1,2,6.04,0.035114,0.052657,0.0353365,0.035238,0.041946,0.0375185,1,0,0,0,0,0,0,7.00E-06,8.70E-05,8.00E-06,7.00E-06,8.00E-06,8.77E-06
data/edge_zerotrans_out.digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,1024,8.21149207200568E-07,8.21149207200568E-05,1.8314,100,1,331,1,1,2,6.04,0.035047,0.069867,0.0352875,0.0352255,0.0420795,0.038013,1,0,0,0,0,0,0,7.00E-06,9.30E-05,8.00E-06,8.00E-06,8.00E-06,9.17E-06
data/edge_zerotrans_out.digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,2048,1.64229841440114E-06,0.00016422984144,1.88902,100,1,332,1,1,2,6.05,0.03541,0.073534,0.0356115,0.035551,0.0429725,0.0391629,1,0,0,0,0,0,0,7.00E-06,8.90E-05,8.00E-06,7.00E-06,8.00E-06,8.78E-06
data/edge_zerotrans_out.digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,4096,3.28459682880227E-06,0.00032845968288,1.8763,100,1,335,1,1,2,6.08,0.034989,0.063139,0.0352455,0.035182,0.0419555,0.0378079,1,0,0,0,0,0,0,7.00E-06,8.70E-05,8.00E-06,7.00E-06,8.00E-06,8.83E-06
data/edge_zerotrans_out.digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,8192,6.56919365760455E-06,0.00065691936576,1.82552,100,1,341,1,1,2,6.14,0.036744,0.05731,0.038265,0.0382235,0.0467335,0.0409785,1,0,0,0,0,0,0,7.00E-06,8.90E-05,8.00E-06,7.00E-06,8.00E-06,8.78E-06
data/edge_zerotrans_out.digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,16384,1.31383873152091E-05,0.001313838731521,1.83456,100,1,358,1,1,2,6.31,0.035036,0.053608,0.035319,0.0351955,0.0419635,0.0378348,1,0,2,0,0,0,0.02,7.00E-06,9.00E-05,8.00E-06,7.00E-06,8.00E-06,8.85E-06
data/edge_zerotrans_out.digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,32768,2.62767746304182E-05,0.002627677463042,1.88863,100,1,784,1,1,2,10.57,0.038479,0.076327,0.039364,0.0393,0.0470995,0.0423185,1,0,314,0,0,0,3.14,7.00E-06,0.000107,8.00E-06,7.00E-06,8.00E-06,8.31E-06
data/edge_zerotrans_out.digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,65536,5.25535492608364E-05,0.005255354926084,1.83478,100,1,4910,1,1,2,72.96,0.035459,0.108554,0.0356465,0.03561,0.0426265,0.0389674,1,0,4730,0,0,0,63.38,7.00E-06,0.001278,9.00E-06,8.00E-06,1.00E-05,9.26E-06
data/edge_zerotrans_out.digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,131072,0.000105107098522,0.010510709852167,1.83411,100,1,61141,1,1,2,1125.47,0.035392,0.986651,0.035706,0.035583,0.0424485,0.0545317,1,0,60428,0,0,0,1113.4,7.00E-06,0.027752,4.80E-05,2.10E-05,8.10E-05,5.52E-05
data/edge_zerotrans_out.digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,262144,0.000210214197043,0.021021419704335,1.84269,100,1,77975,1,1,2,1716.49,0.034995,1.18752,0.0353565,0.035228,0.0419015,0.0587372,1,0,76476,0,0,0,1693.25,7.00E-06,0.034388,2.50E-05,1.30E-05,4.90E-05,3.33E-05
data/edge_zerotrans_out.digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,524288,0.000420428394087,0.042042839408669,1.82469,100,1,97052,1,1,2,3972.69,0.035404,1.48674,0.035647,0.035595,0.0430215,0.0892149,1,0,96942,0,0,0,3940.55,7.00E-06,0.06879,2.40E-05,1.30E-05,4.30E-05,3.18E-05
data/edge_zerotrans_out.digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,1048576,0.000840856788173,0.084085678817338,1.8398,100,1,107711,1,1,2,4374.89,0.035137,1.57564,0.0353965,0.0353225,0.0420455,0.0914852,1,0,107589,0,0,0,4335.55,7.00E-06,0.076765,1.80E-05,1.20E-05,3.40E-05,2.55E-05
data/edge_zerotrans_out.digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,2097152,0.001681713576347,0.168171357634676,1.82893,100,1,119123,1,1,2,6443.12,0.035118,2.01563,0.0354225,0.03528,0.0423695,0.124407,1,0,118644,0,0,0,6385.85,7.00E-06,0.107623,1.60E-05,1.20E-05,2.50E-05,2.02E-05
data/edge_zerotrans_out.digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,4194304,0.003363427152694,0.336342715269353,1.83688,100,1,128174,1,1,2,6908.08,0.038808,1.8411,0.039565,0.0394725,0.0483405,0.131012,1,0,127638,0,0,0,6852.06,7.00E-06,0.113754,1.50E-05,1.10E-05,2.20E-05,1.78E-05
data/edge_zerotrans_out.digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,8388608,0.006726854305387,0.672685430538706,1.87327,100,1,142169,1,1,2,8618.5,0.035165,1.99003,0.036219,0.035361,0.044559,0.145518,1,0,141830,0,0,0,8556.52,7.00E-06,0.136698,1.40E-05,1.10E-05,2.00E-05,1.71E-05
data/edge_zerotrans_out.digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,16777216,0.013453708610774,1.34537086107741,1.84906,100,1,151206,1,1,2,10282.8,0.03882,2.03233,0.0396425,0.0394855,0.0478135,0.165191,1,0,150332,0,0,0,10219,7.00E-06,0.129645,1.40E-05,1.10E-05,1.80E-05,1.58E-05
data/edge_zerotrans_out.digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,33554432,0.026907417221548,2.69074172215482,1.82142,100,1,155082,1,1,2.5,10463.1,0.035465,2.02345,0.0356165,0.035571,0.0423345,0.164501,1,0,154135,0,0,0,10396.8,7.00E-06,0.133264,1.40E-05,1.10E-05,1.80E-05,1.54E-05
data/edge_zerotrans_out.digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,67108864,0.053814834443097,5.38148344430964,1.97053,100,1,156117,1,1,2.5,10492.9,0.034937,2.00217,0.035577,0.0353855,0.0426785,0.163201,1,0,155165,0,0,0,10426.1,7.00E-06,0.134599,1.40E-05,1.10E-05,1.80E-05,1.53E-05
data/edge_zerotrans_out.digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,134217728,0.107629668886193,10.7629668886193,1.83517,100,1,156117,1,1,2.5,11250,0.037457,2.01072,0.0405595,0.040462,0.047603,0.17488,1,0,155165,0,0,0,11183.1,7.00E-06,0.128921,1.40E-05,1.10E-05,1.70E-05,1.52E-05
data/edge_zerotrans_out.digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,268435456,0.215259337772386,21.5259337772386,1.87552,100,1,156117,1,1,2.5,11250,0.035512,2.0174,0.035638,0.0355855,0.042496,0.171067,1,0,155165,0,0,0,11183.1,7.00E-06,0.128306,1.40E-05,1.10E-05,1.80E-05,1.53E-05
data/edge_zerotrans_out.digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,536870912,0.430518675544772,43.0518675544772,1.83717,100,1,156117,1,1,2.5,11250,0.035097,2.17325,0.035398,0.035335,0.04197,0.173772,1,0,155165,0,0,0,11183.1,7.00E-06,0.128169,1.30E-05,1.10E-05,1.70E-05,1.50E-05
data/edge_zerotrans_out.digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,1073741824,0.861037351089543,86.1037351089543,1.8299,100,1,156117,1,1,2.5,11250,0.035116,2.00335,0.035433,0.0353215,0.042228,0.170343,1,0,155165,0,0,0,11183.1,7.00E-06,0.128299,1.40E-05,1.10E-05,1.80E-05,1.54E-05
data/edge_zerotrans_out.digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,1,8.01903522656805E-10,8.01903522656805E-08,1.82782,100,1,329,1,1,2,6.01,0.035378,0.052769,0.0354235,0.0353995,0.0420025,0.037884,1,0,0,0,0,0,0,7.00E-06,8.70E-05,8.00E-06,7.00E-06,8.00E-06,8.92E-06
data/edge_zerotrans_out.digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,2,1.60380704531361E-09,1.60380704531361E-07,1.83503,100,1,329,1,1,2,6.01,0.035525,0.05384,0.035753,0.0357,0.0426685,0.0386937,1,0,0,0,0,0,0,7.00E-06,8.90E-05,8.00E-06,7.00E-06,8.00E-06,8.97E-06
data/edge_zerotrans_out.digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,4,3.20761409062722E-09,3.20761409062722E-07,1.8257,100,1,329,1,1,2,6.01,0.035332,0.059919,0.035389,0.0353725,0.0419985,0.0379262,1,0,0,0,0,0,0,7.00E-06,8.70E-05,8.00E-06,7.00E-06,8.00E-06,8.84E-06
data/edge_zerotrans_out.digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,8,6.41522818125444E-09,6.41522818125444E-07,1.82459,100,1,330,1,1,2,6.02,0.036075,0.05368,0.036164,0.0361455,0.042992,0.0385092,1,0,0,0,0,0,0,7.00E-06,8.70E-05,8.00E-06,7.00E-06,8.00E-06,8.77E-06
data/edge_zerotrans_out.digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,16,1.28304563625089E-08,1.28304563625089E-06,1.83337,100,1,330,1,1,2,6.02,0.035379,0.0527,0.0354335,0.035413,0.0421115,0.0377457,1,0,0,0,0,0,0,7.00E-06,8.70E-05,8.00E-06,7.00E-06,8.00E-06,8.85E-06
data/edge_zerotrans_out.digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,32,2.56609127250178E-08,2.56609127250178E-06,1.83179,100,1,330,1,1,2,6.02,0.03536,0.053325,0.035421,0.035401,0.0427665,0.0377775,1,0,0,0,0,0,0,7.00E-06,8.70E-05,8.00E-06,7.00E-06,8.00E-06,8.76E-06
data/edge_zerotrans_out.digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,64,5.13218254500355E-08,5.13218254500355E-06,1.888,100,1,330,1,1,2,6.02,0.035334,0.05278,0.035388,0.035362,0.0419825,0.037678,1,0,0,0,0,0,0,7.00E-06,8.60E-05,8.00E-06,7.00E-06,8.00E-06,8.84E-06
data/edge_zerotrans_out.digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,128,1.02643650900071E-07,1.02643650900071E-05,1.82857,100,1,330,1,1,2,6.02,0.036032,0.054008,0.036282,0.0362395,0.043389,0.0385615,1,0,0,0,0,0,0,7.00E-06,8.90E-05,8.00E-06,7.00E-06,8.00E-06,8.78E-06
data/edge_zerotrans_out.digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,256,2.05287301800142E-07,2.05287301800142E-05,1.83366,100,1,330,1,1,2,6.02,0.035352,0.055182,0.035404,0.0353885,0.041983,0.037675,1,0,0,0,0,0,0,7.00E-06,8.60E-05,8.00E-06,7.00E-06,8.00E-06,8.77E-06
data/edge_zerotrans_out.digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,512,4.10574603600284E-07,4.10574603600284E-05,1.83308,100,1,331,1,1,2,6.04,0.03862,0.072028,0.0397805,0.039713,0.0476395,0.0427106,1,0,0,0,0,0,0,7.00E-06,8.70E-05,8.00E-06,7.00E-06,8.00E-06,8.77E-06
data/edge_zerotrans_out.digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,1024,8.21149207200568E-07,8.21149207200568E-05,1.82339,100,1,331,1,1,2,6.04,0.035315,0.052786,0.035363,0.035342,0.041917,0.0375196,1,0,0,0,0,0,0,7.00E-06,8.60E-05,8.00E-06,7.00E-06,8.00E-06,8.80E-06
data/edge_zerotrans_out.digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,2048,1.64229841440114E-06,0.00016422984144,1.82868,100,1,332,1,1,2,6.05,0.035543,0.057208,0.0357345,0.035674,0.042454,0.0381413,1,0,0,0,0,0,0,7.00E-06,9.90E-05,8.00E-06,8.00E-06,8.00E-06,9.22E-06
data/edge_zerotrans_out.digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,4096,3.28459682880227E-06,0.00032845968288,1.8533,100,1,335,1,1,2,6.08,0.035308,0.059932,0.0353865,0.035356,0.042045,0.0381287,1,0,0,0,0,0,0,7.00E-06,9.70E-05,8.00E-06,8.00E-06,8.00E-06,9.17E-06
data/edge_zerotrans_out.digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,8192,6.56919365760455E-06,0.00065691936576,1.84213,100,1,341,1,1,2,6.14,0.035406,0.053154,0.0354655,0.035442,0.042161,0.0377785,1,0,0,0,0,0,0,7.00E-06,8.90E-05,8.00E-06,7.00E-06,8.00E-06,8.73E-06
data/edge_zerotrans_out.digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,16384,1.31383873152091E-05,0.001313838731521,1.81961,100,1,358,1,1,2,6.31,0.035366,0.060179,0.035457,0.035399,0.0420475,0.0386834,1,0,2,0,0,0,0.02,7.00E-06,9.30E-05,8.00E-06,7.00E-06,8.00E-06,8.85E-06
data/edge_zerotrans_out.digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,32768,2.62767746304182E-05,0.002627677463042,1.86376,100,1,784,1,1,2,10.57,0.035327,0.075526,0.035383,0.0353675,0.0419685,0.0380282,1,0,185,0,0,0,1.85,7.00E-06,0.000106,8.00E-06,7.00E-06,8.00E-06,8.24E-06
data/edge_zerotrans_out.digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,65536,5.25535492608364E-05,0.005255354926084,1.87404,100,1,4910,1,1,2,72.96,0.035409,0.108768,0.0354655,0.0354425,0.042043,0.0386626,1,0,2414,0,0,0,35.82,7.00E-06,0.001596,8.00E-06,8.00E-06,9.00E-06,8.73E-06
data/edge_zerotrans_out.digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,131072,0.000105107098522,0.010510709852167,1.82533,100,1,61141,1,1,2,1125.47,0.035384,1.00439,0.035427,0.035404,0.0423455,0.0548002,1,0,58554,0,0,0,1020.17,7.00E-06,0.037973,2.10E-05,1.10E-05,3.20E-05,2.39E-05
data/edge_zerotrans_out.digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,262144,0.000210214197043,0.021021419704335,1.86737,100,1,77975,1,1,2,1716.49,0.03555,1.3071,0.035752,0.0357035,0.0426815,0.0619383,1,0,67484,0,0,0,1281.81,7.00E-06,0.046566,1.10E-05,9.00E-06,1.60E-05,1.41E-05
data/edge_zerotrans_out.digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,524288,0.000420428394087,0.042042839408669,1.88983,100,1,97052,1,1,2,3972.69,0.035554,1.42615,0.0357635,0.0357115,0.0424345,0.0903268,1,0,79292,0,0,0,1707.95,7.00E-06,0.108162,1.00E-05,9.00E-06,1.30E-05,1.20E-05
data/edge_zerotrans_out.digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,1048576,0.000840856788173,0.084085678817338,1.82963,100,1,107711,1,1,2,4374.89,0.035381,1.53653,0.035441,0.035427,0.042117,0.0926348,1,0,36645,0,0,0,687.86,7.00E-06,0.103782,9.00E-06,8.00E-06,1.00E-05,1.02E-05
data/edge_zerotrans_out.digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,2097152,0.001681713576347,0.168171357634676,1.82658,100,1,119123,1,1,2,6443.12,0.035408,1.68965,0.03544,0.035426,0.042034,0.121961,1,0,4896,0,0,0,172.61,7.00E-06,0.160626,9.00E-06,8.00E-06,9.00E-06,9.69E-06
data/edge_zerotrans_out.digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,4194304,0.003363427152694,0.336342715269353,1.81358,100,1,128174,1,1,2,6908.08,0.035338,1.77541,0.0354185,0.035381,0.042404,0.129303,1,0,6926,0,0,0,122.28,7.00E-06,0.157685,8.00E-06,8.00E-06,9.00E-06,9.33E-06
data/edge_zerotrans_out.digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,8388608,0.006726854305387,0.672685430538706,1.83768,100,1,142169,1,1,2,8618.5,0.035376,2.11773,0.0354435,0.035422,0.0420325,0.147815,1,0,2149,0,0,0,38.55,7.00E-06,0.169173,8.00E-06,8.00E-06,8.00E-06,8.84E-06
data/edge_zerotrans_out.digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,16777216,0.013453708610774,1.34537086107741,1.83747,100,1,151206,1,1,2,10282.8,0.03534,2.05731,0.0355905,0.0353815,0.0421375,0.165522,1,0,1039,0,0,0,23.41,7.00E-06,0.161641,8.00E-06,8.00E-06,8.00E-06,8.63E-06
data/edge_zerotrans_out.digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,33554432,0.026907417221548,2.69074172215482,1.82388,100,1,155082,1,1,2.5,10463.1,0.035397,2.10591,0.035458,0.0354365,0.042297,0.166027,1,0,409,0,0,0,6.01,7.00E-06,0.150989,8.00E-06,8.00E-06,8.00E-06,8.57E-06
data/edge_zerotrans_out.digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,67108864,0.053814834443097,5.38148344430964,1.82746,100,1,156117,1,1,2.5,10492.9,0.035387,2.08438,0.0354585,0.0354085,0.0420445,0.165976,1,0,12,0,0,0,0.14,7.00E-06,0.152171,8.00E-06,8.00E-06,8.00E-06,8.61E-06
data/edge_zerotrans_out.digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,134217728,0.107629668886193,10.7629668886193,1.8388,100,1,156117,1,1,2.5,11250,0.035418,2.09323,0.0354525,0.035438,0.042019,0.174545,1,0,0,0,0,0,0,7.00E-06,0.148781,8.00E-06,8.00E-06,8.00E-06,8.46E-06
data/edge_zerotrans_out.digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,268435456,0.215259337772386,21.5259337772386,1.81752,100,1,156117,1,1,2.5,11250,0.035354,2.12753,0.035416,0.0353975,0.042125,0.176368,1,0,0,0,0,0,0,7.00E-06,0.149004,8.00E-06,8.00E-06,8.00E-06,8.57E-06
data/edge_zerotrans_out.digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,536870912,0.430518675544772,43.0518675544772,1.8379,100,1,156117,1,1,2.5,11250,0.036129,2.09283,0.039819,0.039753,0.0477265,0.178581,1,0,0,0,0,0,0,7.00E-06,0.149021,8.00E-06,8.00E-06,8.00E-06,8.46E-06
data/edge_zerotrans_out.digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,1073741824,0.861037351089543,86.1037351089543,1.83142,100,1,156117,1,1,2.5,11250,0.038798,2.08852,0.0398435,0.0397885,0.0478325,0.178371,1,0,0,0,0,0,0,7.00E-06,0.149066,8.00E-06,8.00E-06,8.00E-06,8.47E-06
data/edge_zerotrans_out.digg-friends,hopcount,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,1,8.01903522656805E-10,8.01903522656805E-08,1.81932,100,1,329,1,1,2,6.01,0.035799,0.054112,0.0359075,0.035889,0.042234,0.0379919,1,0,0,0,0,0,0,7.00E-06,0.000103,8.00E-06,7.00E-06,8.00E-06,8.80E-06
data/edge_zerotrans_out.digg-friends,hopcount,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,2,1.60380704531361E-09,1.60380704531361E-07,1.83721,100,1,329,1,1,2,6.01,0.035787,0.052836,0.035942,0.035928,0.0422665,0.0379896,1,0,0,0,0,0,0,7.00E-06,8.90E-05,8.00E-06,7.00E-06,8.00E-06,8.82E-06
data/edge_zerotrans_out.digg-friends,hopcount,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,4,3.20761409062722E-09,3.20761409062722E-07,1.81991,100,1,329,1,1,2,6.01,0.036156,0.053297,0.0366095,0.0365605,0.0427815,0.0387782,1,0,0,0,0,0,0,7.00E-06,8.60E-05,8.00E-06,7.00E-06,8.00E-06,8.82E-06
data/edge_zerotrans_out.digg-friends,hopcount,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,8,6.41522818125444E-09,6.41522818125444E-07,1.82444,100,1,330,1,1,2,6.02,0.035967,0.053426,0.036093,0.0360795,0.042776,0.038314,1,0,0,0,0,0,0,7.00E-06,8.70E-05,8.00E-06,7.00E-06,8.00E-06,8.83E-06
data/edge_zerotrans_out.digg-friends,hopcount,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,16,1.28304563625089E-08,1.28304563625089E-06,1.82949,100,1,330,1,1,2,6.02,0.035719,0.068964,0.035871,0.035853,0.0426605,0.0387886,1,0,0,0,0,0,0,7.00E-06,8.50E-05,8.00E-06,7.00E-06,8.00E-06,8.76E-06
data/edge_zerotrans_out.digg-friends,hopcount,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,32,2.56609127250178E-08,2.56609127250178E-06,1.81783,100,1,330,1,1,2,6.02,0.036152,0.053485,0.036509,0.036449,0.0428225,0.0387872,1,0,0,0,0,0,0,7.00E-06,9.00E-05,8.00E-06,7.00E-06,8.00E-06,8.88E-06
data/edge_zerotrans_out.digg-friends,hopcount,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,64,5.13218254500355E-08,5.13218254500355E-06,1.82182,100,1,330,1,1,2,6.02,0.035804,0.052832,0.035924,0.0358965,0.0426635,0.0382007,1,0,0,0,0,0,0,7.00E-06,8.90E-05,8.00E-06,7.00E-06,8.00E-06,8.80E-06
data/edge_zerotrans_out.digg-friends,hopcount,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,128,1.02643650900071E-07,1.02643650900071E-05,1.82797,100,1,330,1,1,2,6.02,0.036167,0.053507,0.036527,0.0364765,0.042782,0.0386632,1,0,0,0,0,0,0,7.00E-06,8.80E-05,8.00E-06,7.00E-06,8.00E-06,8.85E-06
data/edge_zerotrans_out.digg-friends,hopcount,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,256,2.05287301800142E-07,2.05287301800142E-05,1.83294,100,1,330,1,1,2,6.02,0.035817,0.052915,0.035934,0.035914,0.0422565,0.038017,1,0,0,0,0,0,0,7.00E-06,9.90E-05,8.00E-06,7.00E-06,8.00E-06,8.79E-06
data/edge_zerotrans_out.digg-friends,hopcount,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,512,4.10574603600284E-07,4.10574603600284E-05,1.83311,100,1,331,1,1,2,6.04,0.036162,0.053353,0.036554,0.0365025,0.042639,0.0386188,1,0,0,0,0,0,0,7.00E-06,8.70E-05,8.00E-06,7.00E-06,8.00E-06,8.82E-06
data/edge_zerotrans_out.digg-friends,hopcount,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,1024,8.21149207200568E-07,8.21149207200568E-05,1.82739,100,1,331,1,1,2,6.04,0.035796,0.052832,0.03593,0.0359155,0.0422155,0.0381262,1,0,0,0,0,0,0,7.00E-06,8.80E-05,8.00E-06,7.00E-06,8.00E-06,8.79E-06
data/edge_zerotrans_out.digg-friends,hopcount,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,2048,1.64229841440114E-06,0.00016422984144,1.8286,100,1,332,1,1,2,6.05,0.035865,0.053682,0.035961,0.035927,0.04258,0.0384369,1,0,0,0,0,0,0,7.00E-06,8.80E-05,8.00E-06,7.00E-06,8.00E-06,8.80E-06
data/edge_zerotrans_out.digg-friends,hopcount,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,4096,3.28459682880227E-06,0.00032845968288,1.85334,100,1,335,1,1,2,6.08,0.035809,0.052955,0.0359155,0.035898,0.042302,0.0380963,1,0,0,0,0,0,0,7.00E-06,9.30E-05,8.00E-06,7.00E-06,8.00E-06,8.85E-06
data/edge_zerotrans_out.digg-friends,hopcount,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,8192,6.56919365760455E-06,0.00065691936576,1.85186,100,1,341,1,1,2,6.14,0.035867,0.063113,0.035994,0.0359265,0.0422355,0.0386084,1,0,0,0,0,0,0,7.00E-06,9.10E-05,8.00E-06,7.00E-06,8.00E-06,8.85E-06
data/edge_zerotrans_out.digg-friends,hopcount,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,16384,1.31383873152091E-05,0.001313838731521,1.84143,100,1,358,1,1,2,6.31,0.035819,0.053742,0.036082,0.035917,0.042298,0.0385658,1,0,2,0,0,0,0.02,7.00E-06,9.20E-05,8.00E-06,7.00E-06,8.00E-06,8.82E-06
data/edge_zerotrans_out.digg-friends,hopcount,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,32768,2.62767746304182E-05,0.002627677463042,1.83141,100,1,784,1,1,2,10.57,0.035838,0.069913,0.0359445,0.0359245,0.0423615,0.0383952,1,0,185,0,0,0,1.85,7.00E-06,0.000105,8.00E-06,7.00E-06,8.00E-06,8.31E-06
data/edge_zerotrans_out.digg-friends,hopcount,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,65536,5.25535492608364E-05,0.005255354926084,1.83458,100,1,4910,1,1,2,72.96,0.03583,0.110025,0.03593,0.035911,0.0427285,0.0398697,1,0,2414,0,0,0,35.82,7.00E-06,0.001421,8.00E-06,8.00E-06,8.00E-06,8.28E-06
data/edge_zerotrans_out.digg-friends,hopcount,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,131072,0.000105107098522,0.010510709852167,1.83024,100,1,61141,1,1,2,1125.47,0.035842,0.976462,0.0359715,0.035931,0.0422275,0.0546595,1,0,58554,0,0,0,1020.17,7.00E-06,0.037936,2.10E-05,1.10E-05,3.30E-05,2.42E-05
data/edge_zerotrans_out.digg-friends,hopcount,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,262144,0.000210214197043,0.021021419704335,1.82021,100,1,77975,1,1,2,1716.49,0.038961,1.23364,0.0397455,0.039678,0.047928,0.0645653,1,0,67484,0,0,0,1281.81,7.00E-06,0.046455,1.10E-05,9.00E-06,1.60E-05,1.41E-05
data/edge_zerotrans_out.digg-friends,hopcount,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,524288,0.000420428394087,0.042042839408669,1.83119,100,1,97052,1,1,2,3972.69,0.036168,1.43364,0.0364845,0.036433,0.0431075,0.0904702,1,0,79292,0,0,0,1707.95,7.00E-06,0.096069,1.00E-05,9.00E-06,1.20E-05,1.17E-05
data/edge_zerotrans_out.digg-friends,hopcount,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,1048576,0.000840856788173,0.084085678817338,1.83118,100,1,107711,1,1,2,4374.89,0.036182,1.53151,0.036636,0.036589,0.042648,0.0933598,1,0,36645,0,0,0,687.86,7.00E-06,0.103889,9.00E-06,8.00E-06,1.00E-05,1.02E-05
data/edge_zerotrans_out.digg-friends,hopcount,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,2097152,0.001681713576347,0.168171357634676,1.82749,100,1,119123,1,1,2,6443.12,0.037324,1.69293,0.038809,0.0387655,0.047499,0.125615,1,0,4896,0,0,0,172.61,7.00E-06,0.144644,9.00E-06,8.00E-06,9.00E-06,9.71E-06
data/edge_zerotrans_out.digg-friends,hopcount,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,4194304,0.003363427152694,0.336342715269353,1.83718,100,1,128174,1,1,2,6908.08,0.035882,1.75954,0.0359665,0.0359425,0.042703,0.126732,1,0,6926,0,0,0,122.28,7.00E-06,0.147965,8.00E-06,8.00E-06,9.00E-06,9.17E-06
data/edge_zerotrans_out.digg-friends,hopcount,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,8388608,0.006726854305387,0.672685430538706,1.83615,100,1,142169,1,1,2,8618.5,0.036221,2.36497,0.036622,0.036578,0.0426575,0.156218,1,0,2149,0,0,0,38.55,7.00E-06,0.189838,8.00E-06,8.00E-06,9.00E-06,8.96E-06
data/edge_zerotrans_out.digg-friends,hopcount,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,16777216,0.013453708610774,1.34537086107741,1.83016,100,1,151206,1,1,2,10282.8,0.035872,2.04524,0.0359425,0.035922,0.0427355,0.16341,1,0,1039,0,0,0,23.41,7.00E-06,0.146741,8.00E-06,8.00E-06,8.00E-06,8.59E-06
data/edge_zerotrans_out.digg-friends,hopcount,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,33554432,0.026907417221548,2.69074172215482,1.89436,100,1,155082,1,1,2.5,10463.1,0.036034,2.09873,0.0361255,0.036092,0.042482,0.166973,1,0,409,0,0,0,6.01,7.00E-06,0.150902,8.00E-06,8.00E-06,8.00E-06,8.61E-06
data/edge_zerotrans_out.digg-friends,hopcount,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,67108864,0.053814834443097,5.38148344430964,1.81896,100,1,156117,1,1,2.5,10492.9,0.035934,2.08367,0.0360995,0.036056,0.04281,0.166035,1,0,12,0,0,0,0.14,7.00E-06,0.152281,8.00E-06,8.00E-06,8.00E-06,8.55E-06
data/edge_zerotrans_out.digg-friends,hopcount,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,134217728,0.107629668886193,10.7629668886193,1.84306,100,1,156117,1,1,2.5,11250,0.03788,2.1659,0.039621,0.039592,0.0486085,0.179162,1,0,0,0,0,0,0,7.00E-06,0.148415,8.00E-06,8.00E-06,8.00E-06,8.47E-06
data/edge_zerotrans_out.digg-friends,hopcount,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,268435456,0.215259337772386,21.5259337772386,1.8304,100,1,156117,1,1,2.5,11250,0.038835,2.13983,0.0397865,0.0396855,0.0485345,0.17935,1,0,0,0,0,0,0,7.00E-06,0.148904,8.00E-06,8.00E-06,8.00E-06,8.48E-06
data/edge_zerotrans_out.digg-friends,hopcount,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,536870912,0.430518675544772,43.0518675544772,1.83065,100,1,156117,1,1,2.5,11250,0.036162,2.13798,0.0364935,0.036433,0.043664,0.181531,1,0,0,0,0,0,0,7.00E-06,0.159038,8.00E-06,8.00E-06,8.00E-06,8.50E-06
data/edge_zerotrans_out.digg-friends,hopcount,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,1073741824,0.861037351089543,86.1037351089543,1.82681,100,1,156117,1,1,2.5,11250,0.035892,2.08929,0.0359575,0.0359385,0.042232,0.174629,1,0,0,0,0,0,0,7.00E-06,0.148901,8.00E-06,8.00E-06,8.00E-06,8.50E-06
data/edge_zerotrans_out.digg-friends,minwait,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,1,8.01903522656805E-10,8.01903522656805E-08,1.82765,100,1,329,1,1,2,6.01,0.035917,0.053384,0.0359555,0.0359375,0.042437,0.038159,1,0,0,0,0,0,0,7.00E-06,9.10E-05,8.00E-06,7.00E-06,8.00E-06,8.95E-06
data/edge_zerotrans_out.digg-friends,minwait,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,2,1.60380704531361E-09,1.60380704531361E-07,1.82974,100,1,329,1,1,2,6.01,0.03589,0.052722,0.035946,0.03593,0.042486,0.0382641,1,0,0,0,0,0,0,7.00E-06,8.70E-05,8.00E-06,7.00E-06,8.00E-06,8.76E-06
data/edge_zerotrans_out.digg-friends,minwait,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,4,3.20761409062722E-09,3.20761409062722E-07,2.01368,100,1,329,1,1,2,6.01,0.035928,0.053077,0.036011,0.035995,0.0423735,0.0381757,1,0,0,0,0,0,0,7.00E-06,8.80E-05,8.00E-06,7.00E-06,8.00E-06,8.81E-06
data/edge_zerotrans_out.digg-friends,minwait,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,8,6.41522818125444E-09,6.41522818125444E-07,1.83397,100,1,330,1,1,2,6.02,0.035886,0.052712,0.035944,0.035925,0.042429,0.0380662,1,0,0,0,0,0,0,7.00E-06,8.70E-05,8.00E-06,7.00E-06,8.00E-06,8.77E-06
data/edge_zerotrans_out.digg-friends,minwait,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,16,1.28304563625089E-08,1.28304563625089E-06,1.8309,100,1,330,1,1,2,6.02,0.035908,0.059784,0.0359815,0.035959,0.042613,0.0389652,1,0,0,0,0,0,0,7.00E-06,8.80E-05,8.00E-06,7.00E-06,8.00E-06,8.89E-06
data/edge_zerotrans_out.digg-friends,minwait,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,32,2.56609127250178E-08,2.56609127250178E-06,1.83488,100,1,330,1,1,2,6.02,0.035911,0.059404,0.035992,0.0359795,0.042438,0.0383647,1,0,0,0,0,0,0,7.00E-06,8.80E-05,8.00E-06,7.00E-06,8.00E-06,8.80E-06
data/edge_zerotrans_out.digg-friends,minwait,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,64,5.13218254500355E-08,5.13218254500355E-06,2.00694,100,1,330,1,1,2,6.02,0.035922,0.069961,0.035979,0.035962,0.042464,0.0384257,1,0,0,0,0,0,0,7.00E-06,8.70E-05,8.00E-06,7.00E-06,8.00E-06,8.84E-06
data/edge_zerotrans_out.digg-friends,minwait,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,128,1.02643650900071E-07,1.02643650900071E-05,1.82627,100,1,330,1,1,2,6.02,0.035918,0.054013,0.0359635,0.035946,0.042441,0.038004,1,0,0,0,0,0,0,7.00E-06,8.80E-05,8.00E-06,7.00E-06,8.00E-06,8.72E-06
data/edge_zerotrans_out.digg-friends,minwait,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,256,2.05287301800142E-07,2.05287301800142E-05,1.83281,100,1,330,1,1,2,6.02,0.03597,0.053263,0.0360515,0.036015,0.0430035,0.0384122,1,0,0,0,0,0,0,7.00E-06,8.80E-05,8.00E-06,7.00E-06,8.00E-06,8.90E-06
data/edge_zerotrans_out.digg-friends,minwait,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,512,4.10574603600284E-07,4.10574603600284E-05,1.83854,100,1,331,1,1,2,6.04,0.035969,0.053364,0.0360595,0.036009,0.0429835,0.0381921,1,0,0,0,0,0,0,7.00E-06,8.80E-05,8.00E-06,7.00E-06,8.00E-06,8.79E-06
data/edge_zerotrans_out.digg-friends,minwait,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,1024,8.21149207200568E-07,8.21149207200568E-05,1.82293,100,1,331,1,1,2,6.04,0.035914,0.058177,0.0360005,0.0359875,0.0427345,0.0387207,1,0,0,0,0,0,0,7.00E-06,8.80E-05,8.00E-06,7.00E-06,8.00E-06,8.81E-06
data/edge_zerotrans_out.digg-friends,minwait,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,2048,1.64229841440114E-06,0.00016422984144,1.83475,100,1,332,1,1,2,6.05,0.035902,0.052865,0.0359485,0.0359295,0.0423785,0.0378976,1,0,0,0,0,0,0,7.00E-06,9.00E-05,8.00E-06,7.00E-06,8.00E-06,8.74E-06
data/edge_zerotrans_out.digg-friends,minwait,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,4096,3.28459682880227E-06,0.00032845968288,1.82481,100,1,335,1,1,2,6.08,0.035985,0.053702,0.0360515,0.036013,0.0430855,0.0383744,1,0,0,0,0,0,0,7.00E-06,9.10E-05,8.00E-06,7.00E-06,8.00E-06,8.82E-06
data/edge_zerotrans_out.digg-friends,minwait,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,8192,6.56919365760455E-06,0.00065691936576,1.84509,100,1,341,1,1,2,6.14,0.035895,0.053164,0.03594,0.0359235,0.0424495,0.0380703,1,0,0,0,0,0,0,7.00E-06,8.80E-05,8.00E-06,7.00E-06,8.00E-06,8.74E-06
data/edge_zerotrans_out.digg-friends,minwait,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,16384,1.31383873152091E-05,0.001313838731521,1.89832,100,1,358,1,1,2,6.31,0.035889,0.058594,0.0359585,0.0359455,0.04242,0.0382859,1,0,2,0,0,0,0.02,7.00E-06,9.10E-05,8.00E-06,7.00E-06,8.00E-06,8.71E-06
data/edge_zerotrans_out.digg-friends,minwait,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,32768,2.62767746304182E-05,0.002627677463042,1.83939,100,1,784,1,1,2,10.57,0.038038,0.076749,0.038867,0.0387945,0.0474095,0.0418916,1,0,315,0,0,0,3.15,7.00E-06,0.000113,8.00E-06,7.00E-06,8.00E-06,8.40E-06
data/edge_zerotrans_out.digg-friends,minwait,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,65536,5.25535492608364E-05,0.005255354926084,1.83228,100,1,4910,1,1,2,72.96,0.038366,0.112296,0.038799,0.038713,0.046871,0.0421058,1,0,4740,0,0,0,63.56,7.00E-06,0.001353,9.00E-06,8.00E-06,1.20E-05,1.03E-05
data/edge_zerotrans_out.digg-friends,minwait,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,131072,0.000105107098522,0.010510709852167,1.83677,100,1,61141,1,1,2,1125.47,0.035991,0.959533,0.036072,0.0360505,0.042993,0.0534629,1,0,60439,0,0,0,1113.77,7.00E-06,0.03026,9.30E-05,3.40E-05,0.000179,0.000113922
data/edge_zerotrans_out.digg-friends,minwait,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,262144,0.000210214197043,0.021021419704335,1.82381,100,1,77975,1,1,2,1716.49,0.035986,1.2532,0.0360535,0.036016,0.043022,0.0601745,1,0,76692,0,0,0,1696.77,7.00E-06,0.038623,7.20E-05,2.70E-05,0.000162,0.000102943
data/edge_zerotrans_out.digg-friends,minwait,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,524288,0.000420428394087,0.042042839408669,1.8228,100,1,97052,1,1,2,3972.69,0.03592,1.39825,0.036001,0.035955,0.0426465,0.0894267,1,0,96954,0,0,0,3948.4,7.00E-06,0.077326,8.30E-05,3.40E-05,0.000183,0.000119217
data/edge_zerotrans_out.digg-friends,minwait,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,1048576,0.000840856788173,0.084085678817338,1.83484,100,1,107711,1,1,2,4374.89,0.035934,1.52627,0.0360175,0.035995,0.042451,0.092518,1,0,107601,0,0,0,4348.75,7.00E-06,0.087778,8.30E-05,3.40E-05,0.000183,0.000120289
data/edge_zerotrans_out.digg-friends,minwait,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,2097152,0.001681713576347,0.168171357634676,1.82689,100,1,119123,1,1,2,6443.12,0.035893,1.65348,0.0359435,0.035931,0.042383,0.120055,1,0,118665,0,0,0,6411.28,7.00E-06,0.128672,8.30E-05,3.40E-05,0.000183,0.000120371
data/edge_zerotrans_out.digg-friends,minwait,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,4194304,0.003363427152694,0.336342715269353,1.82709,100,1,128174,1,1,2,6908.08,0.035939,1.7278,0.0359775,0.0359665,0.0424555,0.123787,1,0,127659,0,0,0,6873.05,7.00E-06,0.137398,7.60E-05,2.90E-05,0.000174,0.000113841
data/edge_zerotrans_out.digg-friends,minwait,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,8388608,0.006726854305387,0.672685430538706,1.83153,100,1,142169,1,1,2,8618.5,0.035887,2.13891,0.0359775,0.0359605,0.042419,0.146358,1,0,141909,0,0,0,8579.84,7.00E-06,0.155544,8.20E-05,3.10E-05,0.000188,0.000123332
data/edge_zerotrans_out.digg-friends,minwait,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,16777216,0.013453708610774,1.34537086107741,1.84321,100,1,151206,1,1,2,10282.8,0.036007,2.02608,0.036078,0.0360385,0.0430255,0.161698,1,0,151130,0,0,0,10243,7.00E-06,0.142606,8.20E-05,3.20E-05,0.000181,0.000119991
data/edge_zerotrans_out.digg-friends,minwait,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,33554432,0.026907417221548,2.69074172215482,1.82134,100,1,155082,1,1,2.5,10463.1,0.03593,2.04616,0.035983,0.035961,0.0424225,0.163081,1,0,154995,0,0,0,10422.5,7.00E-06,0.147845,7.70E-05,3.00E-05,0.000162,0.000111339
data/edge_zerotrans_out.digg-friends,minwait,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,67108864,0.053814834443097,5.38148344430964,1.83846,100,1,156117,1,1,2.5,10492.9,0.03594,2.09783,0.0360305,0.0360045,0.042452,0.164845,1,0,156025,0,0,0,10451.9,7.00E-06,0.149319,7.70E-05,3.10E-05,0.000164,0.000112932
data/edge_zerotrans_out.digg-friends,minwait,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,134217728,0.107629668886193,10.7629668886193,1.83087,100,1,156117,1,1,2.5,11250,0.035942,2.04941,0.036018,0.035986,0.042414,0.171904,1,0,156025,0,0,0,11208.8,7.00E-06,0.145925,7.60E-05,3.00E-05,0.000158,0.000108977
data/edge_zerotrans_out.digg-friends,minwait,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,268435456,0.215259337772386,21.5259337772386,1.82465,100,1,156117,1,1,2.5,11250,0.03593,2.05171,0.036062,0.036021,0.042963,0.172262,1,0,156025,0,0,0,11208.8,7.00E-06,0.146221,7.60E-05,3.00E-05,0.000159,0.000109066
data/edge_zerotrans_out.digg-friends,minwait,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,536870912,0.430518675544772,43.0518675544772,1.83492,100,1,156117,1,1,2.5,11250,0.035997,2.04751,0.036074,0.0360485,0.042958,0.171826,1,0,156025,0,0,0,11208.8,7.00E-06,0.145899,7.60E-05,3.00E-05,0.00016,0.000109941
data/edge_zerotrans_out.digg-friends,minwait,2011283,3463306,1.72194,0,1247032806,3043307,1247032806,0,1073741824,0.861037351089543,86.1037351089543,1.82519,100,1,156117,1,1,2.5,11250,0.038349,2.22195,0.0387675,0.038702,0.0468945,0.178329,1,0,156025,0,0,0,11208.8,7.00E-06,0.146229,7.60E-05,3.00E-05,0.00016,0.000109746


==> test_environment/beta_values_elec.txt <==
filename,algo,n,M,avg_degree,t_start,t_end,T,lifetime,compression,beta,beta_percent2,beta_percent,readin_time,sources,visit_min,visit_max,visit_median,visit_first,visit_third,visit_medium,runtime_min,runtime_max,runtime_median,runtime_first,runtime_third,runtime_medium,backtracking,cycles_min,cycles_max,cycles_median,cycles_first,cycles_third,cycles_medium,pathruntime_min,pathruntime_max,pathruntime_median,pathruntime_first,pathruntime_third,pathruntime_medium
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,1,8.39713469275275E-09,8.39713469275275E-07,0.10728,100,0,300,3,2,13,21.22,0.000168,0.011465,0.004614,0.001764,0.0074695,0.00460538,1,0,0,0,0,0,0,0,1.70E-05,0,0,1.00E-06,6.01E-07
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,2,1.67942693855055E-08,1.67942693855055E-06,0.105005,100,0,300,3,2,13,21.22,0.000168,0.01152,0.004611,0.001751,0.0075045,0.00461659,1,0,0,0,0,0,0,0,1.50E-05,0,0,1.00E-06,6.19E-07
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,4,3.3588538771011E-08,3.3588538771011E-06,0.104966,100,0,300,3,2,13,21.22,0.000167,0.011416,0.004608,0.00175,0.007484,0.00460248,1,0,0,0,0,0,0,0,1.90E-05,0,0,1.00E-06,6.13E-07
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,8,6.7177077542022E-08,6.7177077542022E-06,0.105968,100,0,300,3,2,13,21.22,0.000167,0.011531,0.004605,0.0017485,0.0074655,0.00460949,1,0,0,0,0,0,0,0,1.60E-05,0,0,1.00E-06,5.99E-07
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,16,1.34354155084044E-07,1.34354155084044E-05,0.106292,100,0,300,3,2,13,21.22,0.000168,0.011475,0.0045965,0.0017575,0.0074705,0.00460638,1,0,0,0,0,0,0,0,1.60E-05,0,0,1.00E-06,6.00E-07
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,32,2.68708310168088E-07,2.68708310168088E-05,0.104094,100,0,300,3,2,13,21.22,0.000168,0.011806,0.004762,0.0018155,0.007689,0.00473614,1,0,0,0,0,0,0,0,1.40E-05,0,0,1.00E-06,6.20E-07
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,64,5.37416620336176E-07,5.37416620336176E-05,0.105961,100,0,300,3,2,13,21.23,0.000168,0.011485,0.0045995,0.0017495,0.007471,0.00460751,1,0,0,0,0,0,0,0,1.70E-05,0,0,1.00E-06,6.12E-07
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,128,1.07483324067235E-06,0.000107483324067,0.109424,100,0,300,3,2,13,21.23,0.000168,0.011511,0.0046065,0.001761,0.007491,0.0046171,1,0,0,0,0,0,0,0,1.50E-05,0,0,1.00E-06,6.07E-07
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,256,2.1496664813447E-06,0.000214966648134,0.105669,100,0,300,3,2,13,21.23,0.000167,0.011492,0.0045985,0.0017615,0.007462,0.00460566,1,0,0,0,0,0,0,0,1.50E-05,0,0,1.00E-06,6.11E-07
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,512,4.29933296268941E-06,0.000429933296269,0.10244,100,0,300,3,2,13,21.23,0.000168,0.011676,0.0046895,0.0017965,0.00761,0.00469145,1,0,0,0,0,0,0,0,2.20E-05,0,0,1.00E-06,6.16E-07
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,1024,8.59866592537881E-06,0.000859866592538,0.105358,100,0,300,3,2,13,21.26,0.000167,0.011522,0.004604,0.0017515,0.007471,0.00461788,1,0,0,0,0,0,0,0,1.70E-05,0,0,1.00E-06,6.01E-07
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,2048,1.71973318507576E-05,0.001719733185076,0.105187,100,0,302,3,2,13,21.32,0.000168,0.011509,0.004627,0.001749,0.0074575,0.00460716,1,0,0,0,0,0,0,0,1.40E-05,0,0,1.00E-06,6.24E-07
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,4096,3.43946637015152E-05,0.003439466370152,0.105349,100,0,303,3,2,13,21.38,0.000168,0.011511,0.0046025,0.0017505,0.007475,0.00461207,1,0,0,0,0,0,0,0,1.70E-05,0,0,1.00E-06,6.13E-07
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,8192,6.87893274030305E-05,0.006878932740303,0.105652,100,0,304,3,2,13,21.53,0.000168,0.011683,0.0046985,0.0017775,0.0076095,0.00469845,1,0,0,0,0,0,0,0,1.60E-05,0,0,1.00E-06,5.97E-07
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,16384,0.000137578654806,0.013757865480606,0.105921,100,0,308,3,2,13,21.97,0.000167,0.011599,0.0045945,0.0017495,0.007475,0.00461828,1,0,0,0,0,0,0,0,1.30E-05,0,0,1.00E-06,6.00E-07
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,32768,0.000275157309612,0.027515730961212,0.103064,100,0,309,3,2,13,22.6,0.000165,0.01164,0.004608,0.0017555,0.00746,0.00461666,1,0,3,0,0,0,0.03,0,1.30E-05,0,0,1.00E-06,5.93E-07
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,65536,0.000550314619224,0.055031461922424,0.103366,100,0,318,3,2,16.5,24.02,0.000168,0.017462,0.006078,0.001792,0.010752,0.00661042,1,0,4,0,0,0,0.14,0,1.40E-05,1.00E-06,0,1.00E-06,7.63E-07
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,131072,0.001100629238448,0.110062923844849,0.10998,100,0,340,4,2,16.5,27.17,0.000171,0.012768,0.0048965,0.00187,0.007822,0.00492011,1,0,9,0,0,0,0.45,0,2.00E-05,0,0,1.00E-06,6.12E-07
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,262144,0.002201258476897,0.220125847689698,0.107105,100,0,396,6,2,25.5,36.84,0.000168,0.012646,0.004627,0.0017655,0.007637,0.00476773,1,0,41,0,0,0,2.7,0,1.60E-05,0,0,1.00E-06,5.70E-07
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,524288,0.004402516953794,0.440251695379395,0.104991,100,0,684,12,2,91,76.01,0.000168,0.015801,0.005003,0.001878,0.0082885,0.00533474,1,0,269,0,0,11,23.15,0,1.60E-05,1.00E-06,0,1.00E-06,6.32E-07
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,1048576,0.008805033907588,0.88050339075879,0.105656,100,0,1240,46.5,2,449,237.1,0.000168,0.019583,0.0053885,0.0020305,0.009168,0.00642676,1,0,637,1,0,227.5,129.79,0,1.60E-05,1.00E-06,1.00E-06,1.00E-06,9.82E-07
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,2097152,0.017610067815176,1.76100678151758,0.105523,100,0,1963,611.5,2,1249.5,707.61,0.000167,0.025925,0.008171,0.0023715,0.0156685,0.00960176,1,0,1833,469.5,0,1054.5,510.81,0,2.50E-05,1.00E-06,1.00E-06,2.00E-06,1.65E-06
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,4194304,0.035220135630352,3.52201356303516,0.108586,100,0,2114,699,2,1438.5,800.49,0.000168,0.029197,0.0085075,0.002582,0.0177075,0.0105472,1,0,1939,178.5,0,439.5,312.37,0,3.30E-05,1.00E-06,1.00E-06,2.00E-06,1.23E-06
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,8388608,0.070440271260703,7.04402712607032,0.105748,100,0,2192,864.5,2,1594,874.41,0.000168,0.028684,0.0091785,0.0024815,0.019945,0.0113387,1,0,2014,72,0,340.5,287.11,0,1.90E-05,1.00E-06,1.00E-06,1.00E-06,9.93E-07
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,16777216,0.140880542521406,14.0880542521406,0.105077,100,0,2236,880.5,2,1627.5,896.74,0.000167,0.030761,0.009704,0.002518,0.021107,0.0120274,1,0,2055,52,0,311.5,234.34,0,2.20E-05,1.00E-06,1.00E-06,1.00E-06,9.14E-07
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,33554432,0.281761085042813,28.1761085042813,0.106056,100,0,2267,886.5,2,1653.5,908.5,0.000168,0.031586,0.0097635,0.002485,0.021526,0.0122031,1,0,2084,52.5,0,388,246.26,0,2.40E-05,1.00E-06,1.00E-06,1.00E-06,8.90E-07
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,67108864,0.563522170085626,56.3522170085626,0.106404,100,0,2269,886.5,2,1655.5,909.15,0.000167,0.032711,0.009826,0.0025055,0.0220205,0.0124793,1,0,2086,52,0,330,243.23,0,1.40E-05,1.00E-06,1.00E-06,1.00E-06,8.61E-07
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,134217728,1.12704434017125,112.704434017125,0.105041,100,0,2271,886.5,2,1655.5,909.24,0.000168,0.03278,0.0098665,0.002521,0.0224395,0.0125535,1,0,2086,52,0,309,241.82,0,1.40E-05,1.00E-06,1.00E-06,1.00E-06,8.52E-07
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,268435456,2.2540886803425,225.40886803425,0.106072,100,0,2271,886.5,2,1655.5,909.24,0.000169,0.032916,0.009799,0.0024965,0.0220125,0.0124783,1,0,2086,52,0,309,241.82,0,1.50E-05,1.00E-06,1.00E-06,1.00E-06,8.61E-07
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,536870912,4.50817736068501,450.817736068501,0.105992,100,0,2271,886.5,2,1655.5,909.24,0.000168,0.032827,0.009824,0.0024925,0.022079,0.0124987,1,0,2086,52,0,309,241.82,0,1.70E-05,1.00E-06,1.00E-06,1.00E-06,8.63E-07
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,1073741824,9.01635472137001,901.635472137001,0.105875,100,0,2271,886.5,2,1655.5,909.24,0.000168,0.032973,0.009899,0.0025325,0.022093,0.0125555,1,0,2086,52,0,309,241.82,0,1.40E-05,1.00E-06,1.00E-06,1.00E-06,8.55E-07
data/edge_zerotrans_out.elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,1,8.39713469275275E-09,8.39713469275275E-07,0.104215,100,1,300,3,2,13,21.37,0.002259,0.006015,0.0028055,0.0027525,0.003021,0.00297212,1,0,0,0,0,0,0,0,3.50E-05,0,0,1.00E-06,6.93E-07
data/edge_zerotrans_out.elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,2,1.67942693855055E-08,1.67942693855055E-06,0.10542,100,1,300,3,2,13,21.37,0.002263,0.006033,0.0028045,0.002746,0.0029665,0.00294921,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,6.93E-07
data/edge_zerotrans_out.elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,4,3.3588538771011E-08,3.3588538771011E-06,0.106032,100,1,300,3,2,13,21.37,0.002316,0.006077,0.002836,0.002764,0.0029975,0.00298497,1,0,0,0,0,0,0,0,3.60E-05,0,0,1.00E-06,6.96E-07
data/edge_zerotrans_out.elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,8,6.7177077542022E-08,6.7177077542022E-06,0.106883,100,1,300,3,2,13,21.37,0.002309,0.006103,0.0028305,0.002768,0.003006,0.00297285,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,6.76E-07
data/edge_zerotrans_out.elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,16,1.34354155084044E-07,1.34354155084044E-05,0.106842,100,1,300,3,2,13,21.37,0.00226,0.006092,0.002804,0.002738,0.0029195,0.00293854,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,6.73E-07
data/edge_zerotrans_out.elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,32,2.68708310168088E-07,2.68708310168088E-05,0.106642,100,1,300,3,2,13,21.37,0.002473,0.006495,0.003235,0.0031365,0.0033755,0.00332382,1,0,0,0,0,0,0,0,3.50E-05,0,0,1.00E-06,6.88E-07
data/edge_zerotrans_out.elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,64,5.37416620336176E-07,5.37416620336176E-05,0.105387,100,1,300,3,2,13,21.38,0.002264,0.006059,0.0027995,0.0027455,0.002957,0.00295163,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,6.88E-07
data/edge_zerotrans_out.elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,128,1.07483324067235E-06,0.000107483324067,0.106267,100,1,300,3,2,13,21.38,0.002268,0.006041,0.002812,0.00274,0.002988,0.00295423,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,6.97E-07
data/edge_zerotrans_out.elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,256,2.1496664813447E-06,0.000214966648134,0.106313,100,1,300,3,2,13,21.38,0.002436,0.006566,0.003237,0.0031605,0.0033985,0.00333807,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,7.09E-07
data/edge_zerotrans_out.elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,512,4.29933296268941E-06,0.000429933296269,0.106534,100,1,300,3,2,13,21.38,0.002258,0.006032,0.002802,0.0027455,0.002963,0.00294772,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,6.84E-07
data/edge_zerotrans_out.elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,1024,8.59866592537881E-06,0.000859866592538,0.105463,100,1,300,3,2,13,21.41,0.002264,0.006073,0.0028315,0.0027695,0.0029585,0.00296373,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,6.85E-07
data/edge_zerotrans_out.elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,2048,1.71973318507576E-05,0.001719733185076,0.105177,100,1,302,3,2,13,21.47,0.002306,0.00609,0.002822,0.002758,0.0029295,0.00296449,1,0,0,0,0,0,0,0,3.50E-05,0,0,1.00E-06,7.06E-07
data/edge_zerotrans_out.elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,4096,3.43946637015152E-05,0.003439466370152,0.102789,100,1,303,3,2,13,21.53,0.002269,0.006059,0.0028485,0.002786,0.002969,0.00296936,1,0,0,0,0,0,0,0,3.50E-05,0,0,1.00E-06,6.80E-07
data/edge_zerotrans_out.elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,8192,6.87893274030305E-05,0.006878932740303,0.104644,100,1,304,3,2,13,21.68,0.002265,0.006087,0.0028105,0.0027505,0.0030035,0.00297545,1,0,0,0,0,0,0,0,3.30E-05,0,0,1.00E-06,6.83E-07
data/edge_zerotrans_out.elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,16384,0.000137578654806,0.013757865480606,0.106167,100,1,308,3,2,13,22.12,0.002352,0.006592,0.0032435,0.0031495,0.003403,0.00334236,1,0,0,0,0,0,0,0,3.70E-05,0,0,1.00E-06,6.64E-07
data/edge_zerotrans_out.elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,32768,0.000275157309612,0.027515730961212,0.106432,100,1,309,3,2,13,22.75,0.002287,0.00638,0.00286,0.002802,0.003079,0.00302221,1,0,3,0,0,0,0.03,0,3.50E-05,0,0,1.00E-06,6.73E-07
data/edge_zerotrans_out.elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,65536,0.000550314619224,0.055031461922424,0.105624,100,1,318,3,2,16.5,24.17,0.002264,0.006306,0.002832,0.002749,0.0032475,0.00309309,1,0,3,0,0,0,0.13,0,4.10E-05,0,0,1.00E-06,6.82E-07
data/edge_zerotrans_out.elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,131072,0.001100629238448,0.110062923844849,0.107251,100,1,340,4,2,16.5,27.32,0.002265,0.006544,0.002845,0.0027475,0.0030405,0.00301998,1,0,6,0,0,0,0.4,0,4.60E-05,0,0,1.00E-06,6.71E-07
data/edge_zerotrans_out.elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,262144,0.002201258476897,0.220125847689698,0.1065,100,1,396,6,2,25.5,36.99,0.00226,0.007425,0.002813,0.0027505,0.0031215,0.00311755,1,0,36,0,0,0,2.16,0,5.90E-05,0,0,1.00E-06,6.65E-07
data/edge_zerotrans_out.elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,524288,0.004402516953794,0.440251695379395,0.104912,100,1,684,12,2,91,76.16,0.002265,0.010916,0.002856,0.002749,0.003725,0.003556,1,0,224,0,0,10,18.32,0,0.000107,1.00E-06,0,1.00E-06,7.27E-07
data/edge_zerotrans_out.elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,1048576,0.008805033907588,0.88050339075879,0.106203,100,1,1240,46.5,2,449,237.25,0.002485,0.016647,0.003647,0.003162,0.0075155,0.00548994,1,0,558,1,0,190,103.89,0,0.000255,1.00E-06,0,1.00E-06,1.02E-06
data/edge_zerotrans_out.elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,2097152,0.017610067815176,1.76100678151758,0.105959,100,1,1963,611.5,2,1249.5,707.76,0.002266,0.024566,0.007067,0.0027485,0.0152395,0.00952364,1,0,1690,220.5,0,530,390.48,0,0.000719,1.00E-06,1.00E-06,2.00E-06,1.43E-06
data/edge_zerotrans_out.elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,4194304,0.035220135630352,3.52201356303516,0.106116,100,1,2114,699,2,1438.5,800.64,0.002263,0.028973,0.008813,0.0027545,0.018891,0.0114141,1,0,1888,137.5,0,360,253.32,0,0.001112,1.00E-06,1.00E-06,1.00E-06,1.20E-06
data/edge_zerotrans_out.elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,8388608,0.070440271260703,7.04402712607032,0.105758,100,1,2192,864.5,2,1594,874.56,0.002263,0.035719,0.012089,0.0027565,0.0244025,0.0142452,1,0,1908,77,0,242,207.41,0,0.001641,1.00E-06,1.00E-06,1.00E-06,1.21E-06
data/edge_zerotrans_out.elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,16777216,0.140880542521406,14.0880542521406,0.106195,100,1,2236,880.5,2,1627.5,896.89,0.002266,0.040981,0.0133875,0.00277,0.0284665,0.0160665,1,0,1945,55.5,0,269,204.23,0,0.002102,1.00E-06,1.00E-06,1.00E-06,1.21E-06
data/edge_zerotrans_out.elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,33554432,0.281761085042813,28.1761085042813,0.106542,100,1,2267,886.5,2,1653.5,908.65,0.00226,0.046946,0.0145015,0.002762,0.032159,0.0179071,1,0,1975,57.5,0,254.5,201.86,0,0.002554,1.00E-06,1.00E-06,1.00E-06,1.22E-06
data/edge_zerotrans_out.elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,67108864,0.563522170085626,56.3522170085626,0.106663,100,1,2269,886.5,2,1655.5,909.3,0.002281,0.05061,0.014368,0.0027715,0.0331785,0.0185136,1,0,1977,58,0,263.5,202.11,0,0.002826,1.00E-06,1.00E-06,1.00E-06,1.25E-06
data/edge_zerotrans_out.elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,134217728,1.12704434017125,112.704434017125,0.106078,100,1,2271,886.5,2,1655.5,909.39,0.002267,0.049665,0.0143445,0.0027635,0.03322,0.0184169,1,0,1977,58,0,263.5,202.03,0,0.002866,1.00E-06,1.00E-06,1.00E-06,1.25E-06
data/edge_zerotrans_out.elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,268435456,2.2540886803425,225.40886803425,0.105174,100,1,2271,886.5,2,1655.5,909.39,0.002318,0.069369,0.014373,0.003737,0.03604,0.0208974,1,0,1977,58,0,263.5,202.03,0,0.003538,1.00E-06,1.00E-06,1.00E-06,1.37E-06
data/edge_zerotrans_out.elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,536870912,4.50817736068501,450.817736068501,0.110952,100,1,2271,886.5,2,1655.5,909.39,0.002265,0.050365,0.014572,0.0027925,0.033772,0.0188978,1,0,1977,58,0,263.5,202.03,0,0.002868,1.00E-06,1.00E-06,1.00E-06,1.27E-06
data/edge_zerotrans_out.elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,1073741824,9.01635472137001,901.635472137001,0.10538,100,1,2271,886.5,2,1655.5,909.39,0.002261,0.049081,0.0141805,0.0027655,0.0328835,0.0182326,1,0,1977,58,0,263.5,202.03,0,0.002876,1.00E-06,1.00E-06,1.00E-06,1.25E-06
data/edge_zerotrans_out.elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,1,8.39713469275275E-09,8.39713469275275E-07,0.106792,100,1,300,3,2,13,21.37,0.002237,0.006132,0.0027945,0.002735,0.0029475,0.00294021,1,0,0,0,0,0,0,0,3.50E-05,0,0,1.00E-06,6.71E-07
data/edge_zerotrans_out.elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,2,1.67942693855055E-08,1.67942693855055E-06,0.102343,100,1,300,3,2,13,21.37,0.00224,0.00618,0.002811,0.00275,0.002964,0.00294864,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,6.84E-07
data/edge_zerotrans_out.elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,4,3.3588538771011E-08,3.3588538771011E-06,0.106481,100,1,300,3,2,13,21.37,0.002239,0.006028,0.002792,0.0027355,0.0029245,0.00292834,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,6.82E-07
data/edge_zerotrans_out.elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,8,6.7177077542022E-08,6.7177077542022E-06,0.1058,100,1,300,3,2,13,21.37,0.002221,0.006046,0.0028,0.002737,0.002923,0.00293311,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,6.85E-07
data/edge_zerotrans_out.elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,16,1.34354155084044E-07,1.34354155084044E-05,0.105147,100,1,300,3,2,13,21.37,0.002267,0.006104,0.002834,0.002784,0.002989,0.00297178,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,6.91E-07
data/edge_zerotrans_out.elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,32,2.68708310168088E-07,2.68708310168088E-05,0.105699,100,1,300,3,2,13,21.37,0.002278,0.006085,0.002824,0.002768,0.002984,0.00296243,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,6.81E-07
data/edge_zerotrans_out.elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,64,5.37416620336176E-07,5.37416620336176E-05,0.105717,100,1,300,3,2,13,21.38,0.002253,0.006067,0.002826,0.002773,0.003026,0.00298896,1,0,0,0,0,0,0,0,3.30E-05,0,0,1.00E-06,6.88E-07
data/edge_zerotrans_out.elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,128,1.07483324067235E-06,0.000107483324067,0.105532,100,1,300,3,2,13,21.38,0.002241,0.006027,0.0028,0.0027385,0.0029265,0.00292954,1,0,0,0,0,0,0,0,3.50E-05,0,0,1.00E-06,6.91E-07
data/edge_zerotrans_out.elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,256,2.1496664813447E-06,0.000214966648134,0.106447,100,1,300,3,2,13,21.38,0.002239,0.006039,0.002806,0.00273,0.0029165,0.00292862,1,0,0,0,0,0,0,0,3.30E-05,0,0,1.00E-06,6.76E-07
data/edge_zerotrans_out.elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,512,4.29933296268941E-06,0.000429933296269,0.106013,100,1,300,3,2,13,21.38,0.002256,0.006056,0.002806,0.0027385,0.002958,0.00294023,1,0,0,0,0,0,0,0,3.30E-05,0,0,1.00E-06,6.85E-07
data/edge_zerotrans_out.elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,1024,8.59866592537881E-06,0.000859866592538,0.105073,100,1,300,3,2,13,21.41,0.002356,0.006228,0.003079,0.003017,0.0032155,0.00319854,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,6.85E-07
data/edge_zerotrans_out.elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,2048,1.71973318507576E-05,0.001719733185076,0.107715,100,1,302,3,2,13,21.47,0.00224,0.00625,0.002856,0.0027455,0.0033745,0.00310739,1,0,0,0,0,0,0,0,3.30E-05,0,0,1.00E-06,6.96E-07
data/edge_zerotrans_out.elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,4096,3.43946637015152E-05,0.003439466370152,0.105991,100,1,303,3,2,13,21.53,0.002275,0.006097,0.0028265,0.0027745,0.0029455,0.00296464,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,7.01E-07
data/edge_zerotrans_out.elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,8192,6.87893274030305E-05,0.006878932740303,0.109813,100,1,304,3,2,13,21.68,0.002497,0.00654,0.0031845,0.0031175,0.0033315,0.00330516,1,0,0,0,0,0,0,0,3.30E-05,0,0,1.00E-06,6.83E-07
data/edge_zerotrans_out.elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,16384,0.000137578654806,0.013757865480606,0.104884,100,1,308,3,2,13,22.12,0.002233,0.006151,0.002803,0.002741,0.0029205,0.00295191,1,0,0,0,0,0,0,0,3.60E-05,0,0,1.00E-06,6.76E-07
data/edge_zerotrans_out.elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,32768,0.000275157309612,0.027515730961212,0.104409,100,1,309,3,2,13,22.75,0.002254,0.006775,0.0030155,0.0028365,0.0033515,0.0032678,1,0,3,0,0,0,0.03,0,4.00E-05,0,0,1.00E-06,7.26E-07
data/edge_zerotrans_out.elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,65536,0.000550314619224,0.055031461922424,0.112146,100,1,318,3,2,16.5,24.17,0.002236,0.006827,0.002915,0.0027495,0.0030865,0.00303496,1,0,3,0,0,0,0.11,0,4.30E-05,0,0,1.00E-06,6.98E-07
data/edge_zerotrans_out.elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,131072,0.001100629238448,0.110062923844849,0.106148,100,1,340,4,2,16.5,27.32,0.002238,0.006554,0.00283,0.0027355,0.0029855,0.00299439,1,0,6,0,0,0,0.38,0,4.50E-05,0,0,1.00E-06,6.56E-07
data/edge_zerotrans_out.elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,262144,0.002201258476897,0.220125847689698,0.105976,100,1,396,6,2,25.5,36.99,0.002223,0.007435,0.0028235,0.0027295,0.003063,0.00310669,1,0,36,0,0,0,2.15,0,5.90E-05,0,0,1.00E-06,6.48E-07
data/edge_zerotrans_out.elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,524288,0.004402516953794,0.440251695379395,0.105117,100,1,684,12,2,91,76.16,0.00229,0.011085,0.0029235,0.002776,0.003735,0.00359044,1,0,222,0,0,9.5,18.16,0,0.000107,1.00E-06,0,1.00E-06,7.15E-07
data/edge_zerotrans_out.elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,1048576,0.008805033907588,0.88050339075879,0.105419,100,1,1240,46.5,2,449,237.25,0.002274,0.016145,0.0032865,0.002788,0.007258,0.00515902,1,0,545,1,0,190,103.03,0,0.000262,1.00E-06,0,1.00E-06,1.02E-06
data/edge_zerotrans_out.elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,2097152,0.017610067815176,1.76100678151758,0.106344,100,1,1963,611.5,2,1249.5,707.76,0.002241,0.024141,0.00702,0.002741,0.0152245,0.0094769,1,0,1689,223.5,0,530.5,389.84,0,0.000716,1.00E-06,1.00E-06,2.00E-06,1.43E-06
data/edge_zerotrans_out.elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,4194304,0.035220135630352,3.52201356303516,0.106478,100,1,2114,699,2,1438.5,800.64,0.00227,0.029366,0.008993,0.0027805,0.0191125,0.0115888,1,0,1888,137,0,364.5,253.56,0,0.001114,1.00E-06,1.00E-06,1.00E-06,1.21E-06
data/edge_zerotrans_out.elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,8388608,0.070440271260703,7.04402712607032,0.104903,100,1,2192,864.5,2,1594,874.56,0.002247,0.035547,0.012072,0.002748,0.0242585,0.0141931,1,0,1907,80.5,0,242.5,208.83,0,0.001643,1.00E-06,1.00E-06,1.00E-06,1.20E-06
data/edge_zerotrans_out.elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,16777216,0.140880542521406,14.0880542521406,0.10455,100,1,2236,880.5,2,1627.5,896.89,0.002269,0.041103,0.013434,0.002789,0.0284085,0.0160474,1,0,1944,56,0,268.5,205.41,0,0.002086,1.00E-06,1.00E-06,1.00E-06,1.19E-06
data/edge_zerotrans_out.elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,33554432,0.281761085042813,28.1761085042813,0.103298,100,1,2267,886.5,2,1653.5,908.65,0.002243,0.045921,0.0141205,0.0027625,0.031532,0.0175492,1,0,1974,60.5,0,247,203,0,0.002555,1.00E-06,1.00E-06,1.00E-06,1.21E-06
data/edge_zerotrans_out.elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,67108864,0.563522170085626,56.3522170085626,0.103351,100,1,2269,886.5,2,1655.5,909.3,0.002278,0.051665,0.0143965,0.00278,0.034336,0.0185598,1,0,1976,59.5,0,254.5,203.25,0,0.002834,1.00E-06,1.00E-06,1.00E-06,1.25E-06
data/edge_zerotrans_out.elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,134217728,1.12704434017125,112.704434017125,0.113668,100,1,2271,886.5,2,1655.5,909.39,0.002276,0.053328,0.0148755,0.0028595,0.0335255,0.0187888,1,0,1976,59.5,0,254.5,203.17,0,0.002868,1.00E-06,1.00E-06,1.00E-06,1.31E-06
data/edge_zerotrans_out.elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,268435456,2.2540886803425,225.40886803425,0.104757,100,1,2271,886.5,2,1655.5,909.39,0.002241,0.050011,0.0143895,0.0027565,0.0335245,0.0185284,1,0,1976,59.5,0,254.5,203.17,0,0.002862,1.00E-06,1.00E-06,1.00E-06,1.26E-06
data/edge_zerotrans_out.elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,536870912,4.50817736068501,450.817736068501,0.105661,100,1,2271,886.5,2,1655.5,909.39,0.002229,0.049221,0.014262,0.0027505,0.032934,0.0182509,1,0,1976,59.5,0,254.5,203.17,0,0.002866,1.00E-06,1.00E-06,1.00E-06,1.25E-06
data/edge_zerotrans_out.elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,1073741824,9.01635472137001,901.635472137001,0.102818,100,1,2271,886.5,2,1655.5,909.39,0.002242,0.049145,0.014298,0.002747,0.032968,0.0182309,1,0,1976,59.5,0,254.5,203.17,0,0.002857,1.00E-06,1.00E-06,1.00E-06,1.25E-06
data/edge_zerotrans_out.elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,1,8.39713469275275E-09,8.39713469275275E-07,0.102737,100,1,300,3,2,13,21.37,0.002268,0.006064,0.002794,0.002741,0.0029275,0.00294413,1,0,0,0,0,0,0,0,3.50E-05,0,0,1.00E-06,6.86E-07
data/edge_zerotrans_out.elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,2,1.67942693855055E-08,1.67942693855055E-06,0.105923,100,1,300,3,2,13,21.37,0.00227,0.006078,0.002813,0.002751,0.0029515,0.00295183,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,6.94E-07
data/edge_zerotrans_out.elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,4,3.3588538771011E-08,3.3588538771011E-06,0.104767,100,1,300,3,2,13,21.37,0.002257,0.00615,0.002825,0.0027675,0.0029405,0.00294986,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,6.73E-07
data/edge_zerotrans_out.elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,8,6.7177077542022E-08,6.7177077542022E-06,0.106665,100,1,300,3,2,13,21.37,0.00229,0.006129,0.0028315,0.0027735,0.0030235,0.00298815,1,0,0,0,0,0,0,0,3.50E-05,0,0,1.00E-06,7.03E-07
data/edge_zerotrans_out.elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,16,1.34354155084044E-07,1.34354155084044E-05,0.104311,100,1,300,3,2,13,21.37,0.002283,0.006135,0.0028475,0.002784,0.0029835,0.00298951,1,0,0,0,0,0,0,0,4.30E-05,0,0,1.00E-06,6.88E-07
data/edge_zerotrans_out.elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,32,2.68708310168088E-07,2.68708310168088E-05,0.106392,100,1,300,3,2,13,21.37,0.002266,0.006094,0.002809,0.002743,0.0029635,0.00295604,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,6.92E-07
data/edge_zerotrans_out.elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,64,5.37416620336176E-07,5.37416620336176E-05,0.105372,100,1,300,3,2,13,21.38,0.002283,0.006138,0.0028565,0.0027755,0.002998,0.00298561,1,0,0,0,0,0,0,0,3.50E-05,0,0,1.00E-06,6.93E-07
data/edge_zerotrans_out.elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,128,1.07483324067235E-06,0.000107483324067,0.105449,100,1,300,3,2,13,21.38,0.002267,0.006075,0.002808,0.0027385,0.002933,0.00294201,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,6.95E-07
data/edge_zerotrans_out.elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,256,2.1496664813447E-06,0.000214966648134,0.10619,100,1,300,3,2,13,21.38,0.002267,0.006093,0.002808,0.0027355,0.00297,0.0029607,1,0,0,0,0,0,0,0,3.30E-05,0,0,1.00E-06,6.95E-07
data/edge_zerotrans_out.elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,512,4.29933296268941E-06,0.000429933296269,0.106067,100,1,300,3,2,13,21.38,0.002265,0.006076,0.002805,0.0027365,0.0029295,0.00294596,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,6.76E-07
data/edge_zerotrans_out.elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,1024,8.59866592537881E-06,0.000859866592538,0.106279,100,1,300,3,2,13,21.41,0.002267,0.006113,0.0028015,0.0027425,0.0029575,0.00295278,1,0,0,0,0,0,0,0,3.50E-05,0,0,1.00E-06,6.83E-07
data/edge_zerotrans_out.elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,2048,1.71973318507576E-05,0.001719733185076,0.10604,100,1,302,3,2,13,21.47,0.002267,0.006117,0.002799,0.0027375,0.00291,0.00294156,1,0,0,0,0,0,0,0,3.30E-05,0,0,1.00E-06,6.76E-07
data/edge_zerotrans_out.elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,4096,3.43946637015152E-05,0.003439466370152,0.106261,100,1,303,3,2,13,21.53,0.002282,0.00614,0.0028425,0.0027645,0.0029395,0.00297812,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,6.97E-07
data/edge_zerotrans_out.elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,8192,6.87893274030305E-05,0.006878932740303,0.105116,100,1,304,3,2,13,21.68,0.002262,0.006115,0.00283,0.0027685,0.0029725,0.00296067,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,6.71E-07
data/edge_zerotrans_out.elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,16384,0.000137578654806,0.013757865480606,0.137496,100,1,308,3,2,13,22.12,0.002466,0.006515,0.0030945,0.003035,0.003218,0.00323209,1,0,0,0,0,0,0,0,3.60E-05,0,0,1.00E-06,6.76E-07
data/edge_zerotrans_out.elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,32768,0.000275157309612,0.027515730961212,0.105708,100,1,309,3,2,13,22.75,0.002329,0.006683,0.0031615,0.003092,0.0033655,0.00329963,1,0,2,0,0,0,0.02,0,3.70E-05,0,0,1.00E-06,6.70E-07
data/edge_zerotrans_out.elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,65536,0.000550314619224,0.055031461922424,0.106646,100,1,318,3,2,16.5,24.17,0.002266,0.006339,0.0027965,0.0027465,0.0029595,0.00297351,1,0,3,0,0,0,0.08,0,3.80E-05,0,0,1.00E-06,6.60E-07
data/edge_zerotrans_out.elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,131072,0.001100629238448,0.110062923844849,0.106512,100,1,340,4,2,16.5,27.32,0.002266,0.006611,0.002824,0.0027425,0.002992,0.00301219,1,0,5,0,0,0,0.23,0,4.50E-05,0,0,1.00E-06,6.56E-07
data/edge_zerotrans_out.elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,262144,0.002201258476897,0.220125847689698,0.103988,100,1,396,6,2,25.5,36.99,0.002263,0.008256,0.0030095,0.002901,0.0032905,0.0033076,1,0,10,0,0,0,0.89,0,6.80E-05,0,0,1.00E-06,6.93E-07
data/edge_zerotrans_out.elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,524288,0.004402516953794,0.440251695379395,0.11067,100,1,684,12,2,91,76.16,0.002409,0.012187,0.0030295,0.002897,0.003868,0.0038022,1,0,36,0,0,0,2.31,0,0.000122,1.00E-06,0,1.00E-06,7.40E-07
data/edge_zerotrans_out.elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,1048576,0.008805033907588,0.88050339075879,0.105282,100,1,1240,46.5,2,449,237.25,0.002287,0.016368,0.0032725,0.0027615,0.007401,0.00522121,1,0,139,0,0,2.5,10.23,0,0.00026,1.00E-06,0,1.00E-06,8.64E-07
data/edge_zerotrans_out.elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,2097152,0.017610067815176,1.76100678151758,0.104576,100,1,1963,611.5,2,1249.5,707.76,0.002494,0.025049,0.0075845,0.003095,0.0158785,0.010043,1,0,414,1,0,150,91.16,0,0.000737,1.00E-06,1.00E-06,1.00E-06,1.02E-06
data/edge_zerotrans_out.elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,4194304,0.035220135630352,3.52201356303516,0.106112,100,1,2114,699,2,1438.5,800.64,0.002267,0.029784,0.0090845,0.002758,0.0194675,0.0117531,1,0,328,0,0,5,29.13,0,0.001167,1.00E-06,0,1.00E-06,9.30E-07
data/edge_zerotrans_out.elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,8388608,0.070440271260703,7.04402712607032,0.106318,100,1,2192,864.5,2,1594,874.56,0.002489,0.036117,0.012564,0.003113,0.025009,0.0146782,1,0,101,0,0,1,3.55,0,0.001703,1.00E-06,0,1.00E-06,9.53E-07
data/edge_zerotrans_out.elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,16777216,0.140880542521406,14.0880542521406,0.10439,100,1,2236,880.5,2,1627.5,896.89,0.002271,0.042309,0.013948,0.0027635,0.0295635,0.016645,1,0,36,0,0,0,1.21,0,0.002115,1.00E-06,0,1.00E-06,9.64E-07
data/edge_zerotrans_out.elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,33554432,0.281761085042813,28.1761085042813,0.099964,100,1,2267,886.5,2,1653.5,908.65,0.002469,0.047209,0.0149265,0.0031295,0.0327835,0.0184097,1,0,5,0,0,0,0.1,0,0.002565,1.00E-06,0,1.00E-06,9.85E-07
data/edge_zerotrans_out.elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,67108864,0.563522170085626,56.3522170085626,0.106223,100,1,2269,886.5,2,1655.5,909.3,0.002288,0.050047,0.014772,0.0027785,0.0340255,0.0188118,1,0,0,0,0,0,0,0,0.002824,1.00E-06,0,1.00E-06,1.02E-06
data/edge_zerotrans_out.elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,134217728,1.12704434017125,112.704434017125,0.10307,100,1,2271,886.5,2,1655.5,909.39,0.002271,0.050513,0.014719,0.0027515,0.0340905,0.018904,1,0,0,0,0,0,0,0,0.002882,1.00E-06,0,1.00E-06,1.02E-06
data/edge_zerotrans_out.elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,268435456,2.2540886803425,225.40886803425,0.110157,100,1,2271,886.5,2,1655.5,909.39,0.002271,0.05529,0.015549,0.0029095,0.035012,0.0199372,1,0,0,0,0,0,0,0,0.003097,1.00E-06,0,1.00E-06,1.09E-06
data/edge_zerotrans_out.elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,536870912,4.50817736068501,450.817736068501,0.1062,100,1,2271,886.5,2,1655.5,909.39,0.002266,0.050865,0.015178,0.002754,0.0347255,0.0191989,1,0,0,0,0,0,0,0,0.002881,1.00E-06,0,1.00E-06,1.02E-06
data/edge_zerotrans_out.elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,1073741824,9.01635472137001,901.635472137001,0.106179,100,1,2271,886.5,2,1655.5,909.39,0.002292,0.049588,0.014494,0.0028005,0.033498,0.0186352,1,0,0,0,0,0,0,0,0.002873,1.00E-06,0,1.00E-06,1.02E-06
data/edge_zerotrans_out.elec,hopcount,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,1,8.39713469275275E-09,8.39713469275275E-07,0.10577,100,1,300,3,2,13,21.37,0.002271,0.006149,0.002932,0.002789,0.0031715,0.00308053,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,7.32E-07
data/edge_zerotrans_out.elec,hopcount,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,2,1.67942693855055E-08,1.67942693855055E-06,0.111927,100,1,300,3,2,13,21.37,0.002299,0.006641,0.002898,0.0028205,0.0031245,0.0030604,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,7.08E-07
data/edge_zerotrans_out.elec,hopcount,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,4,3.3588538771011E-08,3.3588538771011E-06,0.103872,100,1,300,3,2,13,21.37,0.002281,0.00615,0.002836,0.002768,0.002968,0.00296758,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,6.85E-07
data/edge_zerotrans_out.elec,hopcount,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,8,6.7177077542022E-08,6.7177077542022E-06,0.105816,100,1,300,3,2,13,21.37,0.00227,0.006044,0.002809,0.002755,0.0029505,0.00295643,1,0,0,0,0,0,0,0,3.30E-05,0,0,1.00E-06,6.88E-07
data/edge_zerotrans_out.elec,hopcount,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,16,1.34354155084044E-07,1.34354155084044E-05,0.104849,100,1,300,3,2,13,21.37,0.002271,0.006056,0.0028055,0.002746,0.002945,0.00294809,1,0,0,0,0,0,0,0,3.50E-05,0,0,1.00E-06,7.04E-07
data/edge_zerotrans_out.elec,hopcount,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,32,2.68708310168088E-07,2.68708310168088E-05,0.106618,100,1,300,3,2,13,21.37,0.002271,0.006069,0.002811,0.0027555,0.0029295,0.00295646,1,0,0,0,0,0,0,0,3.50E-05,0,0,1.00E-06,6.90E-07
data/edge_zerotrans_out.elec,hopcount,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,64,5.37416620336176E-07,5.37416620336176E-05,0.105489,100,1,300,3,2,13,21.38,0.002474,0.00655,0.0031975,0.003145,0.0033555,0.00332072,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,6.89E-07
data/edge_zerotrans_out.elec,hopcount,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,128,1.07483324067235E-06,0.000107483324067,0.104354,100,1,300,3,2,13,21.38,0.002272,0.006058,0.0028045,0.002741,0.0029345,0.00294304,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,6.69E-07
data/edge_zerotrans_out.elec,hopcount,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,256,2.1496664813447E-06,0.000214966648134,0.106539,100,1,300,3,2,13,21.38,0.002275,0.006093,0.0028285,0.0027675,0.003014,0.00296676,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,6.91E-07
data/edge_zerotrans_out.elec,hopcount,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,512,4.29933296268941E-06,0.000429933296269,0.108389,100,1,300,3,2,13,21.38,0.0023,0.006066,0.0028105,0.0027465,0.0029575,0.00295379,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,6.83E-07
data/edge_zerotrans_out.elec,hopcount,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,1024,8.59866592537881E-06,0.000859866592538,0.104673,100,1,300,3,2,13,21.41,0.002316,0.006081,0.0028575,0.002768,0.003015,0.00299369,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,7.03E-07
data/edge_zerotrans_out.elec,hopcount,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,2048,1.71973318507576E-05,0.001719733185076,0.106425,100,1,302,3,2,13,21.47,0.002275,0.006146,0.002808,0.002754,0.002926,0.0029506,1,0,0,0,0,0,0,0,3.30E-05,0,0,1.00E-06,6.86E-07
data/edge_zerotrans_out.elec,hopcount,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,4096,3.43946637015152E-05,0.003439466370152,0.105109,100,1,303,3,2,13,21.53,0.002294,0.006276,0.002965,0.002827,0.0031135,0.00309812,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,7.12E-07
data/edge_zerotrans_out.elec,hopcount,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,8192,6.87893274030305E-05,0.006878932740303,0.11034,100,1,304,3,2,13,21.68,0.002278,0.006657,0.0029405,0.002804,0.003107,0.00305643,1,0,0,0,0,0,0,0,3.80E-05,0,0,1.00E-06,6.94E-07
data/edge_zerotrans_out.elec,hopcount,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,16384,0.000137578654806,0.013757865480606,0.105871,100,1,308,3,2,13,22.12,0.002268,0.006167,0.002825,0.002749,0.002967,0.00296043,1,0,0,0,0,0,0,0,3.70E-05,0,0,1.00E-06,6.84E-07
data/edge_zerotrans_out.elec,hopcount,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,32768,0.000275157309612,0.027515730961212,0.103323,100,1,309,3,2,13,22.75,0.002274,0.006224,0.002815,0.0027515,0.002961,0.00296821,1,0,2,0,0,0,0.02,0,3.70E-05,0,0,1.00E-06,6.75E-07
data/edge_zerotrans_out.elec,hopcount,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,65536,0.000550314619224,0.055031461922424,0.106736,100,1,318,3,2,16.5,24.17,0.002269,0.00632,0.002824,0.0027435,0.002983,0.00298099,1,0,3,0,0,0,0.08,0,4.00E-05,0,0,1.00E-06,6.80E-07
data/edge_zerotrans_out.elec,hopcount,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,131072,0.001100629238448,0.110062923844849,0.105934,100,1,340,4,2,16.5,27.32,0.00227,0.006549,0.00284,0.0027515,0.0029795,0.00301567,1,0,5,0,0,0,0.23,0,4.40E-05,0,0,1.00E-06,6.58E-07
data/edge_zerotrans_out.elec,hopcount,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,262144,0.002201258476897,0.220125847689698,0.106058,100,1,396,6,2,25.5,36.99,0.002294,0.007633,0.0029045,0.0028215,0.003136,0.00319703,1,0,10,0,0,0,0.89,0,6.00E-05,0,0,1.00E-06,6.77E-07
data/edge_zerotrans_out.elec,hopcount,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,524288,0.004402516953794,0.440251695379395,0.105872,100,1,684,12,2,91,76.16,0.002272,0.010939,0.0029425,0.0027465,0.003678,0.00356574,1,0,36,0,0,0,2.31,0,0.000109,1.00E-06,0,1.00E-06,6.93E-07
data/edge_zerotrans_out.elec,hopcount,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,1048576,0.008805033907588,0.88050339075879,0.106677,100,1,1240,46.5,2,449,237.25,0.002307,0.01599,0.0032425,0.0027735,0.0073115,0.00514849,1,0,139,0,0,2.5,10.23,0,0.000261,1.00E-06,0,1.00E-06,8.61E-07
data/edge_zerotrans_out.elec,hopcount,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,2097152,0.017610067815176,1.76100678151758,0.106585,100,1,1963,611.5,2,1249.5,707.76,0.002277,0.024399,0.007077,0.0027545,0.015349,0.00958392,1,0,414,1,0,150,91.16,0,0.000755,1.00E-06,1.00E-06,1.00E-06,1.03E-06
data/edge_zerotrans_out.elec,hopcount,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,4194304,0.035220135630352,3.52201356303516,0.106587,100,1,2114,699,2,1438.5,800.64,0.002324,0.029108,0.00895,0.002783,0.018984,0.011503,1,0,328,0,0,5,29.13,0,0.001154,1.00E-06,0,1.00E-06,9.61E-07
data/edge_zerotrans_out.elec,hopcount,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,8388608,0.070440271260703,7.04402712607032,0.105762,100,1,2192,864.5,2,1594,874.56,0.002313,0.035493,0.0120925,0.0028165,0.0243145,0.0142027,1,0,101,0,0,1,3.55,0,0.001698,1.00E-06,0,1.00E-06,9.53E-07
data/edge_zerotrans_out.elec,hopcount,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,16777216,0.140880542521406,14.0880542521406,0.104386,100,1,2236,880.5,2,1627.5,896.89,0.002448,0.041447,0.013858,0.003187,0.029039,0.0165389,1,0,36,0,0,0,1.21,0,0.002132,1.00E-06,0,1.00E-06,9.65E-07
data/edge_zerotrans_out.elec,hopcount,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,33554432,0.281761085042813,28.1761085042813,0.106279,100,1,2267,886.5,2,1653.5,908.65,0.002298,0.059197,0.0155215,0.0029535,0.0344685,0.0190093,1,0,5,0,0,0,0.1,0,0.002858,1.00E-06,0,1.00E-06,1.04E-06
data/edge_zerotrans_out.elec,hopcount,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,67108864,0.563522170085626,56.3522170085626,0.106674,100,1,2269,886.5,2,1655.5,909.3,0.002303,0.048914,0.014352,0.002771,0.0330915,0.0183821,1,0,0,0,0,0,0,0,0.002852,1.00E-06,0,1.00E-06,1.01E-06
data/edge_zerotrans_out.elec,hopcount,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,134217728,1.12704434017125,112.704434017125,0.102381,100,1,2271,886.5,2,1655.5,909.39,0.002287,0.04998,0.01458,0.0027825,0.034013,0.0187085,1,0,0,0,0,0,0,0,0.002884,1.00E-06,0,1.00E-06,9.98E-07
data/edge_zerotrans_out.elec,hopcount,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,268435456,2.2540886803425,225.40886803425,0.106096,100,1,2271,886.5,2,1655.5,909.39,0.002276,0.049752,0.014662,0.0027705,0.0339425,0.018715,1,0,0,0,0,0,0,0,0.002883,1.00E-06,0,1.00E-06,1.01E-06
data/edge_zerotrans_out.elec,hopcount,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,536870912,4.50817736068501,450.817736068501,0.105512,100,1,2271,886.5,2,1655.5,909.39,0.002304,0.049018,0.0143295,0.0027605,0.033341,0.0183787,1,0,0,0,0,0,0,0,0.00286,1.00E-06,0,1.00E-06,1.01E-06
data/edge_zerotrans_out.elec,hopcount,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,1073741824,9.01635472137001,901.635472137001,0.105914,100,1,2271,886.5,2,1655.5,909.39,0.002301,0.065089,0.0151505,0.002912,0.0353295,0.0195906,1,0,0,0,0,0,0,0,0.0034,1.00E-06,0,1.00E-06,1.06E-06
data/edge_zerotrans_out.elec,minwait,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,1,8.39713469275275E-09,8.39713469275275E-07,0.103697,100,1,300,3,2,13,21.37,0.002309,0.006087,0.002832,0.0027805,0.0030005,0.00298317,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,6.72E-07
data/edge_zerotrans_out.elec,minwait,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,2,1.67942693855055E-08,1.67942693855055E-06,0.105856,100,1,300,3,2,13,21.37,0.002491,0.006449,0.003177,0.003121,0.0033305,0.00329267,1,0,0,0,0,0,0,0,3.50E-05,0,0,1.00E-06,6.76E-07
data/edge_zerotrans_out.elec,minwait,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,4,3.3588538771011E-08,3.3588538771011E-06,0.104663,100,1,300,3,2,13,21.37,0.002302,0.006014,0.002813,0.0027495,0.0029685,0.00295814,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,7.10E-07
data/edge_zerotrans_out.elec,minwait,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,8,6.7177077542022E-08,6.7177077542022E-06,0.10622,100,1,300,3,2,13,21.37,0.002303,0.005996,0.0027925,0.002754,0.0029145,0.00294025,1,0,0,0,0,0,0,0,3.50E-05,0,0,1.00E-06,6.70E-07
data/edge_zerotrans_out.elec,minwait,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,16,1.34354155084044E-07,1.34354155084044E-05,0.106557,100,1,300,3,2,13,21.37,0.002307,0.006023,0.0028015,0.002747,0.0029705,0.00294119,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,6.77E-07
data/edge_zerotrans_out.elec,minwait,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,32,2.68708310168088E-07,2.68708310168088E-05,0.106499,100,1,300,3,2,13,21.37,0.002305,0.006012,0.0027995,0.002752,0.0029595,0.00294822,1,0,0,0,0,0,0,0,3.50E-05,0,0,1.00E-06,6.77E-07
data/edge_zerotrans_out.elec,minwait,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,64,5.37416620336176E-07,5.37416620336176E-05,0.106352,100,1,300,3,2,13,21.38,0.002307,0.006004,0.0028025,0.0027455,0.0029565,0.00294184,1,0,0,0,0,0,0,0,3.30E-05,0,0,1.00E-06,6.92E-07
data/edge_zerotrans_out.elec,minwait,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,128,1.07483324067235E-06,0.000107483324067,0.106414,100,1,300,3,2,13,21.38,0.002307,0.006039,0.0027955,0.002749,0.00291,0.00293718,1,0,0,0,0,0,0,0,3.50E-05,0,0,1.00E-06,6.79E-07
data/edge_zerotrans_out.elec,minwait,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,256,2.1496664813447E-06,0.000214966648134,0.104361,100,1,300,3,2,13,21.38,0.002307,0.006052,0.002806,0.002752,0.0029265,0.00294752,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,6.71E-07
data/edge_zerotrans_out.elec,minwait,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,512,4.29933296268941E-06,0.000429933296269,0.105507,100,1,300,3,2,13,21.38,0.00245,0.006443,0.0031905,0.003121,0.003369,0.00329973,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,6.77E-07
data/edge_zerotrans_out.elec,minwait,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,1024,8.59866592537881E-06,0.000859866592538,0.105483,100,1,300,3,2,13,21.41,0.002309,0.006006,0.002785,0.002738,0.0028945,0.00294666,1,0,0,0,0,0,0,0,3.30E-05,0,0,1.00E-06,6.84E-07
data/edge_zerotrans_out.elec,minwait,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,2048,1.71973318507576E-05,0.001719733185076,0.105637,100,1,302,3,2,13,21.47,0.002304,0.006029,0.002798,0.002752,0.0029875,0.00296174,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,6.73E-07
data/edge_zerotrans_out.elec,minwait,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,4096,3.43946637015152E-05,0.003439466370152,0.106017,100,1,303,3,2,13,21.53,0.002286,0.006176,0.0028145,0.002768,0.002945,0.00295542,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,6.78E-07
data/edge_zerotrans_out.elec,minwait,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,8192,6.87893274030305E-05,0.006878932740303,0.105264,100,1,304,3,2,13,21.68,0.002304,0.006038,0.0028035,0.0027445,0.0029165,0.0029372,1,0,0,0,0,0,0,0,3.40E-05,0,0,1.00E-06,6.76E-07
data/edge_zerotrans_out.elec,minwait,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,16384,0.000137578654806,0.013757865480606,0.104945,100,1,308,3,2,13,22.12,0.002308,0.00611,0.0028055,0.0027465,0.002896,0.00295627,1,0,0,0,0,0,0,0,3.60E-05,0,0,1.00E-06,6.69E-07
data/edge_zerotrans_out.elec,minwait,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,32768,0.000275157309612,0.027515730961212,0.106178,100,1,309,3,2,13,22.75,0.002308,0.006177,0.0027985,0.002747,0.0029815,0.00295079,1,0,3,0,0,0,0.03,0,3.60E-05,0,0,1.00E-06,6.54E-07
data/edge_zerotrans_out.elec,minwait,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,65536,0.000550314619224,0.055031461922424,0.099864,100,1,318,3,2,16.5,24.17,0.002303,0.006299,0.0027895,0.002748,0.0029265,0.00296352,1,0,3,0,0,0,0.11,0,3.90E-05,0,0,1.00E-06,6.56E-07
data/edge_zerotrans_out.elec,minwait,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,131072,0.001100629238448,0.110062923844849,0.100104,100,1,340,4,2,16.5,27.32,0.002309,0.006562,0.0028445,0.0027885,0.0030215,0.00303876,1,0,6,0,0,0,0.38,0,4.60E-05,0,0,1.00E-06,6.41E-07
data/edge_zerotrans_out.elec,minwait,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,262144,0.002201258476897,0.220125847689698,0.105925,100,1,396,6,2,25.5,36.99,0.002474,0.007865,0.003209,0.0031325,0.0035005,0.00347687,1,0,36,0,0,0,2.58,0,5.70E-05,0,0,1.00E-06,6.47E-07
data/edge_zerotrans_out.elec,minwait,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,524288,0.004402516953794,0.440251695379395,0.105525,100,1,684,12,2,91,76.16,0.002302,0.010904,0.002859,0.00276,0.0036015,0.00354234,1,0,234,0,0,12,21.24,0,0.000107,1.00E-06,0,1.00E-06,7.29E-07
data/edge_zerotrans_out.elec,minwait,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,1048576,0.008805033907588,0.88050339075879,0.105362,100,1,1240,46.5,2,449,237.25,0.002302,0.01602,0.003218,0.0027865,0.007175,0.00513134,1,0,670,6.5,0,262.5,138.32,0,0.000255,1.00E-06,1.00E-06,1.00E-06,1.24E-06
data/edge_zerotrans_out.elec,minwait,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,2097152,0.017610067815176,1.76100678151758,0.105746,100,1,1963,611.5,2,1249.5,707.76,0.002258,0.024354,0.0069295,0.002745,0.015351,0.00956538,1,0,1735,448,0,1060.5,561.06,0,0.000744,2.00E-06,1.00E-06,4.00E-06,2.61E-06
data/edge_zerotrans_out.elec,minwait,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,4194304,0.035220135630352,3.52201356303516,0.105345,100,1,2114,699,2,1438.5,800.64,0.002307,0.029059,0.008747,0.0027485,0.018993,0.0114673,1,0,1919,542,0,1066.5,617.57,0,0.001191,2.00E-06,1.00E-06,4.00E-06,2.80E-06
data/edge_zerotrans_out.elec,minwait,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,8388608,0.070440271260703,7.04402712607032,0.10711,100,1,2192,864.5,2,1594,874.56,0.002302,0.035429,0.0120475,0.0027555,0.024336,0.0142174,1,0,2085,541.5,0,1232.5,665,0,0.001758,2.00E-06,1.00E-06,4.00E-06,3.06E-06
data/edge_zerotrans_out.elec,minwait,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,16777216,0.140880542521406,14.0880542521406,0.10511,100,1,2236,880.5,2,1627.5,896.89,0.002304,0.041504,0.01345,0.002757,0.0288845,0.0162733,1,0,2112,539.5,0,1237,672.61,0,0.00222,2.00E-06,1.00E-06,4.00E-06,3.13E-06
data/edge_zerotrans_out.elec,minwait,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,33554432,0.281761085042813,28.1761085042813,0.107449,100,1,2267,886.5,2,1653.5,908.65,0.002262,0.046251,0.0141205,0.0027475,0.031768,0.0176988,1,0,2135,541.5,0,1245.5,676.57,0,0.002673,2.00E-06,1.00E-06,4.00E-06,3.10E-06
data/edge_zerotrans_out.elec,minwait,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,67108864,0.563522170085626,56.3522170085626,0.105706,100,1,2269,886.5,2,1655.5,909.3,0.002312,0.070771,0.016524,0.003962,0.0384435,0.0227104,1,0,2130,541.5,0,1241,676.13,0,0.003505,2.00E-06,1.00E-06,4.00E-06,3.46E-06
data/edge_zerotrans_out.elec,minwait,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,134217728,1.12704434017125,112.704434017125,0.105941,100,1,2271,886.5,2,1655.5,909.39,0.00226,0.049654,0.014234,0.0027595,0.0331265,0.0184195,1,0,2126,541.5,0,1241,676.07,0,0.002974,2.00E-06,1.00E-06,4.00E-06,3.12E-06
data/edge_zerotrans_out.elec,minwait,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,268435456,2.2540886803425,225.40886803425,0.103404,100,1,2271,886.5,2,1655.5,909.39,0.00227,0.049463,0.0143185,0.0027515,0.0332865,0.0184676,1,0,2126,541.5,0,1241,676.07,0,0.002977,2.00E-06,1.00E-06,4.00E-06,3.11E-06
data/edge_zerotrans_out.elec,minwait,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,536870912,4.50817736068501,450.817736068501,0.106535,100,1,2271,886.5,2,1655.5,909.39,0.002264,0.049913,0.014383,0.0027545,0.033574,0.01862,1,0,2126,541.5,0,1241,676.07,0,0.003037,2.00E-06,1.00E-06,4.00E-06,3.09E-06
data/edge_zerotrans_out.elec,minwait,110793,207350,1.87151,1080493920,1199582161,196052,119088241,0,1073741824,9.01635472137001,901.635472137001,0.106846,100,1,2271,886.5,2,1655.5,909.39,0.002481,0.050124,0.014701,0.0031395,0.0337395,0.0188689,1,0,2126,541.5,0,1241,676.07,0,0.002977,2.00E-06,1.00E-06,4.00E-06,3.14E-06


==> test_environment/beta_values_enron.txt <==
filename,algo,n,M,avg_degree,t_start,t_end,T,lifetime,compression,beta,beta_percent2,beta_percent,readin_time,sources,visit_min,visit_max,visit_median,visit_first,visit_third,visit_medium,runtime_min,runtime_max,runtime_median,runtime_first,runtime_third,runtime_medium,backtracking,cycles_min,cycles_max,cycles_median,cycles_first,cycles_third,cycles_medium,pathruntime_min,pathruntime_max,pathruntime_median,pathruntime_first,pathruntime_third,pathruntime_medium
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,1,7.13680208625397E-10,7.13680208625397E-08,0.881644,100,0,59,0,0,2,2.29,0.000379,0.029203,0.0003835,0.000382,0.0011035,0.0031394,1,0,0,0,0,0,0,4.00E-06,5.80E-05,5.00E-06,4.00E-06,5.00E-06,7.32E-06
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,2,1.42736041725079E-09,1.42736041725079E-07,0.845832,100,0,59,0,0,2,2.29,0.000378,0.029238,0.000382,0.00038,0.0011175,0.0031649,1,0,0,0,0,0,0,4.00E-06,5.60E-05,5.00E-06,4.00E-06,5.00E-06,7.32E-06
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,4,2.85472083450159E-09,2.85472083450159E-07,0.85346,100,0,59,0,0,2,2.29,0.000379,0.029423,0.000382,0.00038,0.001124,0.003191,1,0,0,0,0,0,0,4.00E-06,5.70E-05,5.00E-06,4.00E-06,5.00E-06,7.32E-06
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,8,5.70944166900317E-09,5.70944166900317E-07,0.850304,100,0,59,0,0,2,2.29,0.000379,0.029364,0.000383,0.000382,0.001114,0.00318571,1,0,0,0,0,0,0,4.00E-06,5.70E-05,5.00E-06,4.00E-06,5.00E-06,7.26E-06
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,16,1.14188833380063E-08,1.14188833380063E-06,0.852894,100,0,59,0,0,2,2.29,0.000379,0.029496,0.000382,0.000381,0.0011125,0.00315943,1,0,0,0,0,0,0,4.00E-06,6.10E-05,5.00E-06,4.00E-06,5.00E-06,7.20E-06
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,32,2.28377666760127E-08,2.28377666760127E-06,0.845973,100,0,59,0,0,2,2.29,0.000379,0.029401,0.000382,0.000381,0.001109,0.00315413,1,0,0,0,0,0,0,4.00E-06,5.80E-05,5.00E-06,4.00E-06,5.00E-06,7.34E-06
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,64,4.56755333520254E-08,4.56755333520254E-06,0.855846,100,0,61,0,0,2,2.32,0.000379,0.031529,0.000405,0.000382,0.0011275,0.00324515,1,0,0,0,0,0,0,4.00E-06,6.20E-05,5.00E-06,4.00E-06,5.00E-06,7.64E-06
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,128,9.13510667040508E-08,9.13510667040508E-06,0.84957,100,0,62,0,0,2,2.33,0.000379,0.029019,0.000382,0.00038,0.001108,0.00314326,1,0,0,0,0,0,0,4.00E-06,5.80E-05,5.00E-06,4.00E-06,5.00E-06,7.33E-06
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,256,1.82702133408102E-07,1.82702133408102E-05,0.848162,100,0,63,0,0,2,2.37,0.000378,0.029269,0.000382,0.00038,0.001111,0.00315595,1,0,0,0,0,0,0,4.00E-06,5.80E-05,5.00E-06,4.00E-06,5.00E-06,7.33E-06
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,512,3.65404266816203E-07,3.65404266816203E-05,0.850827,100,0,71,0,0,2,2.47,0.000379,0.029953,0.000383,0.0003815,0.0011415,0.00327995,1,0,0,0,0,0,0,4.00E-06,5.70E-05,5.00E-06,4.00E-06,5.00E-06,7.08E-06
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,1024,7.30808533632406E-07,7.30808533632406E-05,0.847338,100,0,80,0,0,2,2.58,0.000379,0.02937,0.000382,0.000381,0.0011115,0.00315008,1,0,0,0,0,0,0,4.00E-06,5.90E-05,5.00E-06,4.00E-06,5.00E-06,7.04E-06
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,2048,1.46161706726481E-06,0.000146161706726,0.848703,100,0,115,0,0,2,2.98,0.000378,0.029399,0.000382,0.000381,0.0010995,0.00315899,1,0,2,0,0,0,0.03,4.00E-06,5.80E-05,5.00E-06,4.00E-06,5.00E-06,6.68E-06
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,4096,2.92323413452962E-06,0.000292323413453,0.846752,100,0,167,0,0,2,5.18,0.000379,0.029258,0.000382,0.000381,0.0011115,0.00321513,1,0,157,0,0,0,1.72,4.00E-06,5.80E-05,5.00E-06,4.00E-06,5.00E-06,5.67E-06
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,8192,5.84646826905925E-06,0.000584646826906,0.848403,100,0,271,0,0,2,6.94,0.000378,0.029169,0.000382,0.00038,0.0011005,0.00322703,1,0,187,0,0,0,2.66,4.00E-06,5.60E-05,5.00E-06,4.00E-06,5.00E-06,5.43E-06
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,16384,1.16929365381185E-05,0.001169293653812,0.849,100,0,650,0,0,2,11.65,0.000379,0.029413,0.000382,0.000381,0.0011005,0.00330039,1,0,206,0,0,0,4.24,4.00E-06,5.60E-05,5.00E-06,4.00E-06,5.00E-06,5.08E-06
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,32768,2.3385873076237E-05,0.002338587307624,0.850084,100,0,735,0,0,2,13.19,0.000379,0.029219,0.000382,0.000381,0.0011025,0.00333152,1,0,260,0,0,0,5.36,4.00E-06,5.90E-05,5.00E-06,4.00E-06,5.00E-06,5.05E-06
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,65536,4.6771746152474E-05,0.004677174615247,0.871095,100,0,2524,0,0,2,58.34,0.000379,0.045512,0.000383,0.000381,0.0011115,0.00406865,1,0,1755,0,0,0,47.18,4.00E-06,6.10E-05,5.00E-06,5.00E-06,5.00E-06,5.17E-06
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,131072,9.3543492304948E-05,0.009354349230495,0.84647,100,0,6235,0,0,2,308.44,0.000379,0.069008,0.000382,0.000381,0.0011765,0.00584225,1,0,5587,0,0,0,294.04,4.00E-06,6.40E-05,6.00E-06,5.00E-06,9.00E-06,7.43E-06
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,262144,0.00018708698461,0.01870869846099,0.849038,100,0,22248,0,0,2,1839.91,0.000379,0.238323,0.000382,0.000381,0.001217,0.017192,1,0,22075,0,0,0,1830.31,4.00E-06,0.000529,3.10E-05,8.00E-06,0.000108,7.45E-05
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,524288,0.00037417396922,0.037417396921979,0.853164,100,0,26949,0,0,2,2639.72,0.000378,0.272768,0.000385,0.000381,0.001455,0.0232075,1,0,26616,0,0,0,2628.07,4.00E-06,0.000421,2.80E-05,8.00E-06,8.20E-05,5.36E-05
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,1048576,0.00074834793844,0.074834793843958,0.850376,100,0,30570,0,0,2,3138.63,0.000379,0.253345,0.000382,0.0003805,0.0012275,0.0248042,1,0,30147,0,0,0,3124.43,4.00E-06,0.000228,1.70E-05,7.00E-06,5.10E-05,3.35E-05
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,2097152,0.001496695876879,0.149669587687917,0.848714,100,0,33387,0,0,2,3871.59,0.00038,0.332193,0.000384,0.000381,0.0012305,0.029941,1,0,32939,0,0,0,3841.53,4.00E-06,0.000214,1.40E-05,7.00E-06,3.50E-05,2.38E-05
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,4194304,0.002993391753758,0.299339175375834,0.849407,100,0,36176,0,0,2,4176.97,0.000379,0.27259,0.000385,0.000381,0.0012275,0.0298343,1,0,35723,0,0,0,4145.95,4.00E-06,0.000177,1.10E-05,7.00E-06,2.60E-05,1.85E-05
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,8388608,0.005986783507517,0.598678350751667,0.868411,100,0,39943,0,0,2,5054.85,0.000379,0.300355,0.000383,0.000381,0.001293,0.0334664,1,0,39440,0,0,0,5020.28,4.00E-06,0.000127,1.00E-05,6.00E-06,2.00E-05,1.53E-05
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,16777216,0.011973567015033,1.19735670150333,0.848859,100,0,42060,0,0,2,5260.16,0.000379,0.333761,0.000383,0.000382,0.001296,0.0346716,1,0,41546,0,0,0,5223.84,4.00E-06,0.000126,9.00E-06,6.00E-06,1.80E-05,1.38E-05
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,33554432,0.023947134030067,2.39471340300667,0.847907,100,0,43535,0,0,2,5325.59,0.00038,0.289456,0.0004065,0.0004035,0.0014125,0.0346233,1,0,43021,0,0,0,5288.46,4.00E-06,0.000124,9.00E-06,6.00E-06,1.70E-05,1.35E-05
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,67108864,0.047894268060133,4.78942680601334,1.25528,100,0,43651,0,0,2,5327.97,0.000379,0.284433,0.000382,0.000381,0.001308,0.0335148,1,0,43137,0,0,0,5290.84,4.00E-06,0.000124,9.00E-06,6.00E-06,1.70E-05,1.31E-05
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,134217728,0.095788536120267,9.57885361202667,0.848888,100,0,43651,0,0,2,5327.97,0.000379,0.285943,0.000383,0.000381,0.001304,0.033592,1,0,43137,0,0,0,5290.84,4.00E-06,0.000122,9.00E-06,6.00E-06,1.70E-05,1.31E-05
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,268435456,0.191577072240533,19.1577072240533,0.85142,100,0,43651,0,0,2,5327.97,0.000379,0.285628,0.000383,0.000381,0.001313,0.0335481,1,0,43137,0,0,0,5290.84,4.00E-06,0.000127,9.00E-06,6.00E-06,1.70E-05,1.32E-05
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,536870912,0.383154144481067,38.3154144481067,0.846165,100,0,43651,0,0,2,5327.97,0.000378,0.286224,0.000383,0.000381,0.0013025,0.0335766,1,0,43137,0,0,0,5290.84,4.00E-06,0.000169,9.00E-06,6.00E-06,1.70E-05,1.32E-05
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,1073741824,0.766308288962134,76.6308288962134,0.848278,100,0,43651,0,0,2,5327.97,0.000379,0.285896,0.000383,0.000382,0.001314,0.0336037,1,0,43137,0,0,0,5290.84,4.00E-06,0.000122,9.00E-06,6.00E-06,1.70E-05,1.32E-05
data/edge_zerotrans_out.enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,1,7.13680208625397E-10,7.13680208625397E-08,0.848768,100,1,59,1,1,2,3.02,0.005114,0.030098,0.005252,0.005198,0.006315,0.00600613,1,0,0,0,0,0,0,4.00E-06,5.30E-05,5.00E-06,4.00E-06,5.00E-06,7.24E-06
data/edge_zerotrans_out.enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,2,1.42736041725079E-09,1.42736041725079E-07,0.850146,100,1,59,1,1,2,3.02,0.005083,0.029768,0.0051605,0.0051215,0.006182,0.00588838,1,0,0,0,0,0,0,4.00E-06,5.40E-05,5.00E-06,4.00E-06,5.00E-06,7.17E-06
data/edge_zerotrans_out.enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,4,2.85472083450159E-09,2.85472083450159E-07,0.84867,100,1,59,1,1,2,3.02,0.005075,0.030127,0.0051465,0.0051205,0.006176,0.00589526,1,0,0,0,0,0,0,4.00E-06,5.40E-05,5.00E-06,4.00E-06,5.00E-06,7.20E-06
data/edge_zerotrans_out.enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,8,5.70944166900317E-09,5.70944166900317E-07,0.847824,100,1,59,1,1,2,3.02,0.005078,0.02963,0.0051445,0.005115,0.0061745,0.00588173,1,0,0,0,0,0,0,4.00E-06,5.40E-05,5.00E-06,4.00E-06,5.00E-06,7.31E-06
data/edge_zerotrans_out.enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,16,1.14188833380063E-08,1.14188833380063E-06,0.848881,100,1,59,1,1,2,3.02,0.005078,0.029693,0.0051785,0.005117,0.0061745,0.00590102,1,0,0,0,0,0,0,4.00E-06,5.40E-05,5.00E-06,4.00E-06,5.00E-06,7.15E-06
data/edge_zerotrans_out.enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,32,2.28377666760127E-08,2.28377666760127E-06,0.850312,100,1,59,1,1,2,3.02,0.005083,0.030213,0.0051715,0.005121,0.00617,0.00590396,1,0,0,0,0,0,0,4.00E-06,5.50E-05,5.00E-06,4.00E-06,5.00E-06,7.15E-06
data/edge_zerotrans_out.enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,64,4.56755333520254E-08,4.56755333520254E-06,0.850378,100,1,61,1,1,2,3.05,0.005075,0.030074,0.005156,0.00511,0.0061595,0.00587284,1,0,0,0,0,0,0,4.00E-06,5.30E-05,5.00E-06,4.00E-06,5.00E-06,7.17E-06
data/edge_zerotrans_out.enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,128,9.13510667040508E-08,9.13510667040508E-06,0.847848,100,1,62,1,1,2,3.06,0.005074,0.030053,0.005197,0.005139,0.0081635,0.00674677,1,0,0,0,0,0,0,4.00E-06,5.30E-05,5.00E-06,5.00E-06,5.00E-06,7.43E-06
data/edge_zerotrans_out.enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,256,1.82702133408102E-07,1.82702133408102E-05,0.87858,100,1,63,1,1,2,3.1,0.00508,0.030072,0.0051705,0.005125,0.0062235,0.00603715,1,0,0,0,0,0,0,4.00E-06,5.30E-05,5.00E-06,4.00E-06,5.00E-06,7.16E-06
data/edge_zerotrans_out.enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,512,3.65404266816203E-07,3.65404266816203E-05,0.845613,100,1,71,1,1,2,3.2,0.00507,0.029708,0.005307,0.0051185,0.006798,0.00642317,1,0,0,0,0,0,0,4.00E-06,5.90E-05,5.00E-06,4.00E-06,5.00E-06,7.24E-06
data/edge_zerotrans_out.enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,1024,7.30808533632406E-07,7.30808533632406E-05,0.848297,100,1,80,1,1,2,3.31,0.005453,0.031037,0.0056865,0.005673,0.007004,0.00651588,1,0,0,0,0,0,0,4.00E-06,5.40E-05,5.00E-06,4.00E-06,5.00E-06,6.97E-06
data/edge_zerotrans_out.enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,2048,1.46161706726481E-06,0.000146161706726,0.849587,100,1,115,1,1,2,3.71,0.005471,0.03196,0.0058905,0.005677,0.007943,0.0072314,1,0,2,0,0,0,0.03,4.00E-06,7.20E-05,5.00E-06,4.00E-06,5.00E-06,6.86E-06
data/edge_zerotrans_out.enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,4096,2.92323413452962E-06,0.000292323413453,0.845524,100,1,167,1,1,2,5.91,0.005137,0.030057,0.0052395,0.00521,0.006217,0.00604125,1,0,157,0,0,0,1.72,4.00E-06,6.90E-05,5.00E-06,4.00E-06,5.00E-06,5.76E-06
data/edge_zerotrans_out.enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,8192,5.84646826905925E-06,0.000584646826906,1.26415,100,1,271,1,1,2,7.67,0.005074,0.042672,0.005497,0.0051355,0.008595,0.00718647,1,0,187,0,0,0,2.59,4.00E-06,9.20E-05,5.00E-06,4.00E-06,5.00E-06,5.54E-06
data/edge_zerotrans_out.enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,16384,1.16929365381185E-05,0.001169293653812,0.850033,100,1,650,1,1,2,12.38,0.005077,0.029692,0.005157,0.0051215,0.0062,0.00608186,1,0,207,0,0,0,4.24,4.00E-06,0.000157,5.00E-06,4.00E-06,5.00E-06,5.14E-06
data/edge_zerotrans_out.enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,32768,2.3385873076237E-05,0.002338587307624,0.849622,100,1,735,1,1,2,13.92,0.00514,0.03053,0.005269,0.005225,0.0063,0.00637688,1,0,242,0,0,0,5.16,4.00E-06,0.000179,5.00E-06,5.00E-06,5.00E-06,5.49E-06
data/edge_zerotrans_out.enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,65536,4.6771746152474E-05,0.004677174615247,0.898197,100,1,2524,1,1,2,59.07,0.005086,0.04569,0.0052005,0.00515,0.006192,0.007158,1,0,2027,0,0,0,50.21,4.00E-06,0.000989,5.00E-06,5.00E-06,5.00E-06,5.43E-06
data/edge_zerotrans_out.enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,131072,9.3543492304948E-05,0.009354349230495,0.848215,100,1,6235,1,1,2,309.17,0.005146,0.088769,0.005268,0.0052325,0.0061935,0.0102337,1,0,5716,0,0,0,296.8,4.00E-06,0.00336,7.00E-06,5.00E-06,8.00E-06,7.67E-06
data/edge_zerotrans_out.enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,262144,0.00018708698461,0.01870869846099,0.84342,100,1,22248,1,1,2,1840.64,0.005274,0.44016,0.0056875,0.005677,0.007028,0.0388407,1,0,22112,0,0,0,1823.67,4.00E-06,0.019632,2.20E-05,8.00E-06,8.70E-05,6.28E-05
data/edge_zerotrans_out.enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,524288,0.00037417396922,0.037417396921979,0.869907,100,1,26949,1,1,2,2640.45,0.005187,0.560033,0.005273,0.0052425,0.00621,0.0539353,1,0,26765,0,0,0,2616.65,4.00E-06,0.025201,1.90E-05,9.00E-06,5.40E-05,3.86E-05
data/edge_zerotrans_out.enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,1048576,0.00074834793844,0.074834793843958,0.850517,100,1,30570,1,1,2,3139.36,0.005127,0.604698,0.005258,0.0052155,0.006185,0.0606741,1,0,30038,0,0,0,3108.73,4.00E-06,0.029795,1.50E-05,8.00E-06,3.40E-05,2.52E-05
data/edge_zerotrans_out.enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,2097152,0.001496695876879,0.149669587687917,0.848615,100,1,33387,1,1,2,3872.32,0.005118,0.644187,0.005195,0.00518,0.006185,0.0713592,1,0,32820,0,0,0,3819.1,4.00E-06,0.034788,1.30E-05,7.00E-06,2.60E-05,2.01E-05
data/edge_zerotrans_out.enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,4194304,0.002993391753758,0.299339175375834,0.848995,100,1,36176,1,1,2,4177.7,0.005108,0.677132,0.005188,0.00518,0.006174,0.0756726,1,0,35462,0,0,0,4119.91,4.00E-06,0.036736,1.20E-05,7.00E-06,2.30E-05,1.72E-05
data/edge_zerotrans_out.enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,8388608,0.005986783507517,0.598678350751667,0.849156,100,1,39943,1,1,2,5055.58,0.005098,0.692915,0.0051865,0.005177,0.006164,0.0834662,1,0,38766,0,0,0,4986.77,4.00E-06,0.038449,1.10E-05,7.00E-06,2.00E-05,1.52E-05
data/edge_zerotrans_out.enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,16777216,0.011973567015033,1.19735670150333,0.84785,100,1,42060,1,1,2,5260.89,0.005105,0.701925,0.0051955,0.0051815,0.006184,0.0844342,1,0,40876,0,0,0,5189.22,4.00E-06,0.039207,1.00E-05,7.00E-06,1.90E-05,1.45E-05
data/edge_zerotrans_out.enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,33554432,0.023947134030067,2.39471340300667,0.848988,100,1,43535,1,1,2,5326.32,0.005075,0.716111,0.005193,0.005179,0.006154,0.0857221,1,0,42328,0,0,0,5253.61,4.00E-06,0.039448,1.00E-05,7.00E-06,1.80E-05,1.42E-05
data/edge_zerotrans_out.enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,67108864,0.047894268060133,4.78942680601334,0.84857,100,1,43651,1,1,2,5328.7,0.005083,0.792072,0.0051865,0.0051785,0.006177,0.0940143,1,0,42444,0,0,0,5255.99,4.00E-06,0.039574,1.00E-05,7.00E-06,1.80E-05,1.42E-05
data/edge_zerotrans_out.enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,134217728,0.095788536120267,9.57885361202667,0.84846,100,1,43651,1,1,2,5328.7,0.005554,0.715918,0.005704,0.0056875,0.0075925,0.0868709,1,0,42444,0,0,0,5255.99,4.00E-06,0.039691,1.00E-05,7.00E-06,1.80E-05,1.43E-05
data/edge_zerotrans_out.enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,268435456,0.191577072240533,19.1577072240533,0.848452,100,1,43651,1,1,2,5328.7,0.005323,0.715234,0.0055815,0.0055675,0.006941,0.0861578,1,0,42444,0,0,0,5255.99,4.00E-06,0.039546,1.00E-05,7.00E-06,1.80E-05,1.43E-05
data/edge_zerotrans_out.enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,536870912,0.383154144481067,38.3154144481067,0.84931,100,1,43651,1,1,2,5328.7,0.005079,0.71266,0.0051815,0.005176,0.006166,0.0852561,1,0,42444,0,0,0,5255.99,4.00E-06,0.039638,1.00E-05,7.00E-06,1.80E-05,1.42E-05
data/edge_zerotrans_out.enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,1073741824,0.766308288962134,76.6308288962134,0.849828,100,1,43651,1,1,2,5328.7,0.005081,0.710639,0.005191,0.005181,0.0061755,0.0854159,1,0,42444,0,0,0,5255.99,4.00E-06,0.039571,1.00E-05,7.00E-06,1.80E-05,1.44E-05
data/edge_zerotrans_out.enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,1,7.13680208625397E-10,7.13680208625397E-08,1.27496,100,1,59,1,1,2,3.02,0.005063,0.031672,0.0051295,0.0051155,0.0062435,0.00593565,1,0,0,0,0,0,0,4.00E-06,5.80E-05,5.00E-06,5.00E-06,5.00E-06,7.43E-06
data/edge_zerotrans_out.enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,2,1.42736041725079E-09,1.42736041725079E-07,0.848884,100,1,59,1,1,2,3.02,0.005026,0.029492,0.0050815,0.0050595,0.0061395,0.00581476,1,0,0,0,0,0,0,4.00E-06,5.30E-05,5.00E-06,4.00E-06,5.00E-06,7.20E-06
data/edge_zerotrans_out.enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,4,2.85472083450159E-09,2.85472083450159E-07,0.854923,100,1,59,1,1,2,3.02,0.004977,0.030016,0.0050555,0.005039,0.006192,0.00583886,1,0,0,0,0,0,0,4.00E-06,5.50E-05,5.00E-06,4.00E-06,5.00E-06,7.19E-06
data/edge_zerotrans_out.enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,8,5.70944166900317E-09,5.70944166900317E-07,0.848171,100,1,59,1,1,2,3.02,0.005033,0.029438,0.005081,0.0050595,0.0061415,0.00587751,1,0,0,0,0,0,0,4.00E-06,5.40E-05,5.00E-06,4.00E-06,5.00E-06,7.26E-06
data/edge_zerotrans_out.enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,16,1.14188833380063E-08,1.14188833380063E-06,0.876832,100,1,59,1,1,2,3.02,0.005014,0.030176,0.005105,0.005075,0.0061525,0.00586648,1,0,0,0,0,0,0,4.00E-06,5.30E-05,5.00E-06,4.00E-06,5.00E-06,7.20E-06
data/edge_zerotrans_out.enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,32,2.28377666760127E-08,2.28377666760127E-06,0.849429,100,1,59,1,1,2,3.02,0.005024,0.030307,0.005093,0.0050605,0.006154,0.00585113,1,0,0,0,0,0,0,4.00E-06,5.40E-05,5.00E-06,4.00E-06,5.00E-06,7.18E-06
data/edge_zerotrans_out.enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,64,4.56755333520254E-08,4.56755333520254E-06,0.849056,100,1,61,1,1,2,3.05,0.005197,0.031618,0.0055425,0.005524,0.0070335,0.00664122,1,0,0,0,0,0,0,4.00E-06,5.20E-05,5.00E-06,4.00E-06,5.00E-06,7.15E-06
data/edge_zerotrans_out.enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,128,9.13510667040508E-08,9.13510667040508E-06,0.84956,100,1,62,1,1,2,3.06,0.005014,0.030218,0.0050715,0.005054,0.006145,0.00583283,1,0,0,0,0,0,0,4.00E-06,5.10E-05,5.00E-06,4.00E-06,5.00E-06,7.25E-06
data/edge_zerotrans_out.enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,256,1.82702133408102E-07,1.82702133408102E-05,0.848677,100,1,63,1,1,2,3.1,0.005564,0.031663,0.005675,0.005663,0.006942,0.00650433,1,0,0,0,0,0,0,4.00E-06,5.40E-05,5.00E-06,4.00E-06,5.00E-06,7.12E-06
data/edge_zerotrans_out.enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,512,3.65404266816203E-07,3.65404266816203E-05,0.852852,100,1,71,1,1,2,3.2,0.005062,0.029841,0.005136,0.005118,0.006247,0.00590029,1,0,0,0,0,0,0,4.00E-06,5.20E-05,5.00E-06,4.00E-06,5.00E-06,6.95E-06
data/edge_zerotrans_out.enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,1024,7.30808533632406E-07,7.30808533632406E-05,0.849212,100,1,80,1,1,2,3.31,0.005024,0.03059,0.005093,0.005065,0.006146,0.00593003,1,0,0,0,0,0,0,4.00E-06,5.30E-05,5.00E-06,5.00E-06,5.00E-06,7.09E-06
data/edge_zerotrans_out.enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,2048,1.46161706726481E-06,0.000146161706726,1.22805,100,1,115,1,1,2,3.71,0.005035,0.031431,0.0051075,0.005067,0.0061375,0.00592653,1,0,2,0,0,0,0.03,4.00E-06,6.00E-05,5.00E-06,4.00E-06,5.00E-06,6.63E-06
data/edge_zerotrans_out.enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,4096,2.92323413452962E-06,0.000292323413453,0.851399,100,1,167,1,1,2,5.91,0.005023,0.029383,0.0050965,0.005064,0.0061405,0.00590043,1,0,157,0,0,0,1.71,4.00E-06,7.00E-05,5.00E-06,4.00E-06,5.00E-06,5.88E-06
data/edge_zerotrans_out.enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,8192,5.84646826905925E-06,0.000584646826906,0.849587,100,1,271,1,1,2,7.67,0.005028,0.029546,0.005082,0.005059,0.006162,0.00596611,1,0,187,0,0,0,2.53,4.00E-06,9.30E-05,5.00E-06,4.00E-06,5.00E-06,5.56E-06
data/edge_zerotrans_out.enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,16384,1.16929365381185E-05,0.001169293653812,0.84874,100,1,650,1,1,2,12.38,0.005083,0.030079,0.0051475,0.005122,0.0062215,0.006087,1,0,191,0,0,0,4.09,4.00E-06,0.000158,5.00E-06,4.00E-06,5.00E-06,5.16E-06
data/edge_zerotrans_out.enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,32768,2.3385873076237E-05,0.002338587307624,0.849577,100,1,735,1,1,2,13.92,0.00503,0.029359,0.0050955,0.0050635,0.006166,0.00607959,1,0,242,0,0,0,5.06,4.00E-06,0.000183,5.00E-06,4.00E-06,5.00E-06,5.17E-06
data/edge_zerotrans_out.enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,65536,4.6771746152474E-05,0.004677174615247,0.849952,100,1,2524,1,1,2,59.07,0.005028,0.045254,0.0050965,0.0050705,0.0061455,0.00699509,1,0,1682,0,0,0,46.36,4.00E-06,0.000968,5.00E-06,5.00E-06,5.00E-06,5.31E-06
data/edge_zerotrans_out.enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,131072,9.3543492304948E-05,0.009354349230495,1.51789,100,1,6235,1,1,2,309.17,0.005061,0.08848,0.005196,0.0051435,0.006245,0.010446,1,0,5587,0,0,0,289.82,4.00E-06,0.003606,7.00E-06,5.00E-06,8.00E-06,7.72E-06
data/edge_zerotrans_out.enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,262144,0.00018708698461,0.01870869846099,0.898838,100,1,22248,1,1,2,1840.64,0.005078,0.43976,0.005141,0.0051235,0.0062705,0.0385028,1,0,22010,0,0,0,1815.73,4.00E-06,0.019654,2.10E-05,7.00E-06,8.50E-05,6.13E-05
data/edge_zerotrans_out.enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,524288,0.00037417396922,0.037417396921979,0.847909,100,1,26949,1,1,2,2640.45,0.005006,0.554884,0.005109,0.005093,0.0061525,0.0536115,1,0,26507,0,0,0,2603.92,4.00E-06,0.025193,1.80E-05,8.00E-06,5.20E-05,3.77E-05
data/edge_zerotrans_out.enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,1048576,0.00074834793844,0.074834793843958,0.848851,100,1,30570,1,1,2,3139.36,0.005016,0.604532,0.0051045,0.005092,0.00613,0.0596676,1,0,29672,0,0,0,3094.69,4.00E-06,0.029831,1.40E-05,7.00E-06,3.30E-05,2.47E-05
data/edge_zerotrans_out.enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,2097152,0.001496695876879,0.149669587687917,0.849672,100,1,33387,1,1,2,3872.32,0.005034,0.646414,0.005101,0.005091,0.006164,0.0714291,1,0,32428,0,0,0,3805.88,4.00E-06,0.034933,1.30E-05,7.00E-06,2.60E-05,1.98E-05
data/edge_zerotrans_out.enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,4194304,0.002993391753758,0.299339175375834,0.84966,100,1,36176,1,1,2,4177.7,0.005102,0.668093,0.0051405,0.005127,0.006235,0.07347,1,0,35070,0,0,0,4106.72,4.00E-06,0.036673,1.10E-05,7.00E-06,2.20E-05,1.67E-05
data/edge_zerotrans_out.enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,8388608,0.005986783507517,0.598678350751667,0.848545,100,1,39943,1,1,2,5055.58,0.00505,0.689776,0.0051105,0.005097,0.0061445,0.0835648,1,0,38370,0,0,0,4973.4,4.00E-06,0.038341,1.00E-05,7.00E-06,1.90E-05,1.48E-05
data/edge_zerotrans_out.enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,16777216,0.011973567015033,1.19735670150333,0.848242,100,1,42060,1,1,2,5260.89,0.005029,0.710222,0.0051075,0.00509,0.0061715,0.0853644,1,0,40473,0,0,0,5175.83,4.00E-06,0.039182,1.00E-05,7.00E-06,1.80E-05,1.41E-05
data/edge_zerotrans_out.enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,33554432,0.023947134030067,2.39471340300667,0.851135,100,1,43535,1,1,2,5326.32,0.005037,0.71521,0.005105,0.005093,0.0061535,0.0855648,1,0,41925,0,0,0,5240.22,4.00E-06,0.039501,1.00E-05,6.00E-06,1.80E-05,1.40E-05
data/edge_zerotrans_out.enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,67108864,0.047894268060133,4.78942680601334,0.847833,100,1,43651,1,1,2,5328.7,0.005453,0.713832,0.0055245,0.0055065,0.006802,0.0859443,1,0,42041,0,0,0,5242.6,4.00E-06,0.039653,1.00E-05,6.00E-06,1.80E-05,1.39E-05
data/edge_zerotrans_out.enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,134217728,0.095788536120267,9.57885361202667,0.849854,100,1,43651,1,1,2,5328.7,0.005158,0.709468,0.0055365,0.005523,0.006862,0.085353,1,0,42041,0,0,0,5242.6,4.00E-06,0.039729,1.00E-05,6.00E-06,1.80E-05,1.39E-05
data/edge_zerotrans_out.enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,268435456,0.191577072240533,19.1577072240533,0.84996,100,1,43651,1,1,2,5328.7,0.005554,0.708543,0.0056785,0.0056665,0.0069885,0.085779,1,0,42041,0,0,0,5242.6,4.00E-06,0.03983,1.00E-05,7.00E-06,1.80E-05,1.40E-05
data/edge_zerotrans_out.enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,536870912,0.383154144481067,38.3154144481067,0.848802,100,1,43651,1,1,2,5328.7,0.00504,0.714462,0.0051035,0.0050895,0.0061155,0.0855094,1,0,42041,0,0,0,5242.6,4.00E-06,0.039671,1.00E-05,6.00E-06,1.80E-05,1.38E-05
data/edge_zerotrans_out.enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,1073741824,0.766308288962134,76.6308288962134,0.848204,100,1,43651,1,1,2,5328.7,0.005032,0.71057,0.0051185,0.005097,0.006174,0.085873,1,0,42041,0,0,0,5242.6,4.00E-06,0.039544,1.00E-05,7.00E-06,1.80E-05,1.40E-05
data/edge_zerotrans_out.enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,1,7.13680208625397E-10,7.13680208625397E-08,0.843555,100,1,59,1,1,2,3.02,0.005111,0.029896,0.00515,0.005136,0.0062295,0.00590957,1,0,0,0,0,0,0,4.00E-06,5.50E-05,5.00E-06,4.00E-06,5.00E-06,7.26E-06
data/edge_zerotrans_out.enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,2,1.42736041725079E-09,1.42736041725079E-07,0.848926,100,1,59,1,1,2,3.02,0.005052,0.0296,0.005097,0.005087,0.0061245,0.00584055,1,0,0,0,0,0,0,4.00E-06,5.20E-05,5.00E-06,4.00E-06,5.00E-06,7.16E-06
data/edge_zerotrans_out.enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,4,2.85472083450159E-09,2.85472083450159E-07,0.849964,100,1,59,1,1,2,3.02,0.005478,0.030624,0.0055635,0.0055465,0.0067915,0.00640707,1,0,0,0,0,0,0,4.00E-06,5.30E-05,5.00E-06,4.00E-06,5.00E-06,7.23E-06
data/edge_zerotrans_out.enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,8,5.70944166900317E-09,5.70944166900317E-07,0.847856,100,1,59,1,1,2,3.02,0.005494,0.031608,0.005731,0.005714,0.006965,0.00653407,1,0,0,0,0,0,0,4.00E-06,5.40E-05,5.00E-06,4.00E-06,5.00E-06,7.17E-06
data/edge_zerotrans_out.enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,16,1.14188833380063E-08,1.14188833380063E-06,0.8484,100,1,59,1,1,2,3.02,0.005111,0.029832,0.0051555,0.005134,0.006259,0.00599808,1,0,0,0,0,0,0,4.00E-06,5.30E-05,5.00E-06,4.00E-06,5.00E-06,7.26E-06
data/edge_zerotrans_out.enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,32,2.28377666760127E-08,2.28377666760127E-06,0.848309,100,1,59,1,1,2,3.02,0.005493,0.030588,0.0055705,0.005546,0.0067955,0.00638665,1,0,0,0,0,0,0,4.00E-06,5.40E-05,5.00E-06,4.00E-06,5.00E-06,7.17E-06
data/edge_zerotrans_out.enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,64,4.56755333520254E-08,4.56755333520254E-06,0.849041,100,1,61,1,1,2,3.05,0.005085,0.029521,0.0054375,0.0051065,0.008708,0.00710221,1,0,0,0,0,0,0,4.00E-06,5.50E-05,5.00E-06,5.00E-06,5.00E-06,7.58E-06
data/edge_zerotrans_out.enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,128,9.13510667040508E-08,9.13510667040508E-06,0.878482,100,1,62,1,1,2,3.06,0.005067,0.030105,0.005091,0.005075,0.00619,0.00586295,1,0,0,0,0,0,0,4.00E-06,5.30E-05,5.00E-06,4.00E-06,5.00E-06,7.11E-06
data/edge_zerotrans_out.enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,256,1.82702133408102E-07,1.82702133408102E-05,0.842793,100,1,63,1,1,2,3.1,0.005105,0.030335,0.005131,0.005122,0.006331,0.00592377,1,0,0,0,0,0,0,4.00E-06,5.40E-05,5.00E-06,4.00E-06,5.00E-06,7.13E-06
data/edge_zerotrans_out.enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,512,3.65404266816203E-07,3.65404266816203E-05,0.849323,100,1,71,1,1,2,3.2,0.005111,0.029866,0.005185,0.005142,0.0074855,0.00660706,1,0,0,0,0,0,0,4.00E-06,6.70E-05,5.00E-06,5.00E-06,5.00E-06,7.55E-06
data/edge_zerotrans_out.enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,1024,7.30808533632406E-07,7.30808533632406E-05,0.852207,100,1,80,1,1,2,3.31,0.005086,0.029996,0.0051035,0.005092,0.0061605,0.00589196,1,0,0,0,0,0,0,4.00E-06,5.20E-05,5.00E-06,4.00E-06,5.00E-06,6.94E-06
data/edge_zerotrans_out.enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,2048,1.46161706726481E-06,0.000146161706726,0.963848,100,1,115,1,1,2,3.71,0.005072,0.030514,0.005087,0.005079,0.0061835,0.00587903,1,0,1,0,0,0,0.02,4.00E-06,5.80E-05,5.00E-06,4.00E-06,5.00E-06,6.48E-06
data/edge_zerotrans_out.enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,4096,2.92323413452962E-06,0.000292323413453,0.850417,100,1,167,1,1,2,5.91,0.005083,0.030101,0.005103,0.00509,0.006161,0.00596401,1,0,157,0,0,0,1.66,4.00E-06,6.80E-05,5.00E-06,4.00E-06,5.00E-06,5.70E-06
data/edge_zerotrans_out.enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,8192,5.84646826905925E-06,0.000584646826906,0.849605,100,1,271,1,1,2,7.67,0.005112,0.031418,0.005155,0.0051385,0.006294,0.00616814,1,0,31,0,0,0,0.61,4.00E-06,9.40E-05,5.00E-06,4.00E-06,5.00E-06,5.48E-06
data/edge_zerotrans_out.enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,16384,1.16929365381185E-05,0.001169293653812,0.845076,100,1,650,1,1,2,12.38,0.005085,0.038311,0.0051025,0.005094,0.006126,0.00613255,1,0,110,0,0,0,2.2,4.00E-06,0.00016,5.00E-06,4.00E-06,5.00E-06,5.14E-06
data/edge_zerotrans_out.enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,32768,2.3385873076237E-05,0.002338587307624,0.848929,100,1,735,1,1,2,13.92,0.005164,0.030245,0.0054935,0.0051785,0.006196,0.00633908,1,0,50,0,0,0,0.54,4.00E-06,0.000182,5.00E-06,4.00E-06,5.00E-06,5.20E-06
data/edge_zerotrans_out.enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,65536,4.6771746152474E-05,0.004677174615247,0.848733,100,1,2524,1,1,2,59.07,0.00507,0.058378,0.0051065,0.0050815,0.006909,0.00777562,1,0,956,0,0,0,32.74,4.00E-06,0.001196,5.00E-06,5.00E-06,5.00E-06,5.46E-06
data/edge_zerotrans_out.enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,131072,9.3543492304948E-05,0.009354349230495,0.846938,100,1,6235,1,1,2,309.17,0.005083,0.089922,0.0051055,0.005091,0.0061495,0.0101853,1,0,5586,0,0,0,198.49,4.00E-06,0.003724,5.00E-06,5.00E-06,6.00E-06,5.78E-06
data/edge_zerotrans_out.enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,262144,0.00018708698461,0.01870869846099,0.847394,100,1,22248,1,1,2,1840.64,0.005082,0.45012,0.005103,0.005091,0.006172,0.0391397,1,0,20301,0,0,0,1384.09,4.00E-06,0.023161,8.00E-06,5.00E-06,2.30E-05,1.95E-05
data/edge_zerotrans_out.enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,524288,0.00037417396922,0.037417396921979,0.849888,100,1,26949,1,1,2,2640.45,0.005075,0.574474,0.005097,0.0050825,0.0061435,0.0561697,1,0,23253,0,0,0,1692.62,4.00E-06,0.032455,7.00E-06,5.00E-06,1.50E-05,1.34E-05
data/edge_zerotrans_out.enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,1048576,0.00074834793844,0.074834793843958,0.883791,100,1,30570,1,1,2,3139.36,0.005083,0.63807,0.0051095,0.0050915,0.0061435,0.0623028,1,0,24593,0,0,0,1640.77,4.00E-06,0.035703,6.00E-06,5.00E-06,9.00E-06,8.13E-06
data/edge_zerotrans_out.enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,2097152,0.001496695876879,0.149669587687917,0.876039,100,1,33387,1,1,2,3872.32,0.005085,0.654824,0.0051035,0.005093,0.006135,0.0720967,1,0,27237,0,0,0,1378,4.00E-06,0.039246,5.00E-06,5.00E-06,6.00E-06,6.58E-06
data/edge_zerotrans_out.enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,4194304,0.002993391753758,0.299339175375834,0.847189,100,1,36176,1,1,2,4177.7,0.005079,0.690782,0.005103,0.005087,0.006143,0.0757937,1,0,10640,0,0,0,457.47,4.00E-06,0.04119,5.00E-06,5.00E-06,6.00E-06,5.67E-06
data/edge_zerotrans_out.enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,8388608,0.005986783507517,0.598678350751667,0.87029,100,1,39943,1,1,2,5055.58,0.005229,0.716207,0.005735,0.0057155,0.006967,0.0877827,1,0,4812,0,0,0,292.93,4.00E-06,0.042548,5.00E-06,5.00E-06,5.00E-06,5.16E-06
data/edge_zerotrans_out.enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,16777216,0.011973567015033,1.19735670150333,0.852254,100,1,42060,1,1,2,5260.89,0.005586,0.722763,0.0057315,0.0057145,0.0069435,0.0878472,1,0,1097,0,0,0,40.57,4.00E-06,0.043569,5.00E-06,4.00E-06,5.00E-06,5.05E-06
data/edge_zerotrans_out.enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,33554432,0.023947134030067,2.39471340300667,0.851339,100,1,43535,1,1,2,5326.32,0.005085,0.782367,0.005112,0.0050905,0.0061295,0.0884234,1,0,10,0,0,0,0.11,4.00E-06,0.044025,5.00E-06,4.00E-06,5.00E-06,5.02E-06
data/edge_zerotrans_out.enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,67108864,0.047894268060133,4.78942680601334,0.848499,100,1,43651,1,1,2,5328.7,0.005086,0.722933,0.0050985,0.005093,0.006133,0.0868943,1,0,0,0,0,0,0,4.00E-06,0.043832,5.00E-06,4.00E-06,5.00E-06,5.01E-06
data/edge_zerotrans_out.enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,134217728,0.095788536120267,9.57885361202667,0.849411,100,1,43651,1,1,2,5328.7,0.005084,0.727719,0.0051015,0.005089,0.0061205,0.0873408,1,0,0,0,0,0,0,4.00E-06,0.043962,5.00E-06,4.00E-06,5.00E-06,5.01E-06
data/edge_zerotrans_out.enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,268435456,0.191577072240533,19.1577072240533,0.851817,100,1,43651,1,1,2,5328.7,0.005152,0.744724,0.005189,0.005178,0.0061965,0.0896696,1,0,0,0,0,0,0,4.00E-06,0.043972,5.00E-06,4.00E-06,5.00E-06,5.01E-06
data/edge_zerotrans_out.enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,536870912,0.383154144481067,38.3154144481067,0.848196,100,1,43651,1,1,2,5328.7,0.005054,0.731173,0.0051155,0.005099,0.0061475,0.0882611,1,0,0,0,0,0,0,4.00E-06,0.043951,5.00E-06,4.00E-06,5.00E-06,5.04E-06
data/edge_zerotrans_out.enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,1073741824,0.766308288962134,76.6308288962134,0.848404,100,1,43651,1,1,2,5328.7,0.005084,0.729181,0.005102,0.005092,0.006135,0.0874981,1,0,0,0,0,0,0,4.00E-06,0.04397,5.00E-06,4.00E-06,5.00E-06,5.01E-06
data/edge_zerotrans_out.enron,hopcount,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,1,7.13680208625397E-10,7.13680208625397E-08,0.848059,100,1,59,1,1,2,3.02,0.005106,0.029416,0.005186,0.005168,0.0061885,0.00596537,1,0,0,0,0,0,0,4.00E-06,5.30E-05,5.00E-06,4.00E-06,5.00E-06,7.33E-06
data/edge_zerotrans_out.enron,hopcount,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,2,1.42736041725079E-09,1.42736041725079E-07,0.869413,100,1,59,1,1,2,3.02,0.005092,0.030058,0.0051765,0.0051655,0.006204,0.00594165,1,0,0,0,0,0,0,4.00E-06,5.30E-05,5.00E-06,4.00E-06,5.00E-06,7.26E-06
data/edge_zerotrans_out.enron,hopcount,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,4,2.85472083450159E-09,2.85472083450159E-07,0.849544,100,1,59,1,1,2,3.02,0.005105,0.029547,0.005178,0.005168,0.00618,0.00591668,1,0,0,0,0,0,0,4.00E-06,6.10E-05,5.00E-06,4.00E-06,5.00E-06,7.24E-06
data/edge_zerotrans_out.enron,hopcount,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,8,5.70944166900317E-09,5.70944166900317E-07,0.847219,100,1,59,1,1,2,3.02,0.005103,0.03042,0.005181,0.005169,0.0061655,0.00591767,1,0,0,0,0,0,0,4.00E-06,5.40E-05,5.00E-06,4.00E-06,5.00E-06,7.20E-06
data/edge_zerotrans_out.enron,hopcount,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,16,1.14188833380063E-08,1.14188833380063E-06,0.84785,100,1,59,1,1,2,3.02,0.005553,0.030903,0.0056015,0.0055885,0.006862,0.00641695,1,0,0,0,0,0,0,4.00E-06,5.40E-05,5.00E-06,4.00E-06,5.00E-06,7.22E-06
data/edge_zerotrans_out.enron,hopcount,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,32,2.28377666760127E-08,2.28377666760127E-06,0.849874,100,1,59,1,1,2,3.02,0.005112,0.030242,0.005191,0.0051715,0.0061875,0.00600443,1,0,0,0,0,0,0,4.00E-06,5.50E-05,5.00E-06,4.00E-06,5.00E-06,7.38E-06
data/edge_zerotrans_out.enron,hopcount,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,64,4.56755333520254E-08,4.56755333520254E-06,0.874541,100,1,61,1,1,2,3.05,0.005166,0.030283,0.005255,0.00524,0.006239,0.00602884,1,0,0,0,0,0,0,4.00E-06,5.50E-05,5.00E-06,5.00E-06,5.00E-06,7.43E-06
data/edge_zerotrans_out.enron,hopcount,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,128,9.13510667040508E-08,9.13510667040508E-06,0.878141,100,1,62,1,1,2,3.06,0.005184,0.030106,0.005277,0.0052645,0.0062205,0.00600484,1,0,0,0,0,0,0,4.00E-06,5.60E-05,5.00E-06,4.00E-06,5.00E-06,7.17E-06
data/edge_zerotrans_out.enron,hopcount,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,256,1.82702133408102E-07,1.82702133408102E-05,0.849265,100,1,63,1,1,2,3.1,0.005098,0.029598,0.0086115,0.005236,0.0086545,0.00815743,1,0,0,0,0,0,0,4.00E-06,6.60E-05,5.00E-06,5.00E-06,5.00E-06,7.71E-06
data/edge_zerotrans_out.enron,hopcount,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,512,3.65404266816203E-07,3.65404266816203E-05,0.861338,100,1,71,1,1,2,3.2,0.005123,0.029764,0.0051975,0.0051875,0.0063375,0.00598861,1,0,0,0,0,0,0,4.00E-06,5.40E-05,5.00E-06,4.00E-06,5.00E-06,7.01E-06
data/edge_zerotrans_out.enron,hopcount,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,1024,7.30808533632406E-07,7.30808533632406E-05,0.847238,100,1,80,1,1,2,3.31,0.005166,0.03013,0.0052625,0.005236,0.0062615,0.00606442,1,0,0,0,0,0,0,4.00E-06,5.40E-05,5.00E-06,4.00E-06,5.00E-06,7.07E-06
data/edge_zerotrans_out.enron,hopcount,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,2048,1.46161706726481E-06,0.000146161706726,0.863104,100,1,115,1,1,2,3.71,0.005101,0.030827,0.005186,0.005171,0.0061835,0.00594469,1,0,1,0,0,0,0.02,4.00E-06,6.00E-05,5.00E-06,4.00E-06,5.00E-06,6.56E-06
data/edge_zerotrans_out.enron,hopcount,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,4096,2.92323413452962E-06,0.000292323413453,0.850183,100,1,167,1,1,2,5.91,0.00508,0.030413,0.0051855,0.0051525,0.0062305,0.00604974,1,0,157,0,0,0,1.66,4.00E-06,6.90E-05,5.00E-06,4.00E-06,5.00E-06,5.76E-06
data/edge_zerotrans_out.enron,hopcount,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,8192,5.84646826905925E-06,0.000584646826906,0.866631,100,1,271,1,1,2,7.67,0.00516,0.030231,0.005272,0.005252,0.0062545,0.00612584,1,0,31,0,0,0,0.61,4.00E-06,9.10E-05,5.00E-06,4.00E-06,5.00E-06,5.57E-06
data/edge_zerotrans_out.enron,hopcount,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,16384,1.16929365381185E-05,0.001169293653812,0.849452,100,1,650,1,1,2,12.38,0.005458,0.032196,0.0057385,0.005718,0.006989,0.00675271,1,0,110,0,0,0,2.2,4.00E-06,0.000158,5.00E-06,4.00E-06,5.00E-06,5.12E-06
data/edge_zerotrans_out.enron,hopcount,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,32768,2.3385873076237E-05,0.002338587307624,0.849592,100,1,735,1,1,2,13.92,0.005093,0.030139,0.005186,0.00517,0.006188,0.0061428,1,0,50,0,0,0,0.54,4.00E-06,0.000181,5.00E-06,4.00E-06,5.00E-06,5.07E-06
data/edge_zerotrans_out.enron,hopcount,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,65536,4.6771746152474E-05,0.004677174615247,0.848827,100,1,2524,1,1,2,59.07,0.005117,0.045263,0.005179,0.00517,0.0061725,0.0070687,1,0,956,0,0,0,32.74,4.00E-06,0.001047,5.00E-06,4.00E-06,5.00E-06,5.22E-06
data/edge_zerotrans_out.enron,hopcount,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,131072,9.3543492304948E-05,0.009354349230495,0.850965,100,1,6235,1,1,2,309.17,0.005102,0.08939,0.005448,0.0051735,0.008153,0.0106704,1,0,5586,0,0,0,198.49,4.00E-06,0.003716,5.00E-06,5.00E-06,6.00E-06,5.68E-06
data/edge_zerotrans_out.enron,hopcount,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,262144,0.00018708698461,0.01870869846099,0.950789,100,1,22248,1,1,2,1840.64,0.005096,0.45269,0.0051855,0.005171,0.0061805,0.0388468,1,0,20301,0,0,0,1384.09,4.00E-06,0.023188,8.00E-06,5.00E-06,2.30E-05,1.94E-05
data/edge_zerotrans_out.enron,hopcount,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,524288,0.00037417396922,0.037417396921979,0.848603,100,1,26949,1,1,2,2640.45,0.005106,0.576826,0.005188,0.0051745,0.0062265,0.0553591,1,0,23253,0,0,0,1692.62,4.00E-06,0.028871,7.00E-06,5.00E-06,1.50E-05,1.33E-05
data/edge_zerotrans_out.enron,hopcount,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,1048576,0.00074834793844,0.074834793843958,0.849244,100,1,30570,1,1,2,3139.36,0.005116,0.618001,0.0054865,0.005173,0.006198,0.0615822,1,0,24593,0,0,0,1640.77,4.00E-06,0.040257,6.00E-06,5.00E-06,8.00E-06,8.12E-06
data/edge_zerotrans_out.enron,hopcount,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,2097152,0.001496695876879,0.149669587687917,0.881788,100,1,33387,1,1,2,3872.32,0.005091,0.659992,0.005187,0.005171,0.006232,0.0725428,1,0,27237,0,0,0,1378,4.00E-06,0.039224,5.00E-06,5.00E-06,6.00E-06,6.59E-06
data/edge_zerotrans_out.enron,hopcount,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,4194304,0.002993391753758,0.299339175375834,0.848409,100,1,36176,1,1,2,4177.7,0.005159,0.685981,0.005495,0.005171,0.0086455,0.0790505,1,0,10640,0,0,0,457.47,4.00E-06,0.041384,5.00E-06,5.00E-06,6.00E-06,5.70E-06
data/edge_zerotrans_out.enron,hopcount,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,8388608,0.005986783507517,0.598678350751667,0.850395,100,1,39943,1,1,2,5055.58,0.005591,0.711039,0.005728,0.005712,0.0070125,0.0875624,1,0,4812,0,0,0,292.93,4.00E-06,0.042496,5.00E-06,5.00E-06,5.00E-06,5.16E-06
data/edge_zerotrans_out.enron,hopcount,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,16777216,0.011973567015033,1.19735670150333,0.848448,100,1,42060,1,1,2,5260.89,0.005483,0.98851,0.005768,0.0057165,0.0089035,0.0929911,1,0,1097,0,0,0,40.57,4.00E-06,0.043612,5.00E-06,5.00E-06,5.00E-06,5.19E-06
data/edge_zerotrans_out.enron,hopcount,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,33554432,0.023947134030067,2.39471340300667,0.855368,100,1,43535,1,1,2,5326.32,0.005123,0.722549,0.005176,0.005164,0.006164,0.0868455,1,0,10,0,0,0,0.11,4.00E-06,0.043827,5.00E-06,4.00E-06,5.00E-06,5.00E-06
data/edge_zerotrans_out.enron,hopcount,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,67108864,0.047894268060133,4.78942680601334,0.851241,100,1,43651,1,1,2,5328.7,0.005139,0.736283,0.0051845,0.005171,0.006165,0.0886486,1,0,0,0,0,0,0,4.00E-06,0.043884,5.00E-06,4.00E-06,5.00E-06,5.03E-06
data/edge_zerotrans_out.enron,hopcount,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,134217728,0.095788536120267,9.57885361202667,0.847996,100,1,43651,1,1,2,5328.7,0.005598,0.726262,0.0057285,0.0057095,0.0070445,0.0898738,1,0,0,0,0,0,0,4.00E-06,0.043779,5.00E-06,5.00E-06,5.00E-06,5.11E-06
data/edge_zerotrans_out.enron,hopcount,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,268435456,0.191577072240533,19.1577072240533,0.850258,100,1,43651,1,1,2,5328.7,0.0052,0.724875,0.005254,0.0052425,0.006239,0.0870735,1,0,0,0,0,0,0,4.00E-06,0.043783,5.00E-06,4.00E-06,5.00E-06,5.02E-06
data/edge_zerotrans_out.enron,hopcount,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,536870912,0.383154144481067,38.3154144481067,0.879114,100,1,43651,1,1,2,5328.7,0.005141,0.722765,0.005183,0.005168,0.006181,0.0871528,1,0,0,0,0,0,0,4.00E-06,0.04391,5.00E-06,4.00E-06,5.00E-06,5.02E-06
data/edge_zerotrans_out.enron,hopcount,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,1073741824,0.766308288962134,76.6308288962134,0.849422,100,1,43651,1,1,2,5328.7,0.005125,0.747271,0.005489,0.0051835,0.006187,0.0885688,1,0,0,0,0,0,0,4.00E-06,0.043933,5.00E-06,5.00E-06,5.00E-06,5.09E-06
data/edge_zerotrans_out.enron,minwait,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,1,7.13680208625397E-10,7.13680208625397E-08,0.856077,100,1,59,1,1,2,3.02,0.005177,0.029838,0.0052025,0.0051855,0.006252,0.00595274,1,0,0,0,0,0,0,4.00E-06,5.40E-05,5.00E-06,4.00E-06,5.00E-06,7.32E-06
data/edge_zerotrans_out.enron,minwait,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,2,1.42736041725079E-09,1.42736041725079E-07,0.848016,100,1,59,1,1,2,3.02,0.005155,0.029914,0.0052,0.005184,0.006245,0.00594886,1,0,0,0,0,0,0,4.00E-06,5.40E-05,5.00E-06,4.00E-06,5.00E-06,7.12E-06
data/edge_zerotrans_out.enron,minwait,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,4,2.85472083450159E-09,2.85472083450159E-07,0.84803,100,1,59,1,1,2,3.02,0.005158,0.029785,0.0051985,0.005187,0.006237,0.00595273,1,0,0,0,0,0,0,4.00E-06,5.20E-05,5.00E-06,4.00E-06,5.00E-06,7.17E-06
data/edge_zerotrans_out.enron,minwait,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,8,5.70944166900317E-09,5.70944166900317E-07,0.848932,100,1,59,1,1,2,3.02,0.005442,0.030604,0.0056725,0.0056615,0.0069275,0.00648428,1,0,0,0,0,0,0,4.00E-06,5.90E-05,5.00E-06,4.00E-06,5.00E-06,7.37E-06
data/edge_zerotrans_out.enron,minwait,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,16,1.14188833380063E-08,1.14188833380063E-06,0.846934,100,1,59,1,1,2,3.02,0.005144,0.029574,0.005191,0.005177,0.0061455,0.00593281,1,0,0,0,0,0,0,4.00E-06,5.30E-05,5.00E-06,4.00E-06,5.00E-06,7.19E-06
data/edge_zerotrans_out.enron,minwait,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,32,2.28377666760127E-08,2.28377666760127E-06,0.846867,100,1,59,1,1,2,3.02,0.005177,0.029837,0.005208,0.005188,0.008021,0.00671298,1,0,0,0,0,0,0,4.00E-06,5.30E-05,5.00E-06,4.00E-06,5.00E-06,7.43E-06
data/edge_zerotrans_out.enron,minwait,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,64,4.56755333520254E-08,4.56755333520254E-06,0.877198,100,1,61,1,1,2,3.05,0.005172,0.029807,0.0055175,0.005194,0.006462,0.00612755,1,0,0,0,0,0,0,4.00E-06,5.70E-05,5.00E-06,4.00E-06,5.00E-06,7.40E-06
data/edge_zerotrans_out.enron,minwait,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,128,9.13510667040508E-08,9.13510667040508E-06,0.84852,100,1,62,1,1,2,3.06,0.005166,0.029788,0.005189,0.0051735,0.006151,0.00592849,1,0,0,0,0,0,0,4.00E-06,5.20E-05,5.00E-06,4.00E-06,5.00E-06,7.10E-06
data/edge_zerotrans_out.enron,minwait,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,256,1.82702133408102E-07,1.82702133408102E-05,0.848623,100,1,63,1,1,2,3.1,0.00511,0.029791,0.005195,0.0051785,0.0062235,0.006,1,0,0,0,0,0,0,4.00E-06,5.60E-05,5.00E-06,4.00E-06,5.00E-06,7.30E-06
data/edge_zerotrans_out.enron,minwait,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,512,3.65404266816203E-07,3.65404266816203E-05,0.849001,100,1,71,1,1,2,3.2,0.005195,0.030257,0.005263,0.005251,0.0061715,0.00600314,1,0,0,0,0,0,0,4.00E-06,5.40E-05,5.00E-06,4.00E-06,5.00E-06,6.99E-06
data/edge_zerotrans_out.enron,minwait,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,1024,7.30808533632406E-07,7.30808533632406E-05,0.847116,100,1,80,1,1,2,3.31,0.00517,0.029761,0.0051995,0.005188,0.0062335,0.00593657,1,0,0,0,0,0,0,4.00E-06,5.40E-05,5.00E-06,4.00E-06,5.00E-06,6.91E-06
data/edge_zerotrans_out.enron,minwait,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,2048,1.46161706726481E-06,0.000146161706726,0.906525,100,1,115,1,1,2,3.71,0.00516,0.029943,0.005196,0.0051825,0.006217,0.00599639,1,0,2,0,0,0,0.03,4.00E-06,6.00E-05,5.00E-06,4.00E-06,5.00E-06,6.56E-06
data/edge_zerotrans_out.enron,minwait,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,4096,2.92323413452962E-06,0.000292323413453,0.848924,100,1,167,1,1,2,5.91,0.00517,0.029706,0.0051855,0.005175,0.0061415,0.00598688,1,0,157,0,0,0,1.71,4.00E-06,6.80E-05,5.00E-06,4.00E-06,5.00E-06,5.80E-06
data/edge_zerotrans_out.enron,minwait,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,8192,5.84646826905925E-06,0.000584646826906,0.849803,100,1,271,1,1,2,7.67,0.005169,0.02995,0.0051915,0.005177,0.006277,0.00611085,1,0,187,0,0,0,2.53,4.00E-06,9.40E-05,5.00E-06,4.00E-06,5.00E-06,5.51E-06
data/edge_zerotrans_out.enron,minwait,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,16384,1.16929365381185E-05,0.001169293653812,0.846509,100,1,650,1,1,2,12.38,0.005157,0.030199,0.0051805,0.0051695,0.0061415,0.00609413,1,0,198,0,0,0,4.16,4.00E-06,0.000158,5.00E-06,4.00E-06,5.00E-06,5.30E-06
data/edge_zerotrans_out.enron,minwait,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,32768,2.3385873076237E-05,0.002338587307624,0.847871,100,1,735,1,1,2,13.92,0.005181,0.030035,0.00521,0.0051895,0.0062555,0.00627084,1,0,242,0,0,0,5.13,4.00E-06,0.000183,5.00E-06,4.00E-06,5.00E-06,5.24E-06
data/edge_zerotrans_out.enron,minwait,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,65536,4.6771746152474E-05,0.004677174615247,0.898802,100,1,2524,1,1,2,59.07,0.005163,0.045056,0.0051855,0.0051715,0.006195,0.00715347,1,0,1769,0,0,0,47.23,4.00E-06,0.000994,5.00E-06,5.00E-06,5.00E-06,5.45E-06
data/edge_zerotrans_out.enron,minwait,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,131072,9.3543492304948E-05,0.009354349230495,0.847373,100,1,6235,1,1,2,309.17,0.005179,0.088955,0.0051995,0.0051875,0.006244,0.0102132,1,0,5587,0,0,0,291.08,4.00E-06,0.00342,7.00E-06,6.00E-06,1.20E-05,1.06E-05
data/edge_zerotrans_out.enron,minwait,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,262144,0.00018708698461,0.01870869846099,0.84862,100,1,22248,1,1,2,1840.64,0.005149,0.443444,0.0052385,0.005178,0.006225,0.0384558,1,0,22011,0,0,0,1817.84,4.00E-06,0.020157,7.90E-05,1.10E-05,0.000326,0.000242939
data/edge_zerotrans_out.enron,minwait,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,524288,0.00037417396922,0.037417396921979,0.877396,100,1,26949,1,1,2,2640.45,0.005162,0.578096,0.0051855,0.005169,0.0061495,0.0552721,1,0,26592,0,0,0,2609.68,4.00E-06,0.026007,8.40E-05,1.50E-05,0.000369,0.000269564
data/edge_zerotrans_out.enron,minwait,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,1048576,0.00074834793844,0.074834793843958,0.848417,100,1,30570,1,1,2,3139.36,0.005141,0.612327,0.0051865,0.005171,0.006467,0.0626035,1,0,30092,0,0,0,3104.31,4.00E-06,0.033224,7.80E-05,1.50E-05,0.000334,0.000248255
data/edge_zerotrans_out.enron,minwait,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,2097152,0.001496695876879,0.149669587687917,0.848747,100,1,33387,1,1,2,3872.32,0.005092,0.65272,0.0051985,0.005186,0.0062195,0.0717577,1,0,32872,0,0,0,3824.41,4.00E-06,0.037914,9.10E-05,1.60E-05,0.000356,0.000264092
data/edge_zerotrans_out.enron,minwait,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,4194304,0.002993391753758,0.299339175375834,0.849062,100,1,36176,1,1,2,4177.7,0.005103,0.681608,0.0051835,0.0051755,0.006148,0.0749929,1,0,35615,0,0,0,4128.07,4.00E-06,0.040252,8.70E-05,1.60E-05,0.000351,0.000262654
data/edge_zerotrans_out.enron,minwait,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,8388608,0.005986783507517,0.598678350751667,0.848313,100,1,39943,1,1,2,5055.58,0.005168,0.704325,0.005205,0.005188,0.006243,0.0861385,1,0,39350,0,0,0,5002.1,4.00E-06,0.042161,8.90E-05,1.60E-05,0.000354,0.000262276
data/edge_zerotrans_out.enron,minwait,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,16777216,0.011973567015033,1.19735670150333,0.845028,100,1,42060,1,1,2,5260.89,0.00511,0.71038,0.005197,0.0051825,0.0065295,0.0861534,1,0,41464,0,0,0,5205.99,4.00E-06,0.048657,9.00E-05,1.70E-05,0.000351,0.000258692
data/edge_zerotrans_out.enron,minwait,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,33554432,0.023947134030067,2.39471340300667,0.855365,100,1,43535,1,1,2,5326.32,0.005132,0.722219,0.0051985,0.005183,0.0062355,0.0875455,1,0,42939,0,0,0,5271.42,4.00E-06,0.043595,8.80E-05,1.60E-05,0.000345,0.000254306
data/edge_zerotrans_out.enron,minwait,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,67108864,0.047894268060133,4.78942680601334,0.847519,100,1,43651,1,1,2,5328.7,0.005119,0.769619,0.0052075,0.0051875,0.0062315,0.0879318,1,0,43055,0,0,0,5273.8,4.00E-06,0.043602,8.90E-05,1.60E-05,0.000347,0.000256026
data/edge_zerotrans_out.enron,minwait,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,134217728,0.095788536120267,9.57885361202667,0.849129,100,1,43651,1,1,2,5328.7,0.005153,0.737324,0.005203,0.005189,0.0062305,0.0878139,1,0,43055,0,0,0,5273.8,4.00E-06,0.043562,8.80E-05,1.60E-05,0.000346,0.000254746
data/edge_zerotrans_out.enron,minwait,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,268435456,0.191577072240533,19.1577072240533,0.847298,100,1,43651,1,1,2,5328.7,0.005111,0.794577,0.0051975,0.005174,0.006146,0.0887693,1,0,43055,0,0,0,5273.8,4.00E-06,0.044154,8.90E-05,1.70E-05,0.000347,0.000255491
data/edge_zerotrans_out.enron,minwait,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,536870912,0.383154144481067,38.3154144481067,0.851096,100,1,43651,1,1,2,5328.7,0.00511,0.718938,0.005187,0.005169,0.0061435,0.0869027,1,0,43055,0,0,0,5273.8,4.00E-06,0.043584,8.80E-05,1.60E-05,0.000347,0.000255574
data/edge_zerotrans_out.enron,minwait,1235345,2296144,1.85871,315532800,1716720598,438000,1401187798,0,1073741824,0.766308288962134,76.6308288962134,0.891783,100,1,43651,1,1,2,5328.7,0.005114,0.72288,0.005192,0.005172,0.006151,0.0876498,1,0,43055,0,0,0,5273.8,4.00E-06,0.049061,8.90E-05,1.70E-05,0.000347,0.000258115


==> test_environment/beta_values_epinions.txt <==
filename,algo,n,M,avg_degree,t_start,t_end,T,lifetime,compression,beta,beta_percent2,beta_percent,readin_time,sources,visit_min,visit_max,visit_median,visit_first,visit_third,visit_medium,runtime_min,runtime_max,runtime_median,runtime_first,runtime_third,runtime_medium,backtracking,cycles_min,cycles_max,cycles_median,cycles_first,cycles_third,cycles_medium,pathruntime_min,pathruntime_max,pathruntime_median,pathruntime_first,pathruntime_third,pathruntime_medium
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,1,1.22612127288407E-08,1.22612127288407E-06,0.587054,100,0,67,2,1.5,3,3.17,3.00E-06,0.000549,8.50E-05,1.05E-05,9.25E-05,7.14E-05,1,0,0,0,0,0,0,3.00E-06,5.00E-05,4.00E-06,3.00E-06,1.10E-05,6.18E-06
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,2,2.45224254576813E-08,2.45224254576813E-06,0.587036,100,0,67,2,1.5,3,3.17,3.00E-06,0.000565,8.50E-05,1.10E-05,9.30E-05,7.18E-05,1,0,0,0,0,0,0,3.00E-06,5.00E-05,4.00E-06,3.00E-06,1.05E-05,6.11E-06
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,4,4.90448509153627E-08,4.90448509153627E-06,0.587655,100,0,67,2,1.5,3,3.17,3.00E-06,0.000567,8.50E-05,1.00E-05,9.20E-05,7.15E-05,1,0,0,0,0,0,0,3.00E-06,5.20E-05,4.00E-06,3.50E-06,1.10E-05,6.37E-06
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,8,9.80897018307254E-08,9.80897018307254E-06,0.587199,100,0,67,2,1.5,3,3.17,3.00E-06,0.000554,8.60E-05,1.10E-05,9.25E-05,7.19E-05,1,0,0,0,0,0,0,3.00E-06,5.20E-05,4.00E-06,3.00E-06,1.10E-05,6.19E-06
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,16,1.96179403661451E-07,1.96179403661451E-05,0.587663,100,0,67,2,1.5,3,3.17,3.00E-06,0.000553,8.50E-05,1.10E-05,9.25E-05,7.17E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,3.00E-06,1.10E-05,6.20E-06
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,32,3.92358807322901E-07,3.92358807322901E-05,0.586969,100,0,67,2,1.5,3,3.17,3.00E-06,0.000553,8.50E-05,1.10E-05,9.35E-05,7.21E-05,1,0,0,0,0,0,0,3.00E-06,5.30E-05,4.00E-06,3.00E-06,1.10E-05,6.19E-06
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,64,7.84717614645803E-07,7.84717614645803E-05,0.585949,100,0,67,2,1.5,3,3.17,3.00E-06,0.000548,8.50E-05,1.15E-05,9.15E-05,7.12E-05,1,0,0,0,0,0,0,3.00E-06,5.20E-05,4.00E-06,3.00E-06,1.10E-05,6.17E-06
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,128,1.56943522929161E-06,0.000156943522929,0.588777,100,0,67,2,1.5,3,3.17,3.00E-06,0.000555,9.00E-05,1.10E-05,9.65E-05,7.47E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,3.00E-06,1.10E-05,6.28E-06
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,256,3.13887045858321E-06,0.000313887045858,0.585058,100,0,67,2,1.5,3,3.17,3.00E-06,0.000548,8.50E-05,1.15E-05,9.30E-05,7.20E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,3.00E-06,1.10E-05,6.12E-06
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,512,6.27774091716642E-06,0.000627774091717,0.587438,100,0,67,2,1.5,3,3.17,3.00E-06,0.000551,8.50E-05,1.10E-05,9.20E-05,7.18E-05,1,0,0,0,0,0,0,3.00E-06,5.30E-05,4.00E-06,4.00E-06,1.10E-05,6.30E-06
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,1024,1.25554818343328E-05,0.001255548183433,0.588837,100,0,67,2,1.5,3,3.17,3.00E-06,0.000549,8.50E-05,1.10E-05,9.30E-05,7.17E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,3.00E-06,1.10E-05,6.24E-06
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,2048,2.51109636686657E-05,0.002511096366867,0.64344,100,0,67,2,1.5,3,3.17,3.00E-06,0.000756,0.0001135,1.35E-05,0.000156,0.00010702,1,0,0,0,0,0,0,3.00E-06,6.00E-05,4.00E-06,4.00E-06,1.10E-05,6.80E-06
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,4096,5.02219273373314E-05,0.005022192733733,0.605428,100,0,67,2,1.5,3,3.17,3.00E-06,0.000551,8.60E-05,1.10E-05,9.25E-05,7.16E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,3.00E-06,1.10E-05,6.17E-06
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,8192,0.000100443854675,0.010044385467466,0.587058,100,0,67,2,1.5,3,3.17,3.00E-06,0.000549,8.50E-05,1.10E-05,9.35E-05,7.21E-05,1,0,0,0,0,0,0,3.00E-06,5.30E-05,4.00E-06,3.00E-06,1.10E-05,6.20E-06
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,16384,0.000200887709349,0.020088770934933,0.586348,100,0,67,2,1.5,3,3.17,3.00E-06,0.000548,8.50E-05,1.10E-05,9.30E-05,7.16E-05,1,0,0,0,0,0,0,3.00E-06,5.20E-05,4.00E-06,3.00E-06,1.10E-05,6.22E-06
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,32768,0.000401775418699,0.040177541869865,0.586546,100,0,67,2,1.5,3,3.17,3.00E-06,0.000553,8.50E-05,1.05E-05,9.20E-05,7.15E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,3.00E-06,1.10E-05,6.11E-06
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,65536,0.000803550837397,0.08035508373973,0.587873,100,0,67,2,1.5,3,3.17,3.00E-06,0.000568,8.50E-05,1.10E-05,9.20E-05,7.20E-05,1,0,0,0,0,0,0,3.00E-06,5.00E-05,4.00E-06,3.00E-06,1.05E-05,6.16E-06
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,131072,0.001607101674795,0.16071016747946,0.587305,100,0,67,2,1.5,3,3.17,3.00E-06,0.00055,8.50E-05,1.20E-05,9.40E-05,7.22E-05,1,0,0,0,0,0,0,3.00E-06,5.20E-05,4.00E-06,3.00E-06,1.00E-05,6.12E-06
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,262144,0.003214203349589,0.321420334958921,0.586724,100,0,713,2,1.5,3,10.31,3.00E-06,0.001777,8.50E-05,1.10E-05,9.20E-05,8.87E-05,1,0,707,0,0,0,7.07,3.00E-06,5.00E-05,4.00E-06,3.00E-06,5.00E-06,4.59E-06
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,524288,0.006428406699178,0.642840669917842,0.586048,100,0,12254,2,1.5,3,250.88,3.00E-06,0.035488,8.75E-05,1.10E-05,9.65E-05,0.00070913,1,0,11164,0,0,0,231.3,3.00E-06,5.20E-05,6.00E-06,5.00E-06,1.10E-05,9.67E-06
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,1048576,0.012856813398357,1.28568133983568,0.59141,100,0,18163,2,1.5,3.5,739.06,3.00E-06,0.047647,8.60E-05,1.20E-05,9.65E-05,0.00188918,1,0,17442,0,0,0,653.73,3.00E-06,6.00E-05,7.00E-06,5.00E-06,1.10E-05,9.44E-06
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,2097152,0.025713626796714,2.57136267967137,0.58653,100,0,19511,2,1.5,4,2605.02,3.00E-06,0.047975,8.60E-05,1.10E-05,0.000107,0.0063487,1,0,19219,0,0,0,2317.4,3.00E-06,7.80E-05,6.00E-06,5.00E-06,1.00E-05,8.40E-06
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,4194304,0.051427253593427,5.14272535934273,0.591238,100,0,20830,2,1.5,1019.5,3875.41,3.00E-06,0.050757,8.60E-05,1.10E-05,0.001601,0.00907669,1,0,20519,0,0,678,3410.76,3.00E-06,5.70E-05,6.00E-06,5.00E-06,9.00E-06,7.76E-06
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,8388608,0.102854507186855,10.2854507186855,0.586483,100,0,21448,2,1.5,9221.5,5154.26,3.00E-06,0.051823,8.70E-05,1.15E-05,0.0189645,0.0118945,1,0,21114,0,0,7360.5,4549.37,3.00E-06,5.70E-05,6.00E-06,5.00E-06,8.00E-06,6.92E-06
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,16777216,0.205709014373709,20.5709014373709,0.587421,100,0,21921,2,1.5,14400.5,5669.94,3.00E-06,0.05447,8.80E-05,1.20E-05,0.0306345,0.0131224,1,0,21580,0,0,12692.5,4976.54,3.00E-06,5.80E-05,6.00E-06,5.00E-06,7.00E-06,6.32E-06
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,33554432,0.411418028747419,41.1418028747419,0.587299,100,0,22245,2,1.5,14593.5,5986.43,3.00E-06,0.053213,8.70E-05,1.25E-05,0.031014,0.013552,1,0,21901,0,0,12837,5224.75,3.00E-06,6.70E-05,5.00E-06,4.00E-06,7.00E-06,6.03E-06
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,67108864,0.822836057494837,82.2836057494837,0.588295,100,0,22460,2,1.5,14719.5,6084.26,3.00E-06,0.053307,8.70E-05,1.15E-05,0.0309675,0.0136493,1,0,22107,0,0,12858,5296.03,3.00E-06,5.70E-05,5.00E-06,4.00E-06,7.00E-06,5.77E-06
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,134217728,1.64567211498967,164.567211498968,0.588801,100,0,22466,2,1.5,14719.5,6084.84,3.00E-06,0.055874,8.70E-05,1.10E-05,0.03137,0.0139067,1,0,22113,0,0,12858,5296.49,3.00E-06,6.30E-05,5.00E-06,5.00E-06,7.00E-06,5.90E-06
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,268435456,3.29134422997935,329.134422997935,0.62404,100,0,22466,2,1.5,14719.5,6084.84,3.00E-06,0.053524,8.70E-05,1.10E-05,0.031111,0.0137004,1,0,22113,0,0,12858,5296.49,3.00E-06,0.000141,5.00E-06,4.00E-06,7.00E-06,5.80E-06
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,536870912,6.5826884599587,658.26884599587,0.586572,100,0,22466,2,1.5,14719.5,6084.84,3.00E-06,0.053774,8.70E-05,1.15E-05,0.031193,0.0137471,1,0,22113,0,0,12858,5296.49,3.00E-06,5.70E-05,5.00E-06,5.00E-06,7.00E-06,5.90E-06
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,1073741824,13.1653769199174,1316.53769199174,0.58658,100,0,22466,2,1.5,14719.5,6084.84,3.00E-06,0.053271,8.60E-05,1.15E-05,0.0310405,0.0136305,1,0,22113,0,0,12858,5296.49,3.00E-06,5.70E-05,5.00E-06,4.00E-06,7.00E-06,5.81E-06
data/edge_zerotrans_out.epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,1,1.22612127288407E-08,1.22612127288407E-06,0.586785,100,1,67,2,1.5,3,3.41,2.20E-05,0.00065,3.50E-05,3.20E-05,4.45E-05,4.68E-05,1,0,0,0,0,0,0,3.00E-06,5.00E-05,4.00E-06,3.00E-06,1.00E-05,6.34E-06
data/edge_zerotrans_out.epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,2,2.45224254576813E-08,2.45224254576813E-06,0.587474,100,1,67,2,1.5,3,3.41,2.20E-05,0.000651,3.40E-05,3.20E-05,4.40E-05,4.66E-05,1,0,0,0,0,0,0,3.00E-06,5.00E-05,4.00E-06,3.00E-06,1.00E-05,6.34E-06
data/edge_zerotrans_out.epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,4,4.90448509153627E-08,4.90448509153627E-06,0.586476,100,1,67,2,1.5,3,3.41,2.20E-05,0.000646,3.40E-05,3.10E-05,4.35E-05,4.66E-05,1,0,0,0,0,0,0,3.00E-06,5.20E-05,4.00E-06,3.00E-06,1.00E-05,6.49E-06
data/edge_zerotrans_out.epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,8,9.80897018307254E-08,9.80897018307254E-06,0.588316,100,1,67,2,1.5,3,3.41,2.40E-05,0.000667,3.90E-05,3.55E-05,5.00E-05,5.10E-05,1,0,0,0,0,0,0,3.00E-06,5.20E-05,4.00E-06,3.00E-06,9.50E-06,6.24E-06
data/edge_zerotrans_out.epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,16,1.96179403661451E-07,1.96179403661451E-05,0.588335,100,1,67,2,1.5,3,3.41,2.20E-05,0.000646,3.45E-05,3.20E-05,4.40E-05,4.70E-05,1,0,0,0,0,0,0,3.00E-06,4.90E-05,4.00E-06,3.00E-06,1.00E-05,6.26E-06
data/edge_zerotrans_out.epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,32,3.92358807322901E-07,3.92358807322901E-05,0.585541,100,1,67,2,1.5,3,3.41,2.20E-05,0.000646,3.40E-05,3.20E-05,4.35E-05,4.66E-05,1,0,0,0,0,0,0,3.00E-06,4.90E-05,4.00E-06,3.00E-06,1.00E-05,6.31E-06
data/edge_zerotrans_out.epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,64,7.84717614645803E-07,7.84717614645803E-05,0.586758,100,1,67,2,1.5,3,3.41,2.20E-05,0.000656,3.50E-05,3.15E-05,4.40E-05,4.73E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,4.00E-06,1.00E-05,6.40E-06
data/edge_zerotrans_out.epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,128,1.56943522929161E-06,0.000156943522929,0.587213,100,1,67,2,1.5,3,3.41,2.20E-05,0.000644,3.50E-05,3.15E-05,4.45E-05,4.67E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,3.00E-06,1.00E-05,6.51E-06
data/edge_zerotrans_out.epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,256,3.13887045858321E-06,0.000313887045858,0.586792,100,1,67,2,1.5,3,3.41,2.20E-05,0.000646,3.40E-05,3.15E-05,4.35E-05,4.67E-05,1,0,0,0,0,0,0,3.00E-06,5.20E-05,4.00E-06,4.00E-06,1.00E-05,6.47E-06
data/edge_zerotrans_out.epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,512,6.27774091716642E-06,0.000627774091717,0.586328,100,1,67,2,1.5,3,3.41,2.20E-05,0.000645,3.50E-05,3.15E-05,4.40E-05,4.68E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,3.00E-06,1.00E-05,6.35E-06
data/edge_zerotrans_out.epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,1024,1.25554818343328E-05,0.001255548183433,0.587448,100,1,67,2,1.5,3,3.41,2.40E-05,0.000732,4.00E-05,3.55E-05,5.15E-05,5.26E-05,1,0,0,0,0,0,0,3.00E-06,4.90E-05,4.00E-06,4.00E-06,1.00E-05,6.55E-06
data/edge_zerotrans_out.epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,2048,2.51109636686657E-05,0.002511096366867,0.587982,100,1,67,2,1.5,3,3.41,2.20E-05,0.000645,3.50E-05,3.15E-05,4.35E-05,4.68E-05,1,0,0,0,0,0,0,3.00E-06,5.20E-05,4.00E-06,3.00E-06,9.00E-06,6.22E-06
data/edge_zerotrans_out.epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,4096,5.02219273373314E-05,0.005022192733733,0.587716,100,1,67,2,1.5,3,3.41,2.20E-05,0.000649,3.50E-05,3.20E-05,4.55E-05,4.73E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,3.00E-06,1.00E-05,6.41E-06
data/edge_zerotrans_out.epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,8192,0.000100443854675,0.010044385467466,0.587065,100,1,67,2,1.5,3,3.41,2.20E-05,0.000648,3.60E-05,3.30E-05,4.55E-05,4.80E-05,1,0,0,0,0,0,0,3.00E-06,4.90E-05,4.00E-06,3.00E-06,1.00E-05,6.51E-06
data/edge_zerotrans_out.epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,16384,0.000200887709349,0.020088770934933,0.596309,100,1,67,2,1.5,3,3.41,2.20E-05,0.000649,3.50E-05,3.20E-05,4.35E-05,4.67E-05,1,0,0,0,0,0,0,3.00E-06,4.90E-05,4.00E-06,4.00E-06,9.50E-06,6.29E-06
data/edge_zerotrans_out.epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,32768,0.000401775418699,0.040177541869865,0.586731,100,1,67,2,1.5,3,3.41,2.20E-05,0.000663,3.40E-05,3.20E-05,4.45E-05,4.67E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,4.00E-06,1.00E-05,6.48E-06
data/edge_zerotrans_out.epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,65536,0.000803550837397,0.08035508373973,0.586955,100,1,67,2,1.5,3,3.41,2.20E-05,0.00065,3.40E-05,3.10E-05,4.45E-05,4.70E-05,1,0,0,0,0,0,0,3.00E-06,5.20E-05,4.00E-06,3.00E-06,1.00E-05,6.40E-06
data/edge_zerotrans_out.epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,131072,0.001607101674795,0.16071016747946,0.589355,100,1,67,2,1.5,3,3.41,2.20E-05,0.00065,3.40E-05,3.20E-05,4.30E-05,4.67E-05,1,0,0,0,0,0,0,3.00E-06,5.00E-05,4.00E-06,4.00E-06,1.00E-05,6.41E-06
data/edge_zerotrans_out.epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,262144,0.003214203349589,0.321420334958921,0.58714,100,1,713,2,1.5,3,10.55,2.30E-05,0.002081,3.50E-05,3.20E-05,4.50E-05,6.84E-05,1,0,707,0,0,0,7.07,3.00E-06,6.00E-05,4.00E-06,3.00E-06,4.00E-06,4.33E-06
data/edge_zerotrans_out.epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,524288,0.006428406699178,0.642840669917842,0.585826,100,1,12254,2,1.5,3,251.12,2.20E-05,0.07607,3.50E-05,3.20E-05,4.70E-05,0.00156469,1,0,11081,0,0,0,220.49,3.00E-06,0.003569,6.00E-06,5.00E-06,1.10E-05,9.25E-06
data/edge_zerotrans_out.epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,1048576,0.012856813398357,1.28568133983568,0.586345,100,1,18163,2,1.5,3.5,739.3,2.20E-05,0.11477,3.55E-05,3.20E-05,5.35E-05,0.0044912,1,0,17422,0,0,0,646.08,3.00E-06,0.006985,7.00E-06,5.00E-06,1.10E-05,9.68E-06
data/edge_zerotrans_out.epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,2097152,0.025713626796714,2.57136267967137,0.586763,100,1,19511,2,1.5,4,2605.26,2.20E-05,0.128232,3.50E-05,3.25E-05,5.55E-05,0.0162561,1,0,19219,0,0,0,2325.41,3.00E-06,0.00753,7.00E-06,5.00E-06,1.10E-05,9.51E-06
data/edge_zerotrans_out.epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,4194304,0.051427253593427,5.14272535934273,0.587773,100,1,20830,2,1.5,1019.5,3875.65,2.40E-05,0.13901,4.00E-05,3.60E-05,0.004085,0.024012,1,0,20520,0,0,718.5,3456.4,3.00E-06,0.007772,6.00E-06,5.00E-06,9.00E-06,8.35E-06
data/edge_zerotrans_out.epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,8388608,0.102854507186855,10.2854507186855,0.586736,100,1,21448,2,1.5,9221.5,5154.5,2.20E-05,0.147412,3.60E-05,3.20E-05,0.0528055,0.0317545,1,0,21115,0,0,7498.5,4602.37,3.00E-06,0.008526,6.00E-06,5.00E-06,9.00E-06,7.52E-06
data/edge_zerotrans_out.epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,16777216,0.205709014373709,20.5709014373709,0.586679,100,1,21921,2,1.5,14400.5,5670.18,2.30E-05,0.143968,3.50E-05,3.20E-05,0.0862625,0.0347535,1,0,21581,0,0,13058,5043.71,3.00E-06,0.0078,6.00E-06,5.00E-06,8.00E-06,6.78E-06
data/edge_zerotrans_out.epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,33554432,0.411418028747419,41.1418028747419,0.586245,100,1,22245,2,1.5,14593.5,5986.67,2.40E-05,0.146074,4.00E-05,3.55E-05,0.087133,0.036596,1,0,21902,0,0,13156,5312.52,3.00E-06,0.007639,6.00E-06,5.00E-06,7.00E-06,6.39E-06
data/edge_zerotrans_out.epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,67108864,0.822836057494837,82.2836057494837,0.595869,100,1,22460,2,1.5,14719.5,6084.5,2.40E-05,0.14927,4.20E-05,3.60E-05,0.091676,0.0379392,1,0,22108,0,0,13244.5,5388.44,3.00E-06,0.007968,6.00E-06,5.00E-06,7.00E-06,6.25E-06
data/edge_zerotrans_out.epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,134217728,1.64567211498967,164.567211498968,0.588202,100,1,22466,2,1.5,14719.5,6085.08,2.40E-05,0.147676,3.95E-05,3.55E-05,0.088193,0.0373505,1,0,22114,0,0,13244.5,5388.86,3.00E-06,0.007604,5.00E-06,5.00E-06,7.00E-06,6.16E-06
data/edge_zerotrans_out.epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,268435456,3.29134422997935,329.134422997935,0.588464,100,1,22466,2,1.5,14719.5,6085.08,2.30E-05,0.146624,3.60E-05,3.20E-05,0.08722,0.0369841,1,0,22114,0,0,13244.5,5388.86,3.00E-06,0.007581,5.00E-06,5.00E-06,7.00E-06,6.12E-06
data/edge_zerotrans_out.epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,536870912,6.5826884599587,658.26884599587,0.58817,100,1,22466,2,1.5,14719.5,6085.08,2.40E-05,0.147646,4.10E-05,3.70E-05,0.088266,0.037347,1,0,22114,0,0,13244.5,5388.86,3.00E-06,0.007669,5.00E-06,5.00E-06,7.00E-06,6.14E-06
data/edge_zerotrans_out.epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,1073741824,13.1653769199174,1316.53769199174,0.588536,100,1,22466,2,1.5,14719.5,6085.08,2.20E-05,0.146926,3.50E-05,3.20E-05,0.087831,0.0372097,1,0,22114,0,0,13244.5,5388.86,3.00E-06,0.007578,5.00E-06,5.00E-06,7.00E-06,6.18E-06
data/edge_zerotrans_out.epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,1,1.22612127288407E-08,1.22612127288407E-06,0.586593,100,1,67,2,1.5,3,3.41,2.20E-05,0.000648,3.45E-05,3.20E-05,4.40E-05,4.67E-05,1,0,0,0,0,0,0,3.00E-06,5.00E-05,4.00E-06,3.00E-06,1.00E-05,6.45E-06
data/edge_zerotrans_out.epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,2,2.45224254576813E-08,2.45224254576813E-06,0.587477,100,1,67,2,1.5,3,3.41,2.30E-05,0.000677,3.80E-05,3.40E-05,4.70E-05,4.98E-05,1,0,0,0,0,0,0,3.00E-06,5.90E-05,4.00E-06,3.00E-06,1.00E-05,6.46E-06
data/edge_zerotrans_out.epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,4,4.90448509153627E-08,4.90448509153627E-06,0.588044,100,1,67,2,1.5,3,3.41,2.20E-05,0.000645,3.50E-05,3.20E-05,4.65E-05,4.75E-05,1,0,0,0,0,0,0,3.00E-06,5.20E-05,4.00E-06,3.00E-06,1.00E-05,6.51E-06
data/edge_zerotrans_out.epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,8,9.80897018307254E-08,9.80897018307254E-06,0.586369,100,1,67,2,1.5,3,3.41,2.20E-05,0.000651,3.40E-05,3.20E-05,4.45E-05,4.66E-05,1,0,0,0,0,0,0,3.00E-06,5.00E-05,4.00E-06,3.00E-06,1.00E-05,6.45E-06
data/edge_zerotrans_out.epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,16,1.96179403661451E-07,1.96179403661451E-05,0.588135,100,1,67,2,1.5,3,3.41,2.40E-05,0.000652,3.85E-05,3.50E-05,4.95E-05,5.04E-05,1,0,0,0,0,0,0,3.00E-06,4.90E-05,4.00E-06,3.00E-06,1.00E-05,6.32E-06
data/edge_zerotrans_out.epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,32,3.92358807322901E-07,3.92358807322901E-05,0.586874,100,1,67,2,1.5,3,3.41,2.20E-05,0.000648,3.50E-05,3.15E-05,4.45E-05,4.67E-05,1,0,0,0,0,0,0,3.00E-06,6.80E-05,4.00E-06,3.00E-06,1.00E-05,6.46E-06
data/edge_zerotrans_out.epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,64,7.84717614645803E-07,7.84717614645803E-05,0.586471,100,1,67,2,1.5,3,3.41,2.20E-05,0.000746,3.50E-05,3.20E-05,4.35E-05,4.80E-05,1,0,0,0,0,0,0,3.00E-06,4.90E-05,4.00E-06,3.00E-06,1.00E-05,6.33E-06
data/edge_zerotrans_out.epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,128,1.56943522929161E-06,0.000156943522929,0.586248,100,1,67,2,1.5,3,3.41,2.20E-05,0.00065,3.40E-05,3.20E-05,4.35E-05,4.70E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,3.00E-06,1.00E-05,6.44E-06
data/edge_zerotrans_out.epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,256,3.13887045858321E-06,0.000313887045858,0.586497,100,1,67,2,1.5,3,3.41,2.20E-05,0.000648,3.60E-05,3.20E-05,4.55E-05,4.79E-05,1,0,0,0,0,0,0,3.00E-06,5.20E-05,4.00E-06,3.00E-06,1.00E-05,6.54E-06
data/edge_zerotrans_out.epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,512,6.27774091716642E-06,0.000627774091717,0.585932,100,1,67,2,1.5,3,3.41,2.20E-05,0.000651,3.50E-05,3.20E-05,4.50E-05,4.71E-05,1,0,0,0,0,0,0,3.00E-06,5.20E-05,4.00E-06,3.00E-06,1.00E-05,6.50E-06
data/edge_zerotrans_out.epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,1024,1.25554818343328E-05,0.001255548183433,0.587183,100,1,67,2,1.5,3,3.41,2.20E-05,0.000645,3.40E-05,3.20E-05,4.50E-05,4.66E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,3.00E-06,1.00E-05,6.39E-06
data/edge_zerotrans_out.epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,2048,2.51109636686657E-05,0.002511096366867,0.588184,100,1,67,2,1.5,3,3.41,2.20E-05,0.000661,3.70E-05,3.45E-05,4.80E-05,4.96E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,3.00E-06,1.00E-05,6.54E-06
data/edge_zerotrans_out.epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,4096,5.02219273373314E-05,0.005022192733733,0.588353,100,1,67,2,1.5,3,3.41,2.20E-05,0.000661,3.40E-05,3.20E-05,4.40E-05,4.70E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,3.00E-06,1.00E-05,6.49E-06
data/edge_zerotrans_out.epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,8192,0.000100443854675,0.010044385467466,0.587077,100,1,67,2,1.5,3,3.41,2.20E-05,0.00065,3.50E-05,3.20E-05,4.50E-05,4.73E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,3.00E-06,1.00E-05,6.43E-06
data/edge_zerotrans_out.epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,16384,0.000200887709349,0.020088770934933,0.587326,100,1,67,2,1.5,3,3.41,2.20E-05,0.000652,3.50E-05,3.20E-05,4.45E-05,4.67E-05,1,0,0,0,0,0,0,3.00E-06,5.20E-05,4.00E-06,3.00E-06,1.00E-05,6.37E-06
data/edge_zerotrans_out.epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,32768,0.000401775418699,0.040177541869865,0.586797,100,1,67,2,1.5,3,3.41,2.20E-05,0.000643,3.50E-05,3.20E-05,4.50E-05,4.69E-05,1,0,0,0,0,0,0,3.00E-06,5.30E-05,4.00E-06,3.00E-06,1.00E-05,6.45E-06
data/edge_zerotrans_out.epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,65536,0.000803550837397,0.08035508373973,0.586969,100,1,67,2,1.5,3,3.41,2.20E-05,0.00066,3.70E-05,3.20E-05,5.20E-05,5.04E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,3.00E-06,1.00E-05,6.38E-06
data/edge_zerotrans_out.epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,131072,0.001607101674795,0.16071016747946,0.617302,100,1,67,2,1.5,3,3.41,2.20E-05,0.00066,3.50E-05,3.20E-05,4.50E-05,4.72E-05,1,0,0,0,0,0,0,3.00E-06,5.20E-05,4.00E-06,3.00E-06,1.00E-05,6.58E-06
data/edge_zerotrans_out.epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,262144,0.003214203349589,0.321420334958921,0.587369,100,1,713,2,1.5,3,10.55,2.20E-05,0.002086,3.40E-05,3.25E-05,4.50E-05,6.70E-05,1,0,707,0,0,0,7.07,3.00E-06,6.30E-05,4.00E-06,3.00E-06,4.00E-06,4.35E-06
data/edge_zerotrans_out.epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,524288,0.006428406699178,0.642840669917842,0.587191,100,1,12254,2,1.5,3,251.12,2.40E-05,0.073746,3.85E-05,3.55E-05,5.10E-05,0.00151596,1,0,11081,0,0,0,220.32,3.00E-06,0.003555,6.00E-06,4.00E-06,1.00E-05,9.08E-06
data/edge_zerotrans_out.epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,1048576,0.012856813398357,1.28568133983568,0.586924,100,1,18163,2,1.5,3.5,739.3,2.20E-05,0.115078,3.50E-05,3.20E-05,5.25E-05,0.0045019,1,0,17422,0,0,0,645.65,3.00E-06,0.007008,6.00E-06,5.00E-06,1.10E-05,9.57E-06
data/edge_zerotrans_out.epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,2097152,0.025713626796714,2.57136267967137,0.591383,100,1,19511,2,1.5,4,2605.26,2.20E-05,0.127664,3.50E-05,3.25E-05,5.65E-05,0.01617,1,0,19219,0,0,0,2325.02,3.00E-06,0.007537,7.00E-06,5.00E-06,1.10E-05,9.45E-06
data/edge_zerotrans_out.epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,4194304,0.051427253593427,5.14272535934273,0.587997,100,1,20830,2,1.5,1019.5,3875.65,2.20E-05,0.141699,3.50E-05,3.25E-05,0.0042165,0.0245719,1,0,20520,0,0,718.5,3455.03,3.00E-06,0.007782,6.00E-06,5.00E-06,9.00E-06,8.28E-06
data/edge_zerotrans_out.epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,8388608,0.102854507186855,10.2854507186855,0.58674,100,1,21448,2,1.5,9221.5,5154.5,2.40E-05,0.141857,4.00E-05,3.65E-05,0.050977,0.0318408,1,0,21115,0,0,7498.5,4597.84,3.00E-06,0.007778,6.00E-06,5.00E-06,8.00E-06,7.47E-06
data/edge_zerotrans_out.epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,16777216,0.205709014373709,20.5709014373709,0.587246,100,1,21921,2,1.5,14400.5,5670.18,2.20E-05,0.155101,3.50E-05,3.30E-05,0.085851,0.0347953,1,0,21581,0,0,13051,5039.2,3.00E-06,0.008479,6.00E-06,5.00E-06,8.00E-06,6.72E-06
data/edge_zerotrans_out.epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,33554432,0.411418028747419,41.1418028747419,0.58673,100,1,22245,2,1.5,14593.5,5986.67,2.20E-05,0.145966,3.60E-05,3.20E-05,0.0871935,0.0369285,1,0,21902,0,0,13155,5308.11,3.00E-06,0.008063,6.00E-06,5.00E-06,7.00E-06,6.39E-06
data/edge_zerotrans_out.epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,67108864,0.822836057494837,82.2836057494837,0.58555,100,1,22460,2,1.5,14719.5,6084.5,2.20E-05,0.156437,3.60E-05,3.20E-05,0.0875325,0.0376397,1,0,22108,0,0,13245.5,5384.14,3.00E-06,0.008329,6.00E-06,5.00E-06,7.00E-06,6.20E-06
data/edge_zerotrans_out.epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,134217728,1.64567211498967,164.567211498968,0.586182,100,1,22466,2,1.5,14719.5,6085.08,2.20E-05,0.14829,3.50E-05,3.20E-05,0.0886955,0.0375174,1,0,22114,0,0,13245.5,5384.56,3.00E-06,0.007586,5.00E-06,5.00E-06,7.00E-06,6.17E-06
data/edge_zerotrans_out.epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,268435456,3.29134422997935,329.134422997935,0.586102,100,1,22466,2,1.5,14719.5,6085.08,2.20E-05,0.146489,3.60E-05,3.25E-05,0.087308,0.0370026,1,0,22114,0,0,13245.5,5384.56,3.00E-06,0.007625,5.00E-06,4.00E-06,7.00E-06,6.10E-06
data/edge_zerotrans_out.epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,536870912,6.5826884599587,658.26884599587,0.588789,100,1,22466,2,1.5,14719.5,6085.08,2.20E-05,0.146413,3.55E-05,3.25E-05,0.0874475,0.037004,1,0,22114,0,0,13245.5,5384.56,3.00E-06,0.007618,5.00E-06,5.00E-06,7.00E-06,6.11E-06
data/edge_zerotrans_out.epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,1073741824,13.1653769199174,1316.53769199174,0.587911,100,1,22466,2,1.5,14719.5,6085.08,2.20E-05,0.146386,3.60E-05,3.20E-05,0.0872735,0.0370047,1,0,22114,0,0,13245.5,5384.56,3.00E-06,0.007617,5.00E-06,5.00E-06,7.00E-06,6.15E-06
data/edge_zerotrans_out.epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,1,1.22612127288407E-08,1.22612127288407E-06,0.588322,100,1,67,2,1.5,3,3.41,2.30E-05,0.00068,3.80E-05,3.50E-05,4.95E-05,5.08E-05,1,0,0,0,0,0,0,3.00E-06,5.00E-05,4.00E-06,3.00E-06,1.00E-05,6.38E-06
data/edge_zerotrans_out.epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,2,2.45224254576813E-08,2.45224254576813E-06,0.589379,100,1,67,2,1.5,3,3.41,2.20E-05,0.000647,3.60E-05,3.30E-05,4.60E-05,4.80E-05,1,0,0,0,0,0,0,3.00E-06,5.00E-05,4.00E-06,3.00E-06,1.00E-05,6.45E-06
data/edge_zerotrans_out.epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,4,4.90448509153627E-08,4.90448509153627E-06,0.586882,100,1,67,2,1.5,3,3.41,2.20E-05,0.000655,3.50E-05,3.30E-05,4.50E-05,4.73E-05,1,0,0,0,0,0,0,3.00E-06,4.90E-05,4.00E-06,3.00E-06,1.00E-05,6.51E-06
data/edge_zerotrans_out.epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,8,9.80897018307254E-08,9.80897018307254E-06,0.589833,100,1,67,2,1.5,3,3.41,2.20E-05,0.000644,3.50E-05,3.20E-05,4.30E-05,4.72E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,3.00E-06,1.00E-05,6.34E-06
data/edge_zerotrans_out.epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,16,1.96179403661451E-07,1.96179403661451E-05,0.586496,100,1,67,2,1.5,3,3.41,2.20E-05,0.000654,3.50E-05,3.20E-05,4.55E-05,4.75E-05,1,0,0,0,0,0,0,3.00E-06,5.00E-05,4.00E-06,3.00E-06,1.00E-05,6.51E-06
data/edge_zerotrans_out.epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,32,3.92358807322901E-07,3.92358807322901E-05,0.587427,100,1,67,2,1.5,3,3.41,2.20E-05,0.000646,3.50E-05,3.25E-05,4.50E-05,4.70E-05,1,0,0,0,0,0,0,3.00E-06,5.20E-05,4.00E-06,3.00E-06,1.00E-05,6.28E-06
data/edge_zerotrans_out.epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,64,7.84717614645803E-07,7.84717614645803E-05,0.586423,100,1,67,2,1.5,3,3.41,2.20E-05,0.000649,3.50E-05,3.25E-05,4.55E-05,4.74E-05,1,0,0,0,0,0,0,3.00E-06,5.30E-05,4.00E-06,3.00E-06,1.00E-05,6.46E-06
data/edge_zerotrans_out.epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,128,1.56943522929161E-06,0.000156943522929,0.589462,100,1,67,2,1.5,3,3.41,2.20E-05,0.000648,3.70E-05,3.30E-05,5.20E-05,4.95E-05,1,0,0,0,0,0,0,3.00E-06,5.40E-05,4.00E-06,3.00E-06,1.00E-05,6.46E-06
data/edge_zerotrans_out.epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,256,3.13887045858321E-06,0.000313887045858,0.615528,100,1,67,2,1.5,3,3.41,2.20E-05,0.000646,3.55E-05,3.20E-05,4.50E-05,4.76E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,4.00E-06,1.00E-05,6.46E-06
data/edge_zerotrans_out.epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,512,6.27774091716642E-06,0.000627774091717,0.580848,100,1,67,2,1.5,3,3.41,2.20E-05,0.000649,3.50E-05,3.25E-05,4.60E-05,4.77E-05,1,0,0,0,0,0,0,3.00E-06,4.80E-05,4.00E-06,3.00E-06,1.00E-05,6.39E-06
data/edge_zerotrans_out.epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,1024,1.25554818343328E-05,0.001255548183433,0.587443,100,1,67,2,1.5,3,3.41,2.30E-05,0.000642,3.50E-05,3.20E-05,4.55E-05,4.72E-05,1,0,0,0,0,0,0,3.00E-06,4.90E-05,4.00E-06,3.00E-06,1.00E-05,6.52E-06
data/edge_zerotrans_out.epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,2048,2.51109636686657E-05,0.002511096366867,0.591437,100,1,67,2,1.5,3,3.41,2.20E-05,0.000651,3.50E-05,3.25E-05,4.55E-05,4.74E-05,1,0,0,0,0,0,0,3.00E-06,4.90E-05,4.00E-06,3.00E-06,1.00E-05,6.38E-06
data/edge_zerotrans_out.epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,4096,5.02219273373314E-05,0.005022192733733,0.587042,100,1,67,2,1.5,3,3.41,2.20E-05,0.000644,3.55E-05,3.25E-05,4.50E-05,4.70E-05,1,0,0,0,0,0,0,3.00E-06,4.90E-05,4.00E-06,3.00E-06,1.00E-05,6.42E-06
data/edge_zerotrans_out.epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,8192,0.000100443854675,0.010044385467466,0.58609,100,1,67,2,1.5,3,3.41,2.20E-05,0.000645,3.60E-05,3.25E-05,4.50E-05,4.74E-05,1,0,0,0,0,0,0,3.00E-06,4.90E-05,4.00E-06,3.00E-06,1.00E-05,6.42E-06
data/edge_zerotrans_out.epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,16384,0.000200887709349,0.020088770934933,0.587432,100,1,67,2,1.5,3,3.41,2.20E-05,0.000647,3.50E-05,3.30E-05,4.60E-05,4.75E-05,1,0,0,0,0,0,0,3.00E-06,4.90E-05,4.00E-06,3.00E-06,1.00E-05,6.38E-06
data/edge_zerotrans_out.epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,32768,0.000401775418699,0.040177541869865,0.580885,100,1,67,2,1.5,3,3.41,2.20E-05,0.000642,3.60E-05,3.25E-05,4.60E-05,4.78E-05,1,0,0,0,0,0,0,3.00E-06,5.00E-05,4.00E-06,3.00E-06,1.00E-05,6.39E-06
data/edge_zerotrans_out.epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,65536,0.000803550837397,0.08035508373973,0.622598,100,1,67,2,1.5,3,3.41,2.20E-05,0.000699,3.70E-05,3.25E-05,4.75E-05,4.96E-05,1,0,0,0,0,0,0,3.00E-06,5.70E-05,4.00E-06,4.00E-06,1.00E-05,6.68E-06
data/edge_zerotrans_out.epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,131072,0.001607101674795,0.16071016747946,0.586791,100,1,67,2,1.5,3,3.41,2.40E-05,0.000653,4.00E-05,3.65E-05,4.90E-05,5.10E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,3.00E-06,1.00E-05,6.49E-06
data/edge_zerotrans_out.epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,262144,0.003214203349589,0.321420334958921,0.588983,100,1,713,2,1.5,3,10.55,2.20E-05,0.002078,3.55E-05,3.25E-05,4.45E-05,6.78E-05,1,0,706,0,0,0,7.06,3.00E-06,6.30E-05,4.00E-06,3.00E-06,4.00E-06,4.40E-06
data/edge_zerotrans_out.epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,524288,0.006428406699178,0.642840669917842,0.586476,100,1,12254,2,1.5,3,251.12,2.20E-05,0.077402,3.50E-05,3.25E-05,4.70E-05,0.00158782,1,0,7708,0,0,0,152.47,3.00E-06,0.004039,5.00E-06,4.00E-06,7.00E-06,6.12E-06
data/edge_zerotrans_out.epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,1048576,0.012856813398357,1.28568133983568,0.586801,100,1,18163,2,1.5,3.5,739.3,2.20E-05,0.121049,3.60E-05,3.30E-05,5.40E-05,0.00472982,1,0,8917,0,0,0,338.96,3.00E-06,0.008094,4.00E-06,4.00E-06,5.50E-06,5.33E-06
data/edge_zerotrans_out.epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,2097152,0.025713626796714,2.57136267967137,0.586679,100,1,19511,2,1.5,4,2605.26,2.20E-05,0.140648,3.65E-05,3.20E-05,5.65E-05,0.0172112,1,0,8569,0,0,0,633.13,3.00E-06,0.009953,4.00E-06,4.00E-06,5.00E-06,4.90E-06
data/edge_zerotrans_out.epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,4194304,0.051427253593427,5.14272535934273,0.589243,100,1,20830,2,1.5,1019.5,3875.65,2.20E-05,0.146129,3.60E-05,3.30E-05,0.004216,0.0251194,1,0,3283,0,0,16.5,271.46,3.00E-06,0.009257,4.00E-06,4.00E-06,4.00E-06,4.41E-06
data/edge_zerotrans_out.epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,8388608,0.102854507186855,10.2854507186855,0.585885,100,1,21448,2,1.5,9221.5,5154.5,2.20E-05,0.149077,3.60E-05,3.30E-05,0.0532,0.0333921,1,0,2632,0,0,94,101.27,3.00E-06,0.008869,4.00E-06,4.00E-06,4.00E-06,4.18E-06
data/edge_zerotrans_out.epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,16777216,0.205709014373709,20.5709014373709,0.588029,100,1,21921,2,1.5,14400.5,5670.18,2.20E-05,0.152913,3.60E-05,3.20E-05,0.091215,0.0368172,1,0,392,0,0,21,20.83,3.00E-06,0.008568,4.00E-06,4.00E-06,4.00E-06,4.06E-06
data/edge_zerotrans_out.epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,33554432,0.411418028747419,41.1418028747419,0.587768,100,1,22245,2,1.5,14593.5,5986.67,2.20E-05,0.157254,3.65E-05,3.15E-05,0.0914775,0.0387418,1,0,71,0,0,4,4.23,3.00E-06,0.008328,4.00E-06,4.00E-06,4.00E-06,4.04E-06
data/edge_zerotrans_out.epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,67108864,0.822836057494837,82.2836057494837,0.587619,100,1,22460,2,1.5,14719.5,6084.5,2.20E-05,0.157078,3.70E-05,3.30E-05,0.0964505,0.0398322,1,0,5,0,0,0,0.73,3.00E-06,0.008182,4.00E-06,4.00E-06,4.00E-06,4.01E-06
data/edge_zerotrans_out.epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,134217728,1.64567211498967,164.567211498968,0.587146,100,1,22466,2,1.5,14719.5,6085.08,2.40E-05,0.16048,4.00E-05,3.60E-05,0.092563,0.0396991,1,0,0,0,0,0,0,3.00E-06,0.008094,4.00E-06,4.00E-06,4.00E-06,3.98E-06
data/edge_zerotrans_out.epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,268435456,3.29134422997935,329.134422997935,0.588595,100,1,22466,2,1.5,14719.5,6085.08,2.20E-05,0.154941,3.70E-05,3.30E-05,0.0919015,0.0392885,1,0,0,0,0,0,0,3.00E-06,0.007873,4.00E-06,4.00E-06,4.00E-06,3.99E-06
data/edge_zerotrans_out.epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,536870912,6.5826884599587,658.26884599587,0.587244,100,1,22466,2,1.5,14719.5,6085.08,2.50E-05,0.156293,3.95E-05,3.55E-05,0.092982,0.0394789,1,0,0,0,0,0,0,3.00E-06,0.007884,4.00E-06,4.00E-06,4.00E-06,3.98E-06
data/edge_zerotrans_out.epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,1073741824,13.1653769199174,1316.53769199174,0.587156,100,1,22466,2,1.5,14719.5,6085.08,2.50E-05,0.155854,4.05E-05,3.55E-05,0.0924735,0.0396232,1,0,0,0,0,0,0,3.00E-06,0.00822,4.00E-06,4.00E-06,4.00E-06,3.99E-06
data/edge_zerotrans_out.epinions,hopcount,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,1,1.22612127288407E-08,1.22612127288407E-06,0.586609,100,1,67,2,1.5,3,3.41,2.20E-05,0.000651,3.45E-05,3.15E-05,4.45E-05,4.70E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,3.00E-06,1.00E-05,6.37E-06
data/edge_zerotrans_out.epinions,hopcount,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,2,2.45224254576813E-08,2.45224254576813E-06,0.586904,100,1,67,2,1.5,3,3.41,2.20E-05,0.000654,3.50E-05,3.20E-05,4.50E-05,4.72E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,3.00E-06,1.00E-05,6.66E-06
data/edge_zerotrans_out.epinions,hopcount,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,4,4.90448509153627E-08,4.90448509153627E-06,0.588368,100,1,67,2,1.5,3,3.41,2.20E-05,0.000668,3.50E-05,3.20E-05,4.50E-05,4.77E-05,1,0,0,0,0,0,0,3.00E-06,4.90E-05,4.00E-06,3.00E-06,1.00E-05,6.50E-06
data/edge_zerotrans_out.epinions,hopcount,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,8,9.80897018307254E-08,9.80897018307254E-06,0.586226,100,1,67,2,1.5,3,3.41,2.20E-05,0.000671,3.40E-05,3.20E-05,4.50E-05,4.73E-05,1,0,0,0,0,0,0,3.00E-06,5.30E-05,4.00E-06,3.00E-06,1.00E-05,6.29E-06
data/edge_zerotrans_out.epinions,hopcount,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,16,1.96179403661451E-07,1.96179403661451E-05,0.590648,100,1,67,2,1.5,3,3.41,2.20E-05,0.000652,3.50E-05,3.20E-05,4.60E-05,4.72E-05,1,0,0,0,0,0,0,3.00E-06,5.30E-05,4.00E-06,3.00E-06,1.00E-05,6.39E-06
data/edge_zerotrans_out.epinions,hopcount,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,32,3.92358807322901E-07,3.92358807322901E-05,0.586493,100,1,67,2,1.5,3,3.41,2.20E-05,0.000655,3.55E-05,3.25E-05,4.60E-05,4.83E-05,1,0,0,0,0,0,0,3.00E-06,5.30E-05,4.00E-06,4.00E-06,1.10E-05,6.74E-06
data/edge_zerotrans_out.epinions,hopcount,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,64,7.84717614645803E-07,7.84717614645803E-05,0.586043,100,1,67,2,1.5,3,3.41,2.30E-05,0.000643,3.50E-05,3.20E-05,4.40E-05,4.73E-05,1,0,0,0,0,0,0,3.00E-06,5.20E-05,4.00E-06,3.00E-06,1.00E-05,6.56E-06
data/edge_zerotrans_out.epinions,hopcount,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,128,1.56943522929161E-06,0.000156943522929,0.587838,100,1,67,2,1.5,3,3.41,2.20E-05,0.000648,3.50E-05,3.15E-05,4.40E-05,4.67E-05,1,0,0,0,0,0,0,3.00E-06,5.00E-05,4.00E-06,3.00E-06,1.00E-05,6.22E-06
data/edge_zerotrans_out.epinions,hopcount,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,256,3.13887045858321E-06,0.000313887045858,0.58629,100,1,67,2,1.5,3,3.41,2.20E-05,0.000653,3.50E-05,3.20E-05,4.40E-05,4.68E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,3.00E-06,1.00E-05,6.38E-06
data/edge_zerotrans_out.epinions,hopcount,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,512,6.27774091716642E-06,0.000627774091717,0.586138,100,1,67,2,1.5,3,3.41,2.20E-05,0.000651,3.50E-05,3.20E-05,4.55E-05,4.72E-05,1,0,0,0,0,0,0,3.00E-06,4.90E-05,4.00E-06,4.00E-06,1.00E-05,6.58E-06
data/edge_zerotrans_out.epinions,hopcount,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,1024,1.25554818343328E-05,0.001255548183433,0.586191,100,1,67,2,1.5,3,3.41,2.20E-05,0.000654,3.50E-05,3.20E-05,4.45E-05,4.73E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,3.00E-06,1.00E-05,6.42E-06
data/edge_zerotrans_out.epinions,hopcount,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,2048,2.51109636686657E-05,0.002511096366867,0.58729,100,1,67,2,1.5,3,3.41,2.20E-05,0.000652,3.40E-05,3.20E-05,4.40E-05,4.69E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,4.00E-06,1.00E-05,6.37E-06
data/edge_zerotrans_out.epinions,hopcount,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,4096,5.02219273373314E-05,0.005022192733733,0.702448,100,1,67,2,1.5,3,3.41,2.40E-05,0.000719,3.75E-05,3.45E-05,4.85E-05,5.10E-05,1,0,0,0,0,0,0,3.00E-06,5.50E-05,4.00E-06,4.00E-06,1.00E-05,6.79E-06
data/edge_zerotrans_out.epinions,hopcount,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,8192,0.000100443854675,0.010044385467466,0.599556,100,1,67,2,1.5,3,3.41,2.20E-05,0.000649,3.50E-05,3.20E-05,4.40E-05,4.71E-05,1,0,0,0,0,0,0,3.00E-06,5.00E-05,4.00E-06,3.00E-06,1.00E-05,6.56E-06
data/edge_zerotrans_out.epinions,hopcount,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,16384,0.000200887709349,0.020088770934933,0.587658,100,1,67,2,1.5,3,3.41,2.20E-05,0.000642,3.50E-05,3.20E-05,4.55E-05,4.72E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,3.00E-06,1.00E-05,6.39E-06
data/edge_zerotrans_out.epinions,hopcount,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,32768,0.000401775418699,0.040177541869865,0.587449,100,1,67,2,1.5,3,3.41,2.20E-05,0.000642,3.50E-05,3.20E-05,4.45E-05,4.70E-05,1,0,0,0,0,0,0,3.00E-06,5.40E-05,4.00E-06,3.00E-06,1.00E-05,6.39E-06
data/edge_zerotrans_out.epinions,hopcount,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,65536,0.000803550837397,0.08035508373973,0.587388,100,1,67,2,1.5,3,3.41,2.20E-05,0.000659,3.40E-05,3.20E-05,4.45E-05,4.68E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,3.00E-06,1.00E-05,6.28E-06
data/edge_zerotrans_out.epinions,hopcount,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,131072,0.001607101674795,0.16071016747946,0.586615,100,1,67,2,1.5,3,3.41,2.20E-05,0.000652,3.50E-05,3.15E-05,4.60E-05,4.76E-05,1,0,0,0,0,0,0,3.00E-06,5.20E-05,4.00E-06,3.00E-06,1.00E-05,6.28E-06
data/edge_zerotrans_out.epinions,hopcount,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,262144,0.003214203349589,0.321420334958921,0.58709,100,1,713,2,1.5,3,10.55,2.20E-05,0.002031,3.40E-05,3.20E-05,4.55E-05,6.72E-05,1,0,706,0,0,0,7.06,3.00E-06,6.00E-05,4.00E-06,3.00E-06,4.00E-06,4.35E-06
data/edge_zerotrans_out.epinions,hopcount,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,524288,0.006428406699178,0.642840669917842,0.588094,100,1,12254,2,1.5,3,251.12,2.20E-05,0.077062,3.50E-05,3.20E-05,4.85E-05,0.00158208,1,0,7708,0,0,0,152.47,3.00E-06,0.004057,5.00E-06,4.00E-06,7.00E-06,6.20E-06
data/edge_zerotrans_out.epinions,hopcount,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,1048576,0.012856813398357,1.28568133983568,0.58797,100,1,18163,2,1.5,3.5,739.3,2.20E-05,0.120081,3.55E-05,3.20E-05,5.40E-05,0.00469266,1,0,8917,0,0,0,338.96,3.00E-06,0.008121,4.00E-06,4.00E-06,6.00E-06,5.34E-06
data/edge_zerotrans_out.epinions,hopcount,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,2097152,0.025713626796714,2.57136267967137,0.587689,100,1,19511,2,1.5,4,2605.26,2.20E-05,0.13969,3.60E-05,3.20E-05,5.80E-05,0.0175079,1,0,8569,0,0,0,633.13,3.00E-06,0.009808,4.00E-06,4.00E-06,5.00E-06,5.00E-06
data/edge_zerotrans_out.epinions,hopcount,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,4194304,0.051427253593427,5.14272535934273,0.589638,100,1,20830,2,1.5,1019.5,3875.65,2.20E-05,0.144308,3.50E-05,3.25E-05,0.0041845,0.0248341,1,0,3283,0,0,16.5,271.46,3.00E-06,0.009278,4.00E-06,4.00E-06,4.00E-06,4.46E-06
data/edge_zerotrans_out.epinions,hopcount,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,8388608,0.102854507186855,10.2854507186855,0.588337,100,1,21448,2,1.5,9221.5,5154.5,2.20E-05,0.161279,3.60E-05,3.30E-05,0.0550745,0.0335204,1,0,2632,0,0,94,101.27,3.00E-06,0.009834,4.00E-06,4.00E-06,4.00E-06,4.24E-06
data/edge_zerotrans_out.epinions,hopcount,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,16777216,0.205709014373709,20.5709014373709,0.586535,100,1,21921,2,1.5,14400.5,5670.18,2.20E-05,0.151288,3.55E-05,3.20E-05,0.090273,0.0365859,1,0,392,0,0,21,20.83,3.00E-06,0.008818,4.00E-06,4.00E-06,4.00E-06,4.13E-06
data/edge_zerotrans_out.epinions,hopcount,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,33554432,0.411418028747419,41.1418028747419,0.586063,100,1,22245,2,1.5,14593.5,5986.67,2.20E-05,0.152154,3.60E-05,3.20E-05,0.0909835,0.0381904,1,0,71,0,0,4,4.23,3.00E-06,0.008648,4.00E-06,4.00E-06,4.00E-06,4.01E-06
data/edge_zerotrans_out.epinions,hopcount,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,67108864,0.822836057494837,82.2836057494837,0.65096,100,1,22460,2,1.5,14719.5,6084.5,2.20E-05,0.162427,3.75E-05,3.20E-05,0.0918705,0.0395375,1,0,5,0,0,0,0.73,3.00E-06,0.008531,4.00E-06,4.00E-06,4.00E-06,4.02E-06
data/edge_zerotrans_out.epinions,hopcount,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,134217728,1.64567211498967,164.567211498968,0.587812,100,1,22466,2,1.5,14719.5,6085.08,2.20E-05,0.168218,3.70E-05,3.20E-05,0.094942,0.0400668,1,0,0,0,0,0,0,3.00E-06,0.008617,4.00E-06,4.00E-06,4.00E-06,4.05E-06
data/edge_zerotrans_out.epinions,hopcount,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,268435456,3.29134422997935,329.134422997935,0.587489,100,1,22466,2,1.5,14719.5,6085.08,2.20E-05,0.154413,3.60E-05,3.20E-05,0.091551,0.0390948,1,0,0,0,0,0,0,3.00E-06,0.008036,4.00E-06,4.00E-06,4.00E-06,3.99E-06
data/edge_zerotrans_out.epinions,hopcount,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,536870912,6.5826884599587,658.26884599587,0.583919,100,1,22466,2,1.5,14719.5,6085.08,2.20E-05,0.165456,3.55E-05,3.20E-05,0.09224,0.0394281,1,0,0,0,0,0,0,3.00E-06,0.007931,4.00E-06,4.00E-06,4.00E-06,3.99E-06
data/edge_zerotrans_out.epinions,hopcount,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,1073741824,13.1653769199174,1316.53769199174,0.587235,100,1,22466,2,1.5,14719.5,6085.08,2.20E-05,0.154545,3.55E-05,3.25E-05,0.09182,0.039343,1,0,0,0,0,0,0,3.00E-06,0.008377,4.00E-06,4.00E-06,4.00E-06,4.00E-06
data/edge_zerotrans_out.epinions,minwait,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,1,1.22612127288407E-08,1.22612127288407E-06,0.586779,100,1,67,2,1.5,3,3.41,2.20E-05,0.000655,3.40E-05,3.20E-05,4.55E-05,4.68E-05,1,0,0,0,0,0,0,3.00E-06,5.20E-05,4.00E-06,3.00E-06,1.00E-05,6.46E-06
data/edge_zerotrans_out.epinions,minwait,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,2,2.45224254576813E-08,2.45224254576813E-06,0.588358,100,1,67,2,1.5,3,3.41,2.20E-05,0.000651,3.45E-05,3.20E-05,4.50E-05,4.70E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,3.00E-06,1.00E-05,6.54E-06
data/edge_zerotrans_out.epinions,minwait,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,4,4.90448509153627E-08,4.90448509153627E-06,0.586995,100,1,67,2,1.5,3,3.41,2.40E-05,0.000663,3.70E-05,3.50E-05,4.75E-05,4.96E-05,1,0,0,0,0,0,0,3.00E-06,5.00E-05,4.00E-06,3.00E-06,1.00E-05,6.37E-06
data/edge_zerotrans_out.epinions,minwait,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,8,9.80897018307254E-08,9.80897018307254E-06,0.587832,100,1,67,2,1.5,3,3.41,2.30E-05,0.000671,3.50E-05,3.20E-05,4.45E-05,4.73E-05,1,0,0,0,0,0,0,3.00E-06,5.20E-05,4.00E-06,3.00E-06,1.00E-05,6.61E-06
data/edge_zerotrans_out.epinions,minwait,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,16,1.96179403661451E-07,1.96179403661451E-05,0.587707,100,1,67,2,1.5,3,3.41,2.20E-05,0.000644,3.45E-05,3.20E-05,4.60E-05,4.70E-05,1,0,0,0,0,0,0,3.00E-06,5.00E-05,4.00E-06,3.00E-06,1.00E-05,6.40E-06
data/edge_zerotrans_out.epinions,minwait,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,32,3.92358807322901E-07,3.92358807322901E-05,0.585191,100,1,67,2,1.5,3,3.41,2.20E-05,0.000649,3.45E-05,3.20E-05,4.45E-05,4.72E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,3.00E-06,1.00E-05,6.46E-06
data/edge_zerotrans_out.epinions,minwait,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,64,7.84717614645803E-07,7.84717614645803E-05,0.587112,100,1,67,2,1.5,3,3.41,2.20E-05,0.00065,3.50E-05,3.20E-05,4.50E-05,4.72E-05,1,0,0,0,0,0,0,3.00E-06,5.00E-05,4.00E-06,3.00E-06,9.00E-06,6.27E-06
data/edge_zerotrans_out.epinions,minwait,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,128,1.56943522929161E-06,0.000156943522929,0.587415,100,1,67,2,1.5,3,3.41,2.20E-05,0.000668,3.40E-05,3.20E-05,4.50E-05,4.69E-05,1,0,0,0,0,0,0,3.00E-06,5.00E-05,4.00E-06,3.00E-06,1.00E-05,6.46E-06
data/edge_zerotrans_out.epinions,minwait,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,256,3.13887045858321E-06,0.000313887045858,0.586312,100,1,67,2,1.5,3,3.41,2.30E-05,0.00066,3.80E-05,3.50E-05,4.85E-05,5.02E-05,1,0,0,0,0,0,0,3.00E-06,4.80E-05,4.00E-06,3.00E-06,1.00E-05,6.35E-06
data/edge_zerotrans_out.epinions,minwait,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,512,6.27774091716642E-06,0.000627774091717,0.586388,100,1,67,2,1.5,3,3.41,2.20E-05,0.000655,3.50E-05,3.20E-05,4.40E-05,4.69E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,3.00E-06,1.00E-05,6.46E-06
data/edge_zerotrans_out.epinions,minwait,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,1024,1.25554818343328E-05,0.001255548183433,0.585114,100,1,67,2,1.5,3,3.41,2.20E-05,0.000649,3.60E-05,3.20E-05,4.45E-05,4.79E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,3.00E-06,1.00E-05,6.65E-06
data/edge_zerotrans_out.epinions,minwait,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,2048,2.51109636686657E-05,0.002511096366867,0.584553,100,1,67,2,1.5,3,3.41,2.20E-05,0.000848,3.80E-05,3.30E-05,5.90E-05,5.82E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,4.00E-06,1.00E-05,6.79E-06
data/edge_zerotrans_out.epinions,minwait,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,4096,5.02219273373314E-05,0.005022192733733,0.585843,100,1,67,2,1.5,3,3.41,2.40E-05,0.000656,3.90E-05,3.55E-05,4.95E-05,5.18E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,3.00E-06,1.00E-05,6.51E-06
data/edge_zerotrans_out.epinions,minwait,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,8192,0.000100443854675,0.010044385467466,0.596193,100,1,67,2,1.5,3,3.41,2.20E-05,0.000654,3.40E-05,3.15E-05,4.45E-05,4.68E-05,1,0,0,0,0,0,0,3.00E-06,4.80E-05,4.00E-06,3.00E-06,1.00E-05,6.34E-06
data/edge_zerotrans_out.epinions,minwait,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,16384,0.000200887709349,0.020088770934933,0.584451,100,1,67,2,1.5,3,3.41,2.20E-05,0.000647,3.50E-05,3.20E-05,4.45E-05,4.72E-05,1,0,0,0,0,0,0,3.00E-06,4.80E-05,4.00E-06,4.00E-06,1.00E-05,6.52E-06
data/edge_zerotrans_out.epinions,minwait,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,32768,0.000401775418699,0.040177541869865,0.588154,100,1,67,2,1.5,3,3.41,2.30E-05,0.000667,3.60E-05,3.30E-05,4.55E-05,4.83E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,3.00E-06,1.00E-05,6.49E-06
data/edge_zerotrans_out.epinions,minwait,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,65536,0.000803550837397,0.08035508373973,0.585014,100,1,67,2,1.5,3,3.41,2.20E-05,0.000657,3.60E-05,3.30E-05,4.65E-05,4.85E-05,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,3.00E-06,1.00E-05,6.37E-06
data/edge_zerotrans_out.epinions,minwait,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,131072,0.001607101674795,0.16071016747946,0.583796,100,1,67,2,1.5,3,3.41,2.20E-05,0.000843,4.10E-05,3.50E-05,6.15E-05,6.04E-05,1,0,0,0,0,0,0,3.00E-06,5.20E-05,4.00E-06,4.00E-06,1.00E-05,6.80E-06
data/edge_zerotrans_out.epinions,minwait,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,262144,0.003214203349589,0.321420334958921,0.587647,100,1,713,2,1.5,3,10.55,2.20E-05,0.00207,3.60E-05,3.30E-05,5.00E-05,7.02E-05,1,0,707,0,0,0,7.07,3.00E-06,5.90E-05,4.00E-06,3.00E-06,4.00E-06,4.44E-06
data/edge_zerotrans_out.epinions,minwait,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,524288,0.006428406699178,0.642840669917842,0.585796,100,1,12254,2,1.5,3,251.12,2.20E-05,0.078437,3.50E-05,3.20E-05,4.55E-05,0.00159972,1,0,11077,0,0,0,221.15,3.00E-06,0.003673,7.00E-06,5.00E-06,1.50E-05,1.21E-05
data/edge_zerotrans_out.epinions,minwait,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,1048576,0.012856813398357,1.28568133983568,0.586265,100,1,18163,2,1.5,3.5,739.3,2.20E-05,0.124853,3.55E-05,3.25E-05,5.20E-05,0.00485875,1,0,17701,0,0,0,678.02,3.00E-06,0.007096,8.00E-06,5.00E-06,2.00E-05,1.50E-05
data/edge_zerotrans_out.epinions,minwait,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,2097152,0.025713626796714,2.57136267967137,0.58778,100,1,19511,2,1.5,4,2605.26,2.20E-05,0.144219,3.60E-05,3.20E-05,5.55E-05,0.018043,1,0,19219,0,0,0,2453.06,3.00E-06,0.008426,1.00E-05,6.00E-06,2.30E-05,1.73E-05
data/edge_zerotrans_out.epinions,minwait,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,4194304,0.051427253593427,5.14272535934273,0.586494,100,1,20830,2,1.5,1019.5,3875.65,2.20E-05,0.152,3.60E-05,3.25E-05,0.00468,0.0263226,1,0,20520,0,0,882,3664.76,3.00E-06,0.008698,1.00E-05,6.00E-06,2.50E-05,1.82E-05
data/edge_zerotrans_out.epinions,minwait,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,8388608,0.102854507186855,10.2854507186855,0.585635,100,1,21448,2,1.5,9221.5,5154.5,2.20E-05,0.159108,3.60E-05,3.30E-05,0.0575465,0.0353464,1,0,21115,0,0,8132,4913.44,3.00E-06,0.008212,1.00E-05,6.00E-06,2.60E-05,1.81E-05
data/edge_zerotrans_out.epinions,minwait,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,16777216,0.205709014373709,20.5709014373709,0.586013,100,1,21921,2,1.5,14400.5,5670.18,2.20E-05,0.178646,3.60E-05,3.25E-05,0.092734,0.0381365,1,0,21581,0,0,13871,5412.1,3.00E-06,0.008267,1.00E-05,6.00E-06,2.50E-05,1.77E-05
data/edge_zerotrans_out.epinions,minwait,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,33554432,0.411418028747419,41.1418028747419,0.585093,100,1,22245,2,1.5,14593.5,5986.67,2.20E-05,0.170362,3.65E-05,3.20E-05,0.101072,0.0402704,1,0,21902,0,0,14058.5,5710.18,3.00E-06,0.008693,1.00E-05,6.00E-06,2.50E-05,1.77E-05
data/edge_zerotrans_out.epinions,minwait,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,67108864,0.822836057494837,82.2836057494837,0.587912,100,1,22460,2,1.5,14719.5,6084.5,2.20E-05,0.159416,3.60E-05,3.25E-05,0.094404,0.0401827,1,0,22108,0,0,14180,5801.57,3.00E-06,0.007797,9.00E-06,6.00E-06,2.40E-05,1.72E-05
data/edge_zerotrans_out.epinions,minwait,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,134217728,1.64567211498967,164.567211498968,0.586221,100,1,22466,2,1.5,14719.5,6085.08,2.30E-05,0.160147,4.10E-05,3.65E-05,0.094529,0.0407469,1,0,22114,0,0,14180,5802.13,3.00E-06,0.008976,1.00E-05,6.00E-06,2.40E-05,1.74E-05
data/edge_zerotrans_out.epinions,minwait,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,268435456,3.29134422997935,329.134422997935,0.586861,100,1,22466,2,1.5,14719.5,6085.08,2.30E-05,0.172757,3.80E-05,3.40E-05,0.095375,0.0413278,1,0,22114,0,0,14180,5802.13,3.00E-06,0.008477,1.00E-05,6.00E-06,2.50E-05,1.77E-05
data/edge_zerotrans_out.epinions,minwait,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,536870912,6.5826884599587,658.26884599587,0.585654,100,1,22466,2,1.5,14719.5,6085.08,2.20E-05,0.169564,3.60E-05,3.30E-05,0.101418,0.0405456,1,0,22114,0,0,14180,5802.13,3.00E-06,0.008775,1.00E-05,6.00E-06,2.40E-05,1.74E-05
data/edge_zerotrans_out.epinions,minwait,973200,1682744,1.72908,979081200,1060639201,1878,81558001,0,1073741824,13.1653769199174,1316.53769199174,0.594432,100,1,22466,2,1.5,14719.5,6085.08,2.20E-05,0.172019,3.60E-05,3.20E-05,0.095087,0.0408954,1,0,22114,0,0,14180,5802.13,3.00E-06,0.008499,1.00E-05,6.00E-06,2.40E-05,1.75E-05


==> test_environment/beta_values_facebook-wosn-links.txt <==
filename,algo,n,M,avg_degree,t_start,t_end,T,lifetime,compression,beta,beta_percent2,beta_percent,readin_time,sources,visit_min,visit_max,visit_median,visit_first,visit_third,visit_medium,runtime_min,runtime_max,runtime_median,runtime_first,runtime_third,runtime_medium,backtracking,cycles_min,cycles_max,cycles_median,cycles_first,cycles_third,cycles_medium,pathruntime_min,pathruntime_max,pathruntime_median,pathruntime_first,pathruntime_third,pathruntime_medium
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,1,8.11535540122883E-10,8.11535540122884E-08,0.657744,100,0,101,3.5,2,11.5,11.72,0.000574,0.039015,0.028578,0.001495,0.029075,0.0184307,1,0,0,0,0,0,0,3.00E-06,4.60E-05,3.00E-06,3.00E-06,4.00E-06,4.02E-06
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,2,1.62307108024577E-09,1.62307108024577E-07,0.688117,100,0,101,3.5,2,11.5,11.72,0.000574,0.03906,0.0285395,0.0015065,0.0290475,0.0183692,1,0,0,0,0,0,0,3.00E-06,4.60E-05,3.00E-06,3.00E-06,4.00E-06,3.98E-06
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,4,3.24614216049153E-09,3.24614216049153E-07,0.658031,100,0,101,3.5,2,11.5,11.72,0.000573,0.039035,0.028537,0.0015085,0.029044,0.0183787,1,0,0,0,0,0,0,3.00E-06,4.50E-05,3.00E-06,3.00E-06,4.00E-06,4.01E-06
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,8,6.49228432098307E-09,6.49228432098307E-07,0.653336,100,0,101,3.5,2,11.5,11.72,0.000574,0.039038,0.0287245,0.00155,0.029517,0.0186828,1,0,0,0,0,0,0,3.00E-06,4.50E-05,3.00E-06,3.00E-06,4.00E-06,4.01E-06
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,16,1.29845686419661E-08,1.29845686419661E-06,0.65335,100,0,101,3.5,2,11.5,11.72,0.000574,0.039072,0.0286585,0.00151,0.029176,0.0184549,1,0,0,0,0,0,0,3.00E-06,4.50E-05,3.00E-06,3.00E-06,4.00E-06,3.98E-06
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,32,2.59691372839323E-08,2.59691372839323E-06,0.656184,100,0,101,3.5,2,11.5,11.72,0.000574,0.039003,0.0284505,0.001501,0.0288765,0.0182794,1,0,0,0,0,0,0,3.00E-06,4.50E-05,3.00E-06,3.00E-06,4.00E-06,3.92E-06
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,64,5.19382745678645E-08,5.19382745678645E-06,0.653526,100,0,101,3.5,2,11.5,11.72,0.000574,0.039056,0.0285255,0.0014935,0.0289985,0.0183722,1,0,0,0,0,0,0,2.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,3.97E-06
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,128,1.03876549135729E-07,1.03876549135729E-05,0.654698,100,0,101,3.5,2,11.5,11.72,0.000574,0.039261,0.028628,0.001504,0.0290695,0.0184085,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.00E-06
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,256,2.07753098271458E-07,2.07753098271458E-05,0.652662,100,0,101,3.5,2,11.5,11.72,0.000573,0.039177,0.028721,0.0015135,0.0291225,0.0184464,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.00E-06
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,512,4.15506196542916E-07,4.15506196542916E-05,0.655879,100,0,101,3.5,2,11.5,11.72,0.000573,0.039029,0.028575,0.0015205,0.0290485,0.018376,1,0,0,0,0,0,0,3.00E-06,4.60E-05,3.00E-06,3.00E-06,4.00E-06,3.97E-06
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,1024,8.31012393085833E-07,8.31012393085833E-05,0.658413,100,0,101,3.5,2,11.5,11.72,0.000573,0.039098,0.0288035,0.001509,0.029175,0.0184833,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,3.99E-06
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,2048,1.66202478617167E-06,0.000166202478617,0.653485,100,0,101,3.5,2,11.5,11.73,0.000573,0.039905,0.028814,0.001511,0.029277,0.018526,1,0,0,0,0,0,0,3.00E-06,4.50E-05,3.00E-06,3.00E-06,4.00E-06,3.96E-06
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,4096,3.32404957234333E-06,0.000332404957234,0.654176,100,0,101,3.5,2,11.5,11.74,0.000572,0.039083,0.0285465,0.0014945,0.0290535,0.0183875,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,3.98E-06
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,8192,6.64809914468666E-06,0.000664809914469,0.65692,100,0,101,3.5,2,11.5,11.79,0.000573,0.039055,0.0287465,0.001505,0.029192,0.0184709,1,0,0,0,0,0,0,3.00E-06,4.60E-05,3.00E-06,3.00E-06,4.00E-06,3.98E-06
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,16384,1.32961982893733E-05,0.001329619828937,0.655432,100,0,101,3.5,2,11.5,11.83,0.000573,0.03987,0.0292855,0.001517,0.0298235,0.0188372,1,0,0,0,0,0,0,3.00E-06,4.60E-05,3.00E-06,3.00E-06,4.00E-06,3.98E-06
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,32768,2.65923965787466E-05,0.002659239657875,0.653423,100,0,101,3.5,2,11.5,11.91,0.000575,0.039054,0.0286055,0.001508,0.0290785,0.0183976,1,0,0,0,0,0,0,3.00E-06,4.60E-05,3.00E-06,3.00E-06,4.00E-06,3.97E-06
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,65536,5.31847931574933E-05,0.005318479315749,0.655699,100,0,102,4,2,12,11.99,0.000573,0.038989,0.028567,0.0014935,0.0290235,0.0183706,1,0,0,0,0,0,0,3.00E-06,4.60E-05,3.00E-06,3.00E-06,4.00E-06,4.02E-06
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,131072,0.000106369586315,0.010636958631499,0.655554,100,0,104,4,2,12,12.26,0.000574,0.039257,0.028533,0.001499,0.0291185,0.0184061,1,0,0,0,0,0,0,3.00E-06,4.50E-05,3.00E-06,3.00E-06,4.00E-06,3.93E-06
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,262144,0.00021273917263,0.021273917262997,0.654638,100,0,106,4,2,12.5,12.71,0.000573,0.039078,0.02871,0.0015655,0.0301055,0.0188475,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.09E-06
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,524288,0.00042547834526,0.042547834525995,0.663593,100,0,118,4,2,14,13.77,0.000574,0.039348,0.028776,0.0015135,0.0292675,0.0185218,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,3.90E-06
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,1048576,0.00085095669052,0.085095669051989,0.653178,100,0,128,4,2,16,16.13,0.000574,0.039356,0.0285635,0.001505,0.0290135,0.0183943,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,3.82E-06
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,2097152,0.00170191338104,0.170191338103979,0.655399,100,0,379,4,2,16,26.13,0.000574,0.039079,0.028553,0.0014995,0.029144,0.0184953,1,0,0,0,0,0,0,3.00E-06,4.60E-05,3.00E-06,3.00E-06,4.00E-06,3.68E-06
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,4194304,0.00340382676208,0.340382676207957,0.653867,100,0,1790,4,2,30,67.5,0.000574,0.039193,0.028577,0.001497,0.029338,0.0186917,1,0,0,0,0,0,0,3.00E-06,4.60E-05,3.00E-06,3.00E-06,4.00E-06,3.48E-06
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,8388608,0.006807653524159,0.680765352415914,0.655769,100,0,13714,5,2,50,369.33,0.000574,0.074681,0.0285295,0.001498,0.02964,0.0197874,1,0,0,0,0,0,0,3.00E-06,4.70E-05,4.00E-06,3.00E-06,4.00E-06,3.56E-06
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,16777216,0.013615307048318,1.36153070483183,0.652477,100,0,26331,5,2,234,904.8,0.000573,0.136174,0.0287855,0.0015045,0.030334,0.0219356,1,0,0,0,0,0,0,2.00E-06,4.60E-05,4.00E-06,3.00E-06,4.00E-06,3.60E-06
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,33554432,0.027230614096637,2.72306140966366,0.656889,100,0,29500,5,2,237,1139.72,0.000574,0.166508,0.028621,0.001572,0.031089,0.0232219,1,0,0,0,0,0,0,3.00E-06,4.50E-05,4.00E-06,3.00E-06,4.00E-06,3.70E-06
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,67108864,0.054461228193273,5.44612281932731,0.655133,100,0,29914,5,2,285,1178.11,0.000573,0.153019,0.028558,0.001516,0.030435,0.0227413,1,0,0,0,0,0,0,3.00E-06,4.60E-05,4.00E-06,3.00E-06,4.00E-06,3.59E-06
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,134217728,0.108922456386546,10.8922456386546,0.65467,100,0,29914,5,2,285,1178.11,0.000574,0.151502,0.028463,0.0015015,0.029728,0.0223101,1,0,0,0,0,0,0,3.00E-06,4.50E-05,4.00E-06,3.00E-06,4.00E-06,3.58E-06
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,268435456,0.217844912773092,21.7844912773093,0.656783,100,0,29914,5,2,285,1178.11,0.000573,0.153674,0.0286225,0.0015075,0.030455,0.0227794,1,0,0,0,0,0,0,3.00E-06,4.60E-05,4.00E-06,3.00E-06,4.00E-06,3.58E-06
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,536870912,0.435689825546185,43.5689825546185,0.654074,100,0,29914,5,2,285,1178.11,0.000574,0.152702,0.028543,0.0014955,0.0304075,0.0227283,1,0,0,0,0,0,0,3.00E-06,4.70E-05,4.00E-06,3.00E-06,4.00E-06,3.57E-06
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,1073741824,0.87137965109237,87.137965109237,0.656148,100,0,29914,5,2,285,1178.11,0.000573,0.153498,0.0286835,0.001506,0.0307295,0.0232627,1,0,0,0,0,0,0,3.00E-06,4.60E-05,4.00E-06,3.00E-06,4.00E-06,3.60E-06
data/edge_zerotrans_out.facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,1,8.11535540122883E-10,8.11535540122884E-08,0.654042,100,1,101,3.5,2,11.5,11.96,0.007722,0.027413,0.0093945,0.00917,0.0097325,0.00954917,1,0,0,0,0,0,0,3.00E-06,4.60E-05,3.00E-06,3.00E-06,4.00E-06,4.11E-06
data/edge_zerotrans_out.facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,2,1.62307108024577E-09,1.62307108024577E-07,0.653416,100,1,101,3.5,2,11.5,11.96,0.007716,0.027939,0.0093985,0.009171,0.009744,0.00956345,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.12E-06
data/edge_zerotrans_out.facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,4,3.24614216049153E-09,3.24614216049153E-07,0.656643,100,1,101,3.5,2,11.5,11.96,0.007712,0.029197,0.009434,0.009165,0.0099555,0.00967298,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.21E-06
data/edge_zerotrans_out.facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,8,6.49228432098307E-09,6.49228432098307E-07,0.654343,100,1,101,3.5,2,11.5,11.96,0.007825,0.028656,0.0096875,0.009455,0.0099995,0.00989574,1,0,0,0,0,0,0,3.00E-06,4.80E-05,3.00E-06,3.00E-06,4.00E-06,4.15E-06
data/edge_zerotrans_out.facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,16,1.29845686419661E-08,1.29845686419661E-06,0.655401,100,1,101,3.5,2,11.5,11.96,0.007713,0.027478,0.0094215,0.0091645,0.009792,0.00955608,1,0,0,0,0,0,0,3.00E-06,4.60E-05,3.00E-06,3.00E-06,4.00E-06,4.05E-06
data/edge_zerotrans_out.facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,32,2.59691372839323E-08,2.59691372839323E-06,0.658548,100,1,101,3.5,2,11.5,11.96,0.007712,0.027613,0.0094185,0.009177,0.0097245,0.00955317,1,0,0,0,0,0,0,3.00E-06,4.90E-05,3.00E-06,3.00E-06,4.00E-06,4.11E-06
data/edge_zerotrans_out.facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,64,5.19382745678645E-08,5.19382745678645E-06,0.652162,100,1,101,3.5,2,11.5,11.96,0.007711,0.027489,0.0093745,0.0091645,0.009604,0.00949794,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.12E-06
data/edge_zerotrans_out.facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,128,1.03876549135729E-07,1.03876549135729E-05,0.656,100,1,101,3.5,2,11.5,11.96,0.007748,0.027581,0.0093845,0.009168,0.0098185,0.0095996,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.11E-06
data/edge_zerotrans_out.facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,256,2.07753098271458E-07,2.07753098271458E-05,0.654997,100,1,101,3.5,2,11.5,11.96,0.007838,0.027709,0.0094565,0.0092595,0.00976,0.00962719,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.10E-06
data/edge_zerotrans_out.facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,512,4.15506196542916E-07,4.15506196542916E-05,0.655665,100,1,101,3.5,2,11.5,11.96,0.007745,0.027475,0.0093965,0.009174,0.009685,0.00950364,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.13E-06
data/edge_zerotrans_out.facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,1024,8.31012393085833E-07,8.31012393085833E-05,0.654611,100,1,101,3.5,2,11.5,11.96,0.007858,0.028046,0.0094585,0.0092455,0.0098055,0.00966148,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.13E-06
data/edge_zerotrans_out.facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,2048,1.66202478617167E-06,0.000166202478617,0.655047,100,1,101,3.5,2,11.5,11.97,0.007713,0.028139,0.009432,0.009155,0.0097275,0.0095739,1,0,0,0,0,0,0,3.00E-06,4.60E-05,3.00E-06,3.00E-06,4.00E-06,4.10E-06
data/edge_zerotrans_out.facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,4096,3.32404957234333E-06,0.000332404957234,0.656713,100,1,101,3.5,2,11.5,11.98,0.007765,0.027457,0.0093765,0.009173,0.009764,0.00955058,1,0,0,0,0,0,0,3.00E-06,4.50E-05,3.00E-06,3.00E-06,4.00E-06,4.11E-06
data/edge_zerotrans_out.facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,8192,6.64809914468666E-06,0.000664809914469,0.658762,100,1,101,3.5,2,11.5,12.03,0.007711,0.027551,0.0093975,0.009137,0.0096205,0.00950665,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.12E-06
data/edge_zerotrans_out.facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,16384,1.32961982893733E-05,0.001329619828937,0.654529,100,1,101,3.5,2,11.5,12.07,0.007744,0.0275,0.0094015,0.0092075,0.009805,0.00956925,1,0,0,0,0,0,0,3.00E-06,4.80E-05,3.00E-06,3.00E-06,4.00E-06,4.11E-06
data/edge_zerotrans_out.facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,32768,2.65923965787466E-05,0.002659239657875,0.657513,100,1,101,3.5,2,11.5,12.15,0.007849,0.027741,0.0094665,0.0092335,0.0097535,0.0096133,1,0,0,0,0,0,0,3.00E-06,4.80E-05,3.00E-06,3.00E-06,4.00E-06,4.10E-06
data/edge_zerotrans_out.facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,65536,5.31847931574933E-05,0.005318479315749,0.654557,100,1,102,4,2,12,12.23,0.007824,0.027918,0.009437,0.009226,0.0097735,0.00961888,1,0,0,0,0,0,0,3.00E-06,4.60E-05,3.00E-06,3.00E-06,4.00E-06,4.11E-06
data/edge_zerotrans_out.facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,131072,0.000106369586315,0.010636958631499,0.654136,100,1,104,4,2,12,12.5,0.007868,0.027738,0.0096355,0.009263,0.0100755,0.00978,1,0,0,0,0,0,0,3.00E-06,4.90E-05,3.00E-06,3.00E-06,4.00E-06,4.16E-06
data/edge_zerotrans_out.facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,262144,0.00021273917263,0.021273917262997,0.652476,100,1,106,4,2,12.5,12.95,0.007705,0.028197,0.009437,0.009195,0.0096585,0.00954299,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.06E-06
data/edge_zerotrans_out.facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,524288,0.00042547834526,0.042547834525995,0.657187,100,1,118,4,2,14,14.01,0.007726,0.02746,0.0094375,0.0091815,0.01004,0.00969841,1,0,0,0,0,0,0,3.00E-06,4.80E-05,3.00E-06,3.00E-06,4.00E-06,4.10E-06
data/edge_zerotrans_out.facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,1048576,0.00085095669052,0.085095669051989,0.65571,100,1,128,4,2,16,16.37,0.007729,0.027462,0.009397,0.0091965,0.0098055,0.00960997,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,3.91E-06
data/edge_zerotrans_out.facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,2097152,0.00170191338104,0.170191338103979,0.654852,100,1,379,4,2,16,26.37,0.008355,0.029678,0.010484,0.010383,0.0109405,0.0106892,1,0,0,0,0,0,0,3.00E-06,5.20E-05,3.00E-06,3.00E-06,4.00E-06,3.77E-06
data/edge_zerotrans_out.facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,4194304,0.00340382676208,0.340382676207957,0.657186,100,1,1790,4,2,30,67.74,0.007759,0.027593,0.009541,0.0093335,0.010401,0.0103093,1,0,0,0,0,0,0,3.00E-06,0.000256,3.00E-06,3.00E-06,4.00E-06,3.67E-06
data/edge_zerotrans_out.facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,8388608,0.006807653524159,0.680765352415914,0.654106,100,1,13714,5,2,50,369.57,0.007734,0.071759,0.00954,0.009252,0.0103005,0.0114345,1,0,0,0,0,0,0,3.00E-06,0.003096,3.00E-06,3.00E-06,4.00E-06,3.81E-06
data/edge_zerotrans_out.facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,16777216,0.013615307048318,1.36153070483183,0.654917,100,1,26331,5,2,234,905.04,0.007734,0.168226,0.009454,0.0091725,0.0129435,0.0145842,1,0,0,0,0,0,0,3.00E-06,0.007979,4.00E-06,3.00E-06,4.00E-06,3.97E-06
data/edge_zerotrans_out.facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,33554432,0.027230614096637,2.72306140966366,0.65605,100,1,29500,5,2,237,1139.96,0.007753,0.193405,0.013056,0.0094765,0.0171455,0.0190099,1,0,0,0,0,0,0,3.00E-06,0.010126,4.00E-06,3.00E-06,4.00E-06,4.14E-06
data/edge_zerotrans_out.facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,67108864,0.054461228193273,5.44612281932731,0.657151,100,1,29914,5,2,285,1178.35,0.008377,0.198883,0.010915,0.0104655,0.0132055,0.0175442,1,0,0,0,0,0,0,3.00E-06,0.010304,4.00E-06,3.00E-06,4.00E-06,4.10E-06
data/edge_zerotrans_out.facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,134217728,0.108922456386546,10.8922456386546,0.689141,100,1,29914,5,2,285,1178.35,0.007838,0.200147,0.0095045,0.0091915,0.0119235,0.0162491,1,0,0,0,0,0,0,3.00E-06,0.0103,4.00E-06,3.00E-06,4.00E-06,4.03E-06
data/edge_zerotrans_out.facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,268435456,0.217844912773092,21.7844912773093,0.65382,100,1,29914,5,2,285,1178.35,0.007767,0.195137,0.0099005,0.0092015,0.012071,0.0164678,1,0,0,0,0,0,0,3.00E-06,0.010276,4.00E-06,3.00E-06,4.00E-06,4.12E-06
data/edge_zerotrans_out.facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,536870912,0.435689825546185,43.5689825546185,0.651992,100,1,29914,5,2,285,1178.35,0.007701,0.194578,0.0094745,0.0091945,0.0113385,0.0160212,1,0,0,0,0,0,0,3.00E-06,0.010304,4.00E-06,3.00E-06,4.00E-06,3.98E-06
data/edge_zerotrans_out.facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,1073741824,0.87137965109237,87.137965109237,0.656142,100,1,29914,5,2,285,1178.35,0.007746,0.195497,0.0095085,0.009204,0.011435,0.0160611,1,0,0,0,0,0,0,3.00E-06,0.010367,4.00E-06,3.00E-06,4.00E-06,4.04E-06
data/edge_zerotrans_out.facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,1,8.11535540122883E-10,8.11535540122884E-08,0.66683,100,1,101,3.5,2,11.5,11.96,0.007631,0.027578,0.0093205,0.0091145,0.00968,0.0094675,1,0,0,0,0,0,0,3.00E-06,4.60E-05,3.00E-06,3.00E-06,4.00E-06,4.06E-06
data/edge_zerotrans_out.facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,2,1.62307108024577E-09,1.62307108024577E-07,0.654843,100,1,101,3.5,2,11.5,11.96,0.007636,0.027539,0.0093425,0.00913,0.009668,0.00951066,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.09E-06
data/edge_zerotrans_out.facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,4,3.24614216049153E-09,3.24614216049153E-07,0.647827,100,1,101,3.5,2,11.5,11.96,0.007621,0.027492,0.0093765,0.00913,0.009895,0.00961004,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.16E-06
data/edge_zerotrans_out.facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,8,6.49228432098307E-09,6.49228432098307E-07,0.817867,100,1,101,3.5,2,11.5,11.96,0.007637,0.027507,0.0093375,0.00913,0.0098025,0.00954139,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.07E-06
data/edge_zerotrans_out.facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,16,1.29845686419661E-08,1.29845686419661E-06,0.654918,100,1,101,3.5,2,11.5,11.96,0.007641,0.029526,0.0094155,0.009131,0.0098655,0.00963243,1,0,0,0,0,0,0,3.00E-06,4.60E-05,3.00E-06,3.00E-06,4.00E-06,4.17E-06
data/edge_zerotrans_out.facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,32,2.59691372839323E-08,2.59691372839323E-06,0.653587,100,1,101,3.5,2,11.5,11.96,0.007702,0.027831,0.0094925,0.009211,0.009811,0.0095891,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.12E-06
data/edge_zerotrans_out.facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,64,5.19382745678645E-08,5.19382745678645E-06,0.653984,100,1,101,3.5,2,11.5,11.96,0.007646,0.027477,0.0094285,0.009141,0.009985,0.00962911,1,0,0,0,0,0,0,3.00E-06,4.60E-05,3.00E-06,3.00E-06,4.00E-06,4.22E-06
data/edge_zerotrans_out.facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,128,1.03876549135729E-07,1.03876549135729E-05,0.691349,100,1,101,3.5,2,11.5,11.96,0.007622,0.027621,0.009345,0.009137,0.0096775,0.00947383,1,0,0,0,0,0,0,3.00E-06,4.80E-05,3.00E-06,3.00E-06,4.00E-06,4.09E-06
data/edge_zerotrans_out.facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,256,2.07753098271458E-07,2.07753098271458E-05,0.654036,100,1,101,3.5,2,11.5,11.96,0.007628,0.027477,0.009355,0.0091495,0.009597,0.00948179,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.09E-06
data/edge_zerotrans_out.facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,512,4.15506196542916E-07,4.15506196542916E-05,0.652779,100,1,101,3.5,2,11.5,11.96,0.007631,0.027686,0.009344,0.0091285,0.009746,0.00951477,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.13E-06
data/edge_zerotrans_out.facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,1024,8.31012393085833E-07,8.31012393085833E-05,0.654819,100,1,101,3.5,2,11.5,11.96,0.00764,0.029435,0.0094255,0.009124,0.009952,0.00963805,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.23E-06
data/edge_zerotrans_out.facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,2048,1.66202478617167E-06,0.000166202478617,0.652384,100,1,101,3.5,2,11.5,11.97,0.007636,0.02752,0.009367,0.0091335,0.009699,0.00948614,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.11E-06
data/edge_zerotrans_out.facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,4096,3.32404957234333E-06,0.000332404957234,0.655556,100,1,101,3.5,2,11.5,11.98,0.007719,0.027833,0.0094825,0.0092085,0.009801,0.00960062,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.14E-06
data/edge_zerotrans_out.facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,8192,6.64809914468666E-06,0.000664809914469,0.653922,100,1,101,3.5,2,11.5,12.03,0.007639,0.027523,0.0093455,0.009135,0.009736,0.00952338,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.11E-06
data/edge_zerotrans_out.facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,16384,1.32961982893733E-05,0.001329619828937,0.653383,100,1,101,3.5,2,11.5,12.07,0.007721,0.027845,0.0095295,0.00923,0.0098905,0.00962905,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.09E-06
data/edge_zerotrans_out.facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,32768,2.65923965787466E-05,0.002659239657875,0.654551,100,1,101,3.5,2,11.5,12.15,0.007631,0.027437,0.0093685,0.0091165,0.0097115,0.00950836,1,0,0,0,0,0,0,3.00E-06,4.50E-05,3.00E-06,3.00E-06,4.00E-06,4.08E-06
data/edge_zerotrans_out.facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,65536,5.31847931574933E-05,0.005318479315749,0.656164,100,1,102,4,2,12,12.23,0.007626,0.027506,0.00935,0.0091395,0.0096305,0.0094905,1,0,0,0,0,0,0,3.00E-06,4.50E-05,3.00E-06,3.00E-06,4.00E-06,4.06E-06
data/edge_zerotrans_out.facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,131072,0.000106369586315,0.010636958631499,0.654462,100,1,104,4,2,12,12.5,0.007637,0.028025,0.0095145,0.0091215,0.009955,0.00959697,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.14E-06
data/edge_zerotrans_out.facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,262144,0.00021273917263,0.021273917262997,0.654,100,1,106,4,2,12.5,12.95,0.007633,0.027469,0.0093745,0.009142,0.009794,0.00961088,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.15E-06
data/edge_zerotrans_out.facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,524288,0.00042547834526,0.042547834525995,0.655886,100,1,118,4,2,14,14.01,0.007636,0.027428,0.009467,0.0091485,0.009973,0.00960442,1,0,0,0,0,0,0,3.00E-06,4.60E-05,3.00E-06,3.00E-06,4.00E-06,4.11E-06
data/edge_zerotrans_out.facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,1048576,0.00085095669052,0.085095669051989,0.67279,100,1,128,4,2,16,16.37,0.008411,0.030184,0.0107095,0.0103885,0.0110065,0.0107206,1,0,0,0,0,0,0,3.00E-06,4.60E-05,3.00E-06,3.00E-06,4.00E-06,3.88E-06
data/edge_zerotrans_out.facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,2097152,0.00170191338104,0.170191338103979,0.656884,100,1,379,4,2,16,26.37,0.008567,0.030178,0.010934,0.010166,0.0115185,0.0110798,1,0,0,0,0,0,0,3.00E-06,5.50E-05,3.00E-06,3.00E-06,4.00E-06,3.89E-06
data/edge_zerotrans_out.facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,4194304,0.00340382676208,0.340382676207957,0.653226,100,1,1790,4,2,30,67.74,0.007691,0.027863,0.009496,0.009225,0.0099605,0.00986829,1,0,0,0,0,0,0,3.00E-06,0.000261,3.00E-06,3.00E-06,4.00E-06,3.61E-06
data/edge_zerotrans_out.facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,8388608,0.006807653524159,0.680765352415914,0.653057,100,1,13714,5,2,50,369.57,0.008549,0.07216,0.010771,0.010335,0.011541,0.0124954,1,0,0,0,0,0,0,3.00E-06,0.003106,3.00E-06,3.00E-06,4.00E-06,3.80E-06
data/edge_zerotrans_out.facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,16777216,0.013615307048318,1.36153070483183,0.655958,100,1,26331,5,2,234,905.04,0.007717,0.165658,0.0095125,0.0092305,0.010862,0.0144059,1,0,0,0,0,0,0,3.00E-06,0.007922,4.00E-06,3.00E-06,4.00E-06,3.97E-06
data/edge_zerotrans_out.facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,33554432,0.027230614096637,2.72306140966366,0.654749,100,1,29500,5,2,237,1139.96,0.007696,0.194321,0.0096845,0.009326,0.012054,0.0160472,1,0,0,0,0,0,0,3.00E-06,0.010091,4.00E-06,3.00E-06,4.00E-06,3.99E-06
data/edge_zerotrans_out.facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,67108864,0.054461228193273,5.44612281932731,0.655414,100,1,29914,5,2,285,1178.35,0.007669,0.193786,0.009394,0.009162,0.0114,0.0158328,1,0,0,0,0,0,0,3.00E-06,0.010321,4.00E-06,3.00E-06,4.00E-06,3.98E-06
data/edge_zerotrans_out.facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,134217728,0.108922456386546,10.8922456386546,0.656673,100,1,29914,5,2,285,1178.35,0.007646,0.193122,0.009367,0.009132,0.011126,0.0158113,1,0,0,0,0,0,0,3.00E-06,0.010328,4.00E-06,3.00E-06,4.00E-06,3.98E-06
data/edge_zerotrans_out.facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,268435456,0.217844912773092,21.7844912773093,0.654595,100,1,29914,5,2,285,1178.35,0.007617,0.193765,0.009446,0.009177,0.011123,0.0158629,1,0,0,0,0,0,0,3.00E-06,0.010325,4.00E-06,3.00E-06,4.00E-06,3.98E-06
data/edge_zerotrans_out.facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,536870912,0.435689825546185,43.5689825546185,0.680053,100,1,29914,5,2,285,1178.35,0.007735,0.193902,0.0096885,0.009236,0.01158,0.0161993,1,0,0,0,0,0,0,3.00E-06,0.010332,4.00E-06,3.00E-06,4.00E-06,4.06E-06
data/edge_zerotrans_out.facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,1073741824,0.87137965109237,87.137965109237,0.652949,100,1,29914,5,2,285,1178.35,0.007938,0.19624,0.0108295,0.0102935,0.012716,0.0170848,1,0,0,0,0,0,0,3.00E-06,0.010406,4.00E-06,3.00E-06,4.00E-06,3.99E-06
data/edge_zerotrans_out.facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,1,8.11535540122883E-10,8.11535540122884E-08,0.656208,100,1,101,3.5,2,11.5,11.96,0.007719,0.027598,0.0093445,0.009171,0.009773,0.00949988,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.12E-06
data/edge_zerotrans_out.facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,2,1.62307108024577E-09,1.62307108024577E-07,0.655663,100,1,101,3.5,2,11.5,11.96,0.007767,0.027901,0.0094975,0.009219,0.0098665,0.00963925,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.10E-06
data/edge_zerotrans_out.facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,4,3.24614216049153E-09,3.24614216049153E-07,0.65752,100,1,101,3.5,2,11.5,11.96,0.007706,0.027632,0.009359,0.009156,0.009729,0.00949833,1,0,0,0,0,0,0,3.00E-06,4.60E-05,3.00E-06,3.00E-06,4.00E-06,4.09E-06
data/edge_zerotrans_out.facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,8,6.49228432098307E-09,6.49228432098307E-07,0.65365,100,1,101,3.5,2,11.5,11.96,0.007706,0.02756,0.0093555,0.0091565,0.0096495,0.00950296,1,0,0,0,0,0,0,3.00E-06,4.60E-05,3.00E-06,3.00E-06,4.00E-06,4.07E-06
data/edge_zerotrans_out.facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,16,1.29845686419661E-08,1.29845686419661E-06,0.653923,100,1,101,3.5,2,11.5,11.96,0.007719,0.029216,0.009655,0.00916,0.010067,0.00977792,1,0,0,0,0,0,0,3.00E-06,4.60E-05,3.00E-06,3.00E-06,4.00E-06,4.28E-06
data/edge_zerotrans_out.facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,32,2.59691372839323E-08,2.59691372839323E-06,0.651365,100,1,101,3.5,2,11.5,11.96,0.007751,0.027941,0.009488,0.0092195,0.0097945,0.00961015,1,0,0,0,0,0,0,3.00E-06,4.60E-05,3.00E-06,3.00E-06,4.00E-06,4.09E-06
data/edge_zerotrans_out.facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,64,5.19382745678645E-08,5.19382745678645E-06,1.07492,100,1,101,3.5,2,11.5,11.96,0.007721,0.02759,0.009385,0.0091615,0.009927,0.00977473,1,0,0,0,0,0,0,3.00E-06,5.10E-05,3.00E-06,3.00E-06,4.00E-06,4.17E-06
data/edge_zerotrans_out.facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,128,1.03876549135729E-07,1.03876549135729E-05,0.65398,100,1,101,3.5,2,11.5,11.96,0.007724,0.02929,0.0095685,0.0091915,0.0100555,0.00978338,1,0,0,0,0,0,0,3.00E-06,4.80E-05,3.00E-06,3.00E-06,4.00E-06,4.27E-06
data/edge_zerotrans_out.facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,256,2.07753098271458E-07,2.07753098271458E-05,0.655699,100,1,101,3.5,2,11.5,11.96,0.008182,0.030786,0.010762,0.010419,0.0117505,0.011659,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.26E-06
data/edge_zerotrans_out.facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,512,4.15506196542916E-07,4.15506196542916E-05,0.668695,100,1,101,3.5,2,11.5,11.96,0.008377,0.029904,0.010393,0.010156,0.010961,0.0106505,1,0,0,0,0,0,0,3.00E-06,4.80E-05,3.00E-06,3.00E-06,4.00E-06,4.18E-06
data/edge_zerotrans_out.facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,1024,8.31012393085833E-07,8.31012393085833E-05,0.655088,100,1,101,3.5,2,11.5,11.96,0.008424,0.029961,0.0106295,0.010234,0.0110375,0.010763,1,0,0,0,0,0,0,3.00E-06,5.70E-05,3.00E-06,3.00E-06,4.00E-06,4.07E-06
data/edge_zerotrans_out.facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,2048,1.66202478617167E-06,0.000166202478617,0.66281,100,1,101,3.5,2,11.5,11.97,0.00868,0.031114,0.011174,0.0102435,0.011512,0.0111766,1,0,0,0,0,0,0,3.00E-06,5.00E-05,3.00E-06,3.00E-06,4.00E-06,4.26E-06
data/edge_zerotrans_out.facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,4096,3.32404957234333E-06,0.000332404957234,0.65476,100,1,101,3.5,2,11.5,11.98,0.00771,0.027626,0.00935,0.0091585,0.0097675,0.00949621,1,0,0,0,0,0,0,3.00E-06,4.30E-05,3.00E-06,3.00E-06,4.00E-06,4.10E-06
data/edge_zerotrans_out.facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,8192,6.64809914468666E-06,0.000664809914469,0.653345,100,1,101,3.5,2,11.5,12.03,0.007703,0.027541,0.009367,0.0091865,0.0097015,0.00950073,1,0,0,0,0,0,0,3.00E-06,4.60E-05,3.00E-06,3.00E-06,4.00E-06,4.18E-06
data/edge_zerotrans_out.facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,16384,1.32961982893733E-05,0.001329619828937,0.654044,100,1,101,3.5,2,11.5,12.07,0.007714,0.027558,0.0093575,0.0091665,0.0097345,0.0095227,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.11E-06
data/edge_zerotrans_out.facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,32768,2.65923965787466E-05,0.002659239657875,0.655715,100,1,101,3.5,2,11.5,12.15,0.007717,0.027665,0.0093665,0.009163,0.009707,0.00953155,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.13E-06
data/edge_zerotrans_out.facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,65536,5.31847931574933E-05,0.005318479315749,0.65401,100,1,102,4,2,12,12.23,0.007717,0.029254,0.0094795,0.0092225,0.010045,0.009854,1,0,0,0,0,0,0,3.00E-06,4.80E-05,3.00E-06,3.00E-06,4.00E-06,4.26E-06
data/edge_zerotrans_out.facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,131072,0.000106369586315,0.010636958631499,0.65445,100,1,104,4,2,12,12.5,0.007744,0.027974,0.009635,0.009407,0.0098875,0.00973515,1,0,0,0,0,0,0,3.00E-06,4.60E-05,3.00E-06,3.00E-06,4.00E-06,4.13E-06
data/edge_zerotrans_out.facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,262144,0.00021273917263,0.021273917262997,0.653607,100,1,106,4,2,12.5,12.95,0.007709,0.027602,0.0093535,0.0091555,0.0097875,0.00952926,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.04E-06
data/edge_zerotrans_out.facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,524288,0.00042547834526,0.042547834525995,0.653978,100,1,118,4,2,14,14.01,0.007755,0.027901,0.0098305,0.009303,0.010207,0.00990974,1,0,0,0,0,0,0,3.00E-06,4.50E-05,3.00E-06,3.00E-06,4.00E-06,4.19E-06
data/edge_zerotrans_out.facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,1048576,0.00085095669052,0.085095669051989,0.652151,100,1,128,4,2,16,16.37,0.007719,0.027555,0.00934,0.00915,0.009754,0.00952289,1,0,0,0,0,0,0,3.00E-06,4.50E-05,3.00E-06,3.00E-06,4.00E-06,3.88E-06
data/edge_zerotrans_out.facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,2097152,0.00170191338104,0.170191338103979,0.656126,100,1,379,4,2,16,26.37,0.007719,0.02765,0.009499,0.009285,0.0099255,0.00972486,1,0,0,0,0,0,0,3.00E-06,5.20E-05,3.00E-06,3.00E-06,4.00E-06,3.72E-06
data/edge_zerotrans_out.facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,4194304,0.00340382676208,0.340382676207957,0.65512,100,1,1790,4,2,30,67.74,0.007708,0.027549,0.009339,0.009152,0.009948,0.00980656,1,0,0,0,0,0,0,3.00E-06,0.00026,3.00E-06,3.00E-06,4.00E-06,3.62E-06
data/edge_zerotrans_out.facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,8388608,0.006807653524159,0.680765352415914,0.654352,100,1,13714,5,2,50,369.57,0.008375,0.074557,0.010432,0.010116,0.011411,0.012444,1,0,0,0,0,0,0,3.00E-06,0.002829,3.00E-06,3.00E-06,4.00E-06,3.78E-06
data/edge_zerotrans_out.facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,16777216,0.013615307048318,1.36153070483183,0.65339,100,1,26331,5,2,234,905.04,0.007725,0.169099,0.009961,0.0092295,0.0116845,0.0152071,1,0,0,0,0,0,0,3.00E-06,0.008279,4.00E-06,3.00E-06,4.00E-06,4.05E-06
data/edge_zerotrans_out.facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,33554432,0.027230614096637,2.72306140966366,0.666879,100,1,29500,5,2,237,1139.96,0.007711,0.196825,0.009365,0.0091435,0.0112425,0.0159909,1,0,0,0,0,0,0,3.00E-06,0.010637,3.00E-06,3.00E-06,4.00E-06,3.90E-06
data/edge_zerotrans_out.facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,67108864,0.054461228193273,5.44612281932731,0.653886,100,1,29914,5,2,285,1178.35,0.00772,0.197866,0.0094425,0.0091535,0.0115635,0.0161729,1,0,0,0,0,0,0,3.00E-06,0.010961,3.00E-06,3.00E-06,4.00E-06,3.90E-06
data/edge_zerotrans_out.facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,134217728,0.108922456386546,10.8922456386546,0.681172,100,1,29914,5,2,285,1178.35,0.00771,0.199807,0.0095325,0.009175,0.012915,0.0165596,1,0,0,0,0,0,0,3.00E-06,0.011016,4.00E-06,3.00E-06,4.00E-06,3.95E-06
data/edge_zerotrans_out.facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,268435456,0.217844912773092,21.7844912773093,0.656937,100,1,29914,5,2,285,1178.35,0.007708,0.197708,0.009438,0.009137,0.0118945,0.0162968,1,0,0,0,0,0,0,3.00E-06,0.011105,3.00E-06,3.00E-06,4.00E-06,3.96E-06
data/edge_zerotrans_out.facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,536870912,0.435689825546185,43.5689825546185,0.692819,100,1,29914,5,2,285,1178.35,0.007709,0.199824,0.009543,0.00918,0.0115895,0.0164757,1,0,0,0,0,0,0,3.00E-06,0.010983,4.00E-06,3.00E-06,4.00E-06,3.96E-06
data/edge_zerotrans_out.facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,1073741824,0.87137965109237,87.137965109237,0.653036,100,1,29914,5,2,285,1178.35,0.00771,0.197099,0.0094415,0.009156,0.0113945,0.0161564,1,0,0,0,0,0,0,3.00E-06,0.010966,3.00E-06,3.00E-06,4.00E-06,3.90E-06
data/edge_zerotrans_out.facebook-wosn-links,hopcount,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,1,8.11535540122883E-10,8.11535540122884E-08,0.65392,100,1,101,3.5,2,11.5,11.96,0.0079,0.027849,0.009692,0.009288,0.0101535,0.00983645,1,0,0,0,0,0,0,3.00E-06,4.60E-05,3.00E-06,3.00E-06,4.00E-06,4.13E-06
data/edge_zerotrans_out.facebook-wosn-links,hopcount,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,2,1.62307108024577E-09,1.62307108024577E-07,0.656446,100,1,101,3.5,2,11.5,11.96,0.007831,0.027915,0.0097765,0.0094905,0.010017,0.00981227,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.08E-06
data/edge_zerotrans_out.facebook-wosn-links,hopcount,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,4,3.24614216049153E-09,3.24614216049153E-07,0.654786,100,1,101,3.5,2,11.5,11.96,0.007898,0.027843,0.0095475,0.009294,0.009855,0.00968311,1,0,0,0,0,0,0,3.00E-06,4.60E-05,3.00E-06,3.00E-06,4.00E-06,4.12E-06
data/edge_zerotrans_out.facebook-wosn-links,hopcount,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,8,6.49228432098307E-09,6.49228432098307E-07,0.72558,100,1,101,3.5,2,11.5,11.96,0.007738,0.027649,0.0094185,0.00918,0.0099105,0.00967587,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.13E-06
data/edge_zerotrans_out.facebook-wosn-links,hopcount,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,16,1.29845686419661E-08,1.29845686419661E-06,0.652714,100,1,101,3.5,2,11.5,11.96,0.007744,0.027569,0.009436,0.0091995,0.0097565,0.00955603,1,0,0,0,0,0,0,3.00E-06,4.50E-05,3.00E-06,3.00E-06,4.00E-06,4.07E-06
data/edge_zerotrans_out.facebook-wosn-links,hopcount,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,32,2.59691372839323E-08,2.59691372839323E-06,0.654761,100,1,101,3.5,2,11.5,11.96,0.007747,0.028233,0.0094115,0.0092145,0.009812,0.00963867,1,0,0,0,0,0,0,3.00E-06,4.80E-05,3.00E-06,3.00E-06,4.00E-06,4.09E-06
data/edge_zerotrans_out.facebook-wosn-links,hopcount,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,64,5.19382745678645E-08,5.19382745678645E-06,0.655995,100,1,101,3.5,2,11.5,11.96,0.007777,0.029794,0.009932,0.009257,0.0103305,0.0100067,1,0,0,0,0,0,0,3.00E-06,4.60E-05,4.00E-06,3.00E-06,4.00E-06,4.41E-06
data/edge_zerotrans_out.facebook-wosn-links,hopcount,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,128,1.03876549135729E-07,1.03876549135729E-05,0.666356,100,1,101,3.5,2,11.5,11.96,0.008389,0.033663,0.0105555,0.010187,0.0108355,0.010664,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.10E-06
data/edge_zerotrans_out.facebook-wosn-links,hopcount,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,256,2.07753098271458E-07,2.07753098271458E-05,0.654938,100,1,101,3.5,2,11.5,11.96,0.007882,0.027871,0.0095555,0.0092945,0.0098975,0.00968955,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.11E-06
data/edge_zerotrans_out.facebook-wosn-links,hopcount,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,512,4.15506196542916E-07,4.15506196542916E-05,0.672436,100,1,101,3.5,2,11.5,11.96,0.008509,0.03191,0.010789,0.010371,0.0113345,0.0109631,1,0,0,0,0,0,0,3.00E-06,4.90E-05,3.00E-06,3.00E-06,4.00E-06,4.28E-06
data/edge_zerotrans_out.facebook-wosn-links,hopcount,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,1024,8.31012393085833E-07,8.31012393085833E-05,0.668397,100,1,101,3.5,2,11.5,11.96,0.007877,0.027847,0.009769,0.009279,0.0102315,0.00996408,1,0,0,0,0,0,0,3.00E-06,5.10E-05,3.00E-06,3.00E-06,4.00E-06,4.23E-06
data/edge_zerotrans_out.facebook-wosn-links,hopcount,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,2048,1.66202478617167E-06,0.000166202478617,0.668104,100,1,101,3.5,2,11.5,11.97,0.007765,0.029284,0.0099525,0.009304,0.0102905,0.0100567,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,3.00E-06,4.00E-06,4.35E-06
data/edge_zerotrans_out.facebook-wosn-links,hopcount,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,4096,3.32404957234333E-06,0.000332404957234,0.679044,100,1,101,3.5,2,11.5,11.98,0.007742,0.02753,0.009397,0.0091905,0.009755,0.00954938,1,0,0,0,0,0,0,3.00E-06,4.50E-05,3.00E-06,3.00E-06,4.00E-06,4.16E-06
data/edge_zerotrans_out.facebook-wosn-links,hopcount,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,8192,6.64809914468666E-06,0.000664809914469,0.654508,100,1,101,3.5,2,11.5,12.03,0.008521,0.029762,0.0108345,0.010418,0.011419,0.010929,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.17E-06
data/edge_zerotrans_out.facebook-wosn-links,hopcount,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,16384,1.32961982893733E-05,0.001329619828937,0.65701,100,1,101,3.5,2,11.5,12.07,0.007772,0.027601,0.0094735,0.0091975,0.009768,0.00956782,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.10E-06
data/edge_zerotrans_out.facebook-wosn-links,hopcount,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,32768,2.65923965787466E-05,0.002659239657875,0.656398,100,1,101,3.5,2,11.5,12.15,0.007791,0.027515,0.0094015,0.009174,0.0098505,0.00966784,1,0,0,0,0,0,0,3.00E-06,4.60E-05,3.00E-06,3.00E-06,4.00E-06,4.16E-06
data/edge_zerotrans_out.facebook-wosn-links,hopcount,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,65536,5.31847931574933E-05,0.005318479315749,0.656272,100,1,102,4,2,12,12.23,0.00779,0.028674,0.009656,0.0093405,0.0098925,0.00977131,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.10E-06
data/edge_zerotrans_out.facebook-wosn-links,hopcount,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,131072,0.000106369586315,0.010636958631499,0.655422,100,1,104,4,2,12,12.5,0.007721,0.027532,0.0094165,0.009205,0.009713,0.00957939,1,0,0,0,0,0,0,3.00E-06,4.60E-05,3.00E-06,3.00E-06,4.00E-06,4.09E-06
data/edge_zerotrans_out.facebook-wosn-links,hopcount,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,262144,0.00021273917263,0.021273917262997,0.653685,100,1,106,4,2,12.5,12.95,0.007899,0.027845,0.0096085,0.0093045,0.0101455,0.00987604,1,0,0,0,0,0,0,3.00E-06,4.50E-05,3.00E-06,3.00E-06,4.00E-06,4.20E-06
data/edge_zerotrans_out.facebook-wosn-links,hopcount,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,524288,0.00042547834526,0.042547834525995,0.683454,100,1,118,4,2,14,14.01,0.008562,0.030611,0.010876,0.010494,0.011282,0.0109514,1,0,0,0,0,0,0,3.00E-06,4.60E-05,3.00E-06,3.00E-06,4.00E-06,4.04E-06
data/edge_zerotrans_out.facebook-wosn-links,hopcount,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,1048576,0.00085095669052,0.085095669051989,0.655701,100,1,128,4,2,16,16.37,0.007889,0.027855,0.009498,0.009284,0.0099045,0.00970123,1,0,0,0,0,0,0,3.00E-06,4.50E-05,3.00E-06,3.00E-06,4.00E-06,3.93E-06
data/edge_zerotrans_out.facebook-wosn-links,hopcount,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,2097152,0.00170191338104,0.170191338103979,0.6554,100,1,379,4,2,16,26.37,0.007778,0.0277,0.0094035,0.0092005,0.0098715,0.00966812,1,0,0,0,0,0,0,3.00E-06,5.00E-05,3.00E-06,3.00E-06,4.00E-06,3.74E-06
data/edge_zerotrans_out.facebook-wosn-links,hopcount,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,4194304,0.00340382676208,0.340382676207957,0.655833,100,1,1790,4,2,30,67.74,0.007741,0.027531,0.009443,0.009187,0.0100475,0.00992803,1,0,0,0,0,0,0,2.00E-06,0.000245,3.00E-06,3.00E-06,4.00E-06,3.58E-06
data/edge_zerotrans_out.facebook-wosn-links,hopcount,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,8388608,0.006807653524159,0.680765352415914,0.654507,100,1,13714,5,2,50,369.57,0.007749,0.071997,0.009532,0.0091915,0.0105775,0.0114715,1,0,0,0,0,0,0,3.00E-06,0.002817,3.00E-06,3.00E-06,4.00E-06,3.75E-06
data/edge_zerotrans_out.facebook-wosn-links,hopcount,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,16777216,0.013615307048318,1.36153070483183,0.655318,100,1,26331,5,2,234,905.04,0.008502,0.167734,0.010886,0.010208,0.012342,0.0157273,1,0,0,0,0,0,0,3.00E-06,0.008349,3.00E-06,3.00E-06,4.00E-06,3.91E-06
data/edge_zerotrans_out.facebook-wosn-links,hopcount,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,33554432,0.027230614096637,2.72306140966366,0.656268,100,1,29500,5,2,237,1139.96,0.007812,0.192632,0.0095415,0.0092245,0.0118035,0.0159466,1,0,0,0,0,0,0,3.00E-06,0.010628,4.00E-06,3.00E-06,4.00E-06,3.96E-06
data/edge_zerotrans_out.facebook-wosn-links,hopcount,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,67108864,0.054461228193273,5.44612281932731,0.654351,100,1,29914,5,2,285,1178.35,0.007737,0.196213,0.0095775,0.009201,0.011309,0.0162057,1,0,0,0,0,0,0,3.00E-06,0.011018,4.00E-06,3.00E-06,4.00E-06,4.01E-06
data/edge_zerotrans_out.facebook-wosn-links,hopcount,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,134217728,0.108922456386546,10.8922456386546,0.654372,100,1,29914,5,2,285,1178.35,0.0084,0.218781,0.0106935,0.010427,0.013587,0.0175262,1,0,0,0,0,0,0,3.00E-06,0.012232,4.00E-06,3.00E-06,4.00E-06,4.01E-06
data/edge_zerotrans_out.facebook-wosn-links,hopcount,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,268435456,0.217844912773092,21.7844912773093,0.655324,100,1,29914,5,2,285,1178.35,0.00778,0.20038,0.00951,0.0091995,0.011981,0.0162966,1,0,0,0,0,0,0,3.00E-06,0.010925,3.00E-06,3.00E-06,4.00E-06,3.91E-06
data/edge_zerotrans_out.facebook-wosn-links,hopcount,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,536870912,0.435689825546185,43.5689825546185,0.655108,100,1,29914,5,2,285,1178.35,0.007742,0.19616,0.009577,0.009227,0.0123675,0.0163835,1,0,0,0,0,0,0,3.00E-06,0.01095,4.00E-06,3.00E-06,4.00E-06,3.98E-06
data/edge_zerotrans_out.facebook-wosn-links,hopcount,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,1073741824,0.87137965109237,87.137965109237,0.686007,100,1,29914,5,2,285,1178.35,0.007745,0.195965,0.0094975,0.0092085,0.0113355,0.0159307,1,0,0,0,0,0,0,3.00E-06,0.010937,3.00E-06,3.00E-06,4.00E-06,3.90E-06
data/edge_zerotrans_out.facebook-wosn-links,minwait,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,1,8.11535540122883E-10,8.11535540122884E-08,1.04955,100,1,101,3.5,2,11.5,11.96,0.007764,0.028582,0.0093415,0.0092225,0.0096205,0.00954178,1,0,0,0,0,0,0,3.00E-06,5.00E-05,3.00E-06,3.00E-06,4.00E-06,4.13E-06
data/edge_zerotrans_out.facebook-wosn-links,minwait,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,2,1.62307108024577E-09,1.62307108024577E-07,0.650596,100,1,101,3.5,2,11.5,11.96,0.007778,0.027559,0.009345,0.009238,0.009729,0.00960475,1,0,0,0,0,0,0,2.00E-06,4.90E-05,3.00E-06,3.00E-06,4.00E-06,4.12E-06
data/edge_zerotrans_out.facebook-wosn-links,minwait,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,4,3.24614216049153E-09,3.24614216049153E-07,0.653668,100,1,101,3.5,2,11.5,11.96,0.007849,0.02818,0.00945,0.009303,0.0097595,0.009619,1,0,0,0,0,0,0,3.00E-06,4.80E-05,3.00E-06,3.00E-06,4.00E-06,4.09E-06
data/edge_zerotrans_out.facebook-wosn-links,minwait,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,8,6.49228432098307E-09,6.49228432098307E-07,0.919961,100,1,101,3.5,2,11.5,11.96,0.007767,0.037124,0.009414,0.009228,0.0100625,0.00999043,1,0,0,0,0,0,0,3.00E-06,5.60E-05,3.00E-06,3.00E-06,4.00E-06,4.24E-06
data/edge_zerotrans_out.facebook-wosn-links,minwait,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,16,1.29845686419661E-08,1.29845686419661E-06,0.654436,100,1,101,3.5,2,11.5,11.96,0.007832,0.027547,0.0095165,0.0092555,0.0099185,0.00975175,1,0,0,0,0,0,0,3.00E-06,4.60E-05,3.00E-06,3.00E-06,4.00E-06,4.15E-06
data/edge_zerotrans_out.facebook-wosn-links,minwait,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,32,2.59691372839323E-08,2.59691372839323E-06,0.654234,100,1,101,3.5,2,11.5,11.96,0.007851,0.029431,0.0094655,0.009331,0.0097895,0.00962964,1,0,0,0,0,0,0,3.00E-06,4.50E-05,3.00E-06,3.00E-06,4.00E-06,4.11E-06
data/edge_zerotrans_out.facebook-wosn-links,minwait,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,64,5.19382745678645E-08,5.19382745678645E-06,0.658749,100,1,101,3.5,2,11.5,11.96,0.007843,0.027679,0.009496,0.009238,0.0100135,0.00979607,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.15E-06
data/edge_zerotrans_out.facebook-wosn-links,minwait,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,128,1.03876549135729E-07,1.03876549135729E-05,0.657631,100,1,101,3.5,2,11.5,11.96,0.007839,0.029459,0.009521,0.009279,0.0101205,0.010337,1,0,0,0,0,0,0,3.00E-06,4.80E-05,3.00E-06,3.00E-06,4.00E-06,4.18E-06
data/edge_zerotrans_out.facebook-wosn-links,minwait,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,256,2.07753098271458E-07,2.07753098271458E-05,0.655664,100,1,101,3.5,2,11.5,11.96,0.007785,0.027538,0.0093745,0.0092455,0.0097855,0.00960483,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.12E-06
data/edge_zerotrans_out.facebook-wosn-links,minwait,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,512,4.15506196542916E-07,4.15506196542916E-05,0.650447,100,1,101,3.5,2,11.5,11.96,0.007835,0.027533,0.00937,0.0092345,0.0098295,0.00960975,1,0,0,0,0,0,0,3.00E-06,5.50E-05,3.00E-06,3.00E-06,4.00E-06,4.10E-06
data/edge_zerotrans_out.facebook-wosn-links,minwait,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,1024,8.31012393085833E-07,8.31012393085833E-05,0.653981,100,1,101,3.5,2,11.5,11.96,0.007949,0.028605,0.009655,0.0094965,0.0098975,0.00978714,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.09E-06
data/edge_zerotrans_out.facebook-wosn-links,minwait,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,2048,1.66202478617167E-06,0.000166202478617,0.653074,100,1,101,3.5,2,11.5,11.97,0.007843,0.027602,0.009356,0.009247,0.009639,0.00957573,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.11E-06
data/edge_zerotrans_out.facebook-wosn-links,minwait,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,4096,3.32404957234333E-06,0.000332404957234,0.655403,100,1,101,3.5,2,11.5,11.98,0.007838,0.027697,0.0093655,0.009221,0.00966,0.0095072,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.11E-06
data/edge_zerotrans_out.facebook-wosn-links,minwait,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,8192,6.64809914468666E-06,0.000664809914469,0.65574,100,1,101,3.5,2,11.5,12.03,0.007807,0.027925,0.009492,0.009317,0.0097585,0.00961317,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.07E-06
data/edge_zerotrans_out.facebook-wosn-links,minwait,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,16384,1.32961982893733E-05,0.001329619828937,0.703726,100,1,101,3.5,2,11.5,12.07,0.007863,0.027843,0.009496,0.0093305,0.0097875,0.00965826,1,0,0,0,0,0,0,3.00E-06,4.90E-05,3.00E-06,3.00E-06,4.00E-06,4.16E-06
data/edge_zerotrans_out.facebook-wosn-links,minwait,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,32768,2.65923965787466E-05,0.002659239657875,0.653607,100,1,101,3.5,2,11.5,12.15,0.007821,0.02761,0.0094055,0.0092275,0.0098795,0.00967954,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.20E-06
data/edge_zerotrans_out.facebook-wosn-links,minwait,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,65536,5.31847931574933E-05,0.005318479315749,0.694312,100,1,102,4,2,12,12.23,0.007842,0.029224,0.009879,0.0092525,0.0101505,0.00997445,1,0,0,0,0,0,0,3.00E-06,5.10E-05,4.00E-06,3.00E-06,4.00E-06,4.32E-06
data/edge_zerotrans_out.facebook-wosn-links,minwait,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,131072,0.000106369586315,0.010636958631499,0.651463,100,1,104,4,2,12,12.5,0.007789,0.027606,0.0093415,0.00924,0.009631,0.00951709,1,0,0,0,0,0,0,3.00E-06,4.50E-05,3.00E-06,3.00E-06,4.00E-06,4.07E-06
data/edge_zerotrans_out.facebook-wosn-links,minwait,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,262144,0.00021273917263,0.021273917262997,0.655296,100,1,106,4,2,12.5,12.95,0.007837,0.028253,0.0093655,0.00923,0.0096695,0.00956299,1,0,0,0,0,0,0,3.00E-06,4.80E-05,3.00E-06,3.00E-06,4.00E-06,4.05E-06
data/edge_zerotrans_out.facebook-wosn-links,minwait,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,524288,0.00042547834526,0.042547834525995,0.651588,100,1,118,4,2,14,14.01,0.007758,0.027589,0.009327,0.0092415,0.0096725,0.00955967,1,0,0,0,0,0,0,3.00E-06,4.50E-05,3.00E-06,3.00E-06,4.00E-06,4.01E-06
data/edge_zerotrans_out.facebook-wosn-links,minwait,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,1048576,0.00085095669052,0.085095669051989,0.655846,100,1,128,4,2,16,16.37,0.007801,0.027576,0.009375,0.0092625,0.010096,0.010475,1,0,0,0,0,0,0,3.00E-06,4.70E-05,3.00E-06,3.00E-06,4.00E-06,4.01E-06
data/edge_zerotrans_out.facebook-wosn-links,minwait,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,2097152,0.00170191338104,0.170191338103979,0.685893,100,1,379,4,2,16,26.37,0.007814,0.028594,0.009401,0.009242,0.0098635,0.00969153,1,0,0,0,0,0,0,3.00E-06,5.00E-05,3.00E-06,3.00E-06,4.00E-06,3.73E-06
data/edge_zerotrans_out.facebook-wosn-links,minwait,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,4194304,0.00340382676208,0.340382676207957,0.655679,100,1,1790,4,2,30,67.74,0.007841,0.027587,0.009383,0.0092355,0.0098675,0.00979128,1,0,0,0,0,0,0,3.00E-06,0.000253,3.00E-06,3.00E-06,4.00E-06,3.60E-06
data/edge_zerotrans_out.facebook-wosn-links,minwait,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,8388608,0.006807653524159,0.680765352415914,0.655827,100,1,13714,5,2,50,369.57,0.007783,0.072092,0.0093495,0.009215,0.010256,0.0112728,1,0,0,0,0,0,0,3.00E-06,0.003141,3.00E-06,3.00E-06,4.00E-06,3.81E-06
data/edge_zerotrans_out.facebook-wosn-links,minwait,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,16777216,0.013615307048318,1.36153070483183,0.65533,100,1,26331,5,2,234,905.04,0.007787,0.166293,0.0094335,0.0092385,0.011388,0.0144466,1,0,0,0,0,0,0,3.00E-06,0.008381,4.00E-06,3.00E-06,4.00E-06,4.02E-06
data/edge_zerotrans_out.facebook-wosn-links,minwait,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,33554432,0.027230614096637,2.72306140966366,0.654626,100,1,29500,5,2,237,1139.96,0.007834,0.192078,0.009529,0.0093025,0.011656,0.0158013,1,0,0,0,0,0,0,3.00E-06,0.010685,4.00E-06,3.00E-06,4.00E-06,4.01E-06
data/edge_zerotrans_out.facebook-wosn-links,minwait,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,67108864,0.054461228193273,5.44612281932731,0.656294,100,1,29914,5,2,285,1178.35,0.007841,0.195915,0.0095175,0.009315,0.0113205,0.0161001,1,0,0,0,0,0,0,3.00E-06,0.011019,4.00E-06,3.00E-06,4.00E-06,4.04E-06
data/edge_zerotrans_out.facebook-wosn-links,minwait,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,134217728,0.108922456386546,10.8922456386546,0.691151,100,1,29914,5,2,285,1178.35,0.007823,0.195681,0.009465,0.009216,0.0110235,0.016011,1,0,0,0,0,0,0,3.00E-06,0.010982,4.00E-06,3.00E-06,4.00E-06,4.04E-06
data/edge_zerotrans_out.facebook-wosn-links,minwait,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,268435456,0.217844912773092,21.7844912773093,0.65247,100,1,29914,5,2,285,1178.35,0.007817,0.195678,0.009408,0.0092305,0.0112785,0.015893,1,0,0,0,0,0,0,3.00E-06,0.010979,4.00E-06,3.00E-06,4.00E-06,4.01E-06
data/edge_zerotrans_out.facebook-wosn-links,minwait,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,536870912,0.435689825546185,43.5689825546185,0.651453,100,1,29914,5,2,285,1178.35,0.007859,0.195521,0.009376,0.0092355,0.011074,0.0158636,1,0,0,0,0,0,0,3.00E-06,0.011073,4.00E-06,3.00E-06,4.00E-06,4.01E-06
data/edge_zerotrans_out.facebook-wosn-links,minwait,880766,1634070,1.85528,0,1232231924,664446,1232231924,0,1073741824,0.87137965109237,87.137965109237,0.656084,100,1,29914,5,2,285,1178.35,0.007848,0.196785,0.0096935,0.009255,0.01264,0.0163653,1,0,0,0,0,0,0,3.00E-06,0.010987,4.00E-06,3.00E-06,4.00E-06,4.10E-06


==> test_environment/beta_values_flickr-growth.txt <==
filename,algo,n,M,avg_degree,t_start,t_end,T,lifetime,compression,beta,beta_percent2,beta_percent,readin_time,sources,visit_min,visit_max,visit_median,visit_first,visit_third,visit_medium,runtime_min,runtime_max,runtime_median,runtime_first,runtime_third,runtime_medium,backtracking,cycles_min,cycles_max,cycles_median,cycles_first,cycles_third,cycles_medium,pathruntime_min,pathruntime_max,pathruntime_median,pathruntime_first,pathruntime_third,pathruntime_medium
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,1,5.88E-08,5.88E-06,24.6142,100,0,2540,2,2,5,38.4,2.00E-06,0.019436,2.20E-05,1.80E-05,3.35E-05,0.00028204,1,0,0,0,0,0,0,0.000168,0.001309,0.00018,0.000172,0.000182,0.000184143
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,2,1.18E-07,1.18E-05,24.2096,100,0,2540,2,2,5,38.4,2.00E-06,0.018174,2.15E-05,1.80E-05,3.40E-05,0.00026953,1,0,0,0,0,0,0,0.000168,0.001303,0.000171,0.000171,0.000171,0.000176249
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,4,2.35E-07,2.35E-05,24.4275,100,0,2540,2,2,5,38.4,2.00E-06,0.018467,2.10E-05,1.70E-05,3.30E-05,0.00027271,1,0,0,0,0,0,0,0.000168,0.001294,0.000171,0.000171,0.000171,0.00017637
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,8,4.70E-07,4.70E-05,24.3669,100,0,2540,2,2,5,38.4,2.00E-06,0.018145,2.20E-05,1.75E-05,3.40E-05,0.00026892,1,0,0,0,0,0,0,0.000167,0.001304,0.00017,0.00017,0.00017,0.000175123
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,16,9.40E-07,9.40E-05,24.3803,100,0,2540,2,2,5,38.4,2.00E-06,0.018111,2.20E-05,1.80E-05,3.70E-05,0.00027203,1,0,0,0,0,0,0,0.000168,0.001302,0.000171,0.000171,0.000172,0.000178011
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,32,1.88E-06,0.000188045025736,24.4155,100,0,2540,2,2,5,38.4,2.00E-06,0.018205,2.20E-05,1.75E-05,3.30E-05,0.00027117,1,0,0,0,0,0,0,0.000168,0.001318,0.000171,0.000171,0.000171,0.000176539
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,64,3.76E-06,0.000376090051472,24.5141,100,0,2540,2,2,5,38.4,2.00E-06,0.018581,2.20E-05,1.80E-05,3.40E-05,0.00027517,1,0,0,0,0,0,0,0.000168,0.001305,0.00018,0.000171,0.000181,0.000182344
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,128,7.52E-06,0.000752180102944,24.1838,100,0,2540,2,2,5,38.4,2.00E-06,0.018522,2.15E-05,1.80E-05,3.40E-05,0.0002736,1,0,0,0,0,0,0,0.000168,0.001287,0.000171,0.000171,0.000171,0.000176194
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,256,1.50E-05,0.001504360205888,24.3751,100,0,2540,2,2,5,38.4,2.00E-06,0.019376,2.15E-05,1.75E-05,3.20E-05,0.000281,1,0,0,0,0,0,0,0.000168,0.001332,0.000181,0.000172,0.000182,0.000184564
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,512,3.01E-05,0.003008720411776,24.1883,100,0,2540,2,2,5,38.4,2.00E-06,0.018167,2.10E-05,1.70E-05,3.25E-05,0.00026949,1,0,0,0,0,0,0,0.000168,0.001306,0.000171,0.000171,0.000171,0.000176529
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,1024,6.02E-05,0.006017440823553,24.2479,100,0,2540,2,2,5,38.4,2.00E-06,0.022424,2.00E-05,1.70E-05,3.35E-05,0.00031098,1,0,0,0,0,0,0,0.000168,0.001443,0.000173,0.000171,0.000183,0.000181286
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,2048,0.000120348816471,0.012034881647105,24.4116,100,0,2540,2,2,5,38.4,2.00E-06,0.0182,2.10E-05,1.70E-05,3.40E-05,0.00026947,1,0,0,0,0,0,0,0.000168,0.00129,0.000171,0.000171,0.000171,0.000176279
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,4096,0.000240697632942,0.02406976329421,24.6298,100,0,2540,2,2,5,38.4,2.00E-06,0.018109,2.10E-05,1.70E-05,3.25E-05,0.00026832,1,0,0,0,0,0,0,0.000168,0.001319,0.000171,0.000171,0.000171,0.000176281
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,8192,0.000481395265884,0.048139526588421,24.4448,100,0,2540,2,2,5,38.4,2.00E-06,0.018173,2.15E-05,1.75E-05,3.40E-05,0.00026929,1,0,0,0,0,0,0,0.000168,0.001317,0.000171,0.000171,0.000171,0.000176388
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,16384,0.000962790531768,0.096279053176842,24.1766,100,0,2540,2,2,5,38.4,2.00E-06,0.02241,2.10E-05,1.75E-05,3.55E-05,0.00031447,1,0,0,0,0,0,0,0.000168,0.001445,0.000173,0.000173,0.000181,0.000180791
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,32768,0.001925581063537,0.192558106353683,24.4656,100,0,2540,2,2,5,38.4,3.00E-06,0.018364,2.10E-05,1.75E-05,3.30E-05,0.00027172,1,0,0,0,0,0,0,0.000168,0.00131,0.000171,0.000171,0.000171,0.000176128
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,65536,0.003851162127074,0.385116212707366,24.4024,100,0,2540,2,2,5,38.4,2.00E-06,0.018741,2.00E-05,1.65E-05,3.35E-05,0.0002763,1,0,0,0,0,0,0,0.000168,0.001333,0.000171,0.000171,0.000171,0.00017638
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,131072,0.007702324254147,0.770232425414732,24.2259,100,0,262866,2,2,5.5,24721.9,3.00E-06,1.82758,2.15E-05,1.75E-05,3.55E-05,0.142634,1,0,190558,0,0,0,15101.3,0.000167,0.001308,0.000173,0.000172,0.000175,0.000174357
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,262144,0.015404648508295,1.54046485082946,24.1879,100,0,345459,2,2,6.5,41341.1,2.00E-06,2.68207,2.20E-05,1.80E-05,3.50E-05,0.262058,1,0,233054,0,0,0,23931.5,0.000168,0.001323,0.000174,0.000173,0.000177,0.000175778
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,524288,0.030809297016589,3.08092970165893,24.1646,100,0,414832,2,2,9.5,62736.1,2.00E-06,2.9986,2.20E-05,1.70E-05,4.15E-05,0.416745,1,0,302794,0,0,0,41033.5,0.000167,0.001304,0.000174,0.000172,0.000179,0.000176045
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,1048576,0.061618594033179,6.16185940331786,24.4973,100,0,458043,2.5,2,28391,76116.3,2.00E-06,3.20413,2.50E-05,1.80E-05,0.124769,0.492079,1,0,329678,0,0,5874,48505.9,0.000168,0.0013,0.000175,0.000173,0.000179,0.000176741
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,2097152,0.123237188066357,12.3237188066357,24.415,100,0,493205,3,2,111667,89295.1,2.00E-06,3.34226,2.40E-05,1.80E-05,0.46159,0.548721,1,0,353033,0,0,40269.5,56231.3,0.000167,0.001297,0.000173,0.000172,0.000177,0.000174961
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,4194304,0.246474376132714,24.6474376132714,24.3001,100,0,515229,3,2,131538,100005,2.00E-06,3.45502,2.60E-05,1.85E-05,0.604654,0.60915,1,0,367555,0,0,49930,62681.4,0.000169,0.001332,0.000175,0.000173,0.000178,0.000176499
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,8388608,0.492948752265428,49.2948752265428,24.3406,100,0,680418,6.5,2,472172,221065,3.00E-06,4.77739,3.05E-05,1.80E-05,2.96494,1.41482,1,0,597847,0,0,332600,160047,0.000168,0.001301,0.000174,0.000172,0.000177,0.000175753
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,16777216,0.985897504530857,98.5897504530857,25.0618,100,0,684979,10,2,472176,225938,2.00E-06,4.73104,4.35E-05,1.85E-05,2.96162,1.44051,1,0,598906,0,0,332594,161573,0.000169,0.001322,0.000175,0.000174,0.000179,0.00017689
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,33554432,1.97179500906171,197.179500906171,24.2697,100,0,684979,10,2,472176,225938,2.00E-06,4.72256,4.25E-05,1.85E-05,2.92502,1.43311,1,0,598906,0,0,332594,161573,0.000167,0.00132,0.000174,0.000172,0.000177,0.000175589
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,67108864,3.94359001812343,394.359001812343,24.2366,100,0,684979,10,2,472176,225938,2.00E-06,4.73185,4.40E-05,1.80E-05,2.94537,1.44383,1,0,598906,0,0,332594,161573,0.000169,0.001314,0.000175,0.000173,0.000179,0.000176864
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,134217728,7.88718003624685,788.718003624686,24.2953,100,0,684979,10,2,472176,225938,2.00E-06,4.79712,4.45E-05,1.85E-05,2.97037,1.4426,1,0,598906,0,0,332594,161573,0.000168,0.001302,0.000174,0.000172,0.000178,0.000175846
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,268435456,15.7743600724937,1577.43600724937,24.2894,100,0,684979,10,2,472176,225938,2.00E-06,4.71342,4.35E-05,1.80E-05,2.94497,1.43016,1,0,598906,0,0,332594,161573,0.000169,0.001311,0.000175,0.000173,0.000178,0.000176803
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,536870912,31.5487201449874,3154.87201449874,24.591,100,0,684979,10,2,472176,225938,2.00E-06,5.07677,4.50E-05,1.90E-05,3.04684,1.47188,1,0,598906,0,0,332594,161573,0.000168,0.001319,0.000175,0.000173,0.000179,0.000176778
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,1073741824,63.0974402899748,6309.74402899748,24.4403,100,0,684979,10,2,472176,225938,2.00E-06,4.7114,4.30E-05,1.80E-05,2.93426,1.43292,1,0,598906,0,0,332594,161573,0.000168,0.00129,0.000174,0.000172,0.000178,0.00017589
data/edge_zerotrans_out.flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,1,5.88E-08,5.88E-06,24.1566,100,1,2540,2,2,5,38.53,4.00E-06,0.028265,1.85E-05,1.50E-05,3.40E-05,0.0004039,1,0,0,0,0,0,0,0.000167,0.001289,0.00017,0.00017,0.00017,0.000174975
data/edge_zerotrans_out.flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,2,1.18E-07,1.18E-05,25.0138,100,1,2540,2,2,5,38.53,4.00E-06,0.028213,1.85E-05,1.50E-05,3.50E-05,0.00040321,1,0,0,0,0,0,0,0.000167,0.001302,0.00017,0.00017,0.00017,0.000174897
data/edge_zerotrans_out.flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,4,2.35E-07,2.35E-05,24.3253,100,1,2540,2,2,5,38.53,4.00E-06,0.028223,1.90E-05,1.50E-05,3.60E-05,0.00040332,1,0,0,0,0,0,0,0.000167,0.001306,0.00017,0.00017,0.00017,0.00017506
data/edge_zerotrans_out.flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,8,4.70E-07,4.70E-05,25.2269,100,1,2540,2,2,5,38.53,4.00E-06,0.028245,1.90E-05,1.50E-05,3.45E-05,0.0004051,1,0,0,0,0,0,0,0.000167,0.00129,0.00017,0.00017,0.00017,0.000175062
data/edge_zerotrans_out.flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,16,9.40E-07,9.40E-05,24.2603,100,1,2540,2,2,5,38.53,4.00E-06,0.028321,1.90E-05,1.50E-05,3.65E-05,0.00040451,1,0,0,0,0,0,0,0.000167,0.001305,0.00017,0.000169,0.00017,0.000174952
data/edge_zerotrans_out.flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,32,1.88E-06,0.000188045025736,24.4221,100,1,2540,2,2,5,38.53,4.00E-06,0.028302,1.95E-05,1.50E-05,3.70E-05,0.00040516,1,0,0,0,0,0,0,0.000167,0.001298,0.00017,0.00017,0.00017,0.000174985
data/edge_zerotrans_out.flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,64,3.76E-06,0.000376090051472,24.2133,100,1,2540,2,2,5,38.53,4.00E-06,0.028229,1.90E-05,1.50E-05,3.55E-05,0.00040365,1,0,0,0,0,0,0,0.000167,0.001301,0.00017,0.00017,0.00017,0.000175172
data/edge_zerotrans_out.flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,128,7.52E-06,0.000752180102944,24.2612,100,1,2540,2,2,5,38.53,4.00E-06,0.028238,1.80E-05,1.50E-05,3.55E-05,0.0004037,1,0,0,0,0,0,0,0.000167,0.001287,0.000171,0.000171,0.000171,0.000175899
data/edge_zerotrans_out.flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,256,1.50E-05,0.001504360205888,24.3317,100,1,2540,2,2,5,38.53,4.00E-06,0.028444,1.85E-05,1.50E-05,3.50E-05,0.00040595,1,0,0,0,0,0,0,0.000167,0.001286,0.00017,0.00017,0.00017,0.000175147
data/edge_zerotrans_out.flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,512,3.01E-05,0.003008720411776,24.2004,100,1,2540,2,2,5,38.53,5.00E-06,0.028294,2.00E-05,1.50E-05,3.55E-05,0.00040589,1,0,0,0,0,0,0,0.000167,0.001306,0.00017,0.00017,0.00017,0.000175141
data/edge_zerotrans_out.flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,1024,6.02E-05,0.006017440823553,24.5559,100,1,2540,2,2,5,38.53,5.00E-06,0.028323,1.95E-05,1.50E-05,3.50E-05,0.00040503,1,0,0,0,0,0,0,0.000167,0.001296,0.00017,0.00017,0.00017,0.000174969
data/edge_zerotrans_out.flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,2048,0.000120348816471,0.012034881647105,24.1868,100,1,2540,2,2,5,38.53,4.00E-06,0.028429,1.80E-05,1.50E-05,3.50E-05,0.00040544,1,0,0,0,0,0,0,0.000167,0.001295,0.00017,0.00017,0.00017,0.000174922
data/edge_zerotrans_out.flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,4096,0.000240697632942,0.02406976329421,24.507,100,1,2540,2,2,5,38.53,5.00E-06,0.028245,1.90E-05,1.50E-05,3.50E-05,0.00040491,1,0,0,0,0,0,0,0.000167,0.001298,0.00017,0.00017,0.00017,0.000175283
data/edge_zerotrans_out.flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,8192,0.000481395265884,0.048139526588421,24.2372,100,1,2540,2,2,5,38.53,4.00E-06,0.028104,1.95E-05,1.50E-05,3.50E-05,0.00040338,1,0,0,0,0,0,0,0.000168,0.001311,0.000171,0.000171,0.000171,0.000176826
data/edge_zerotrans_out.flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,16384,0.000962790531768,0.096279053176842,24.1928,100,1,2540,2,2,5,38.53,5.00E-06,0.02825,2.00E-05,1.55E-05,3.70E-05,0.00040491,1,0,0,0,0,0,0,0.000167,0.001292,0.00017,0.000169,0.00017,0.000175162
data/edge_zerotrans_out.flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,32768,0.001925581063537,0.192558106353683,24.314,100,1,2540,2,2,5,38.53,4.00E-06,0.028543,1.90E-05,1.50E-05,3.60E-05,0.00040709,1,0,0,0,0,0,0,0.000167,0.001285,0.00017,0.00017,0.00017,0.000175165
data/edge_zerotrans_out.flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,65536,0.003851162127074,0.385116212707366,24.4446,100,1,2540,2,2,5,38.53,4.00E-06,0.030635,1.90E-05,1.50E-05,3.60E-05,0.00043356,1,0,0,0,0,0,0,0.000167,0.001442,0.000179,0.00017,0.00018,0.000181044
data/edge_zerotrans_out.flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,131072,0.007702324254147,0.770232425414732,24.1107,100,1,262866,2,2,5.5,24722,5.00E-06,5.05582,2.10E-05,1.60E-05,3.95E-05,0.353157,1,0,165465,0,0,0,12360.4,0.000169,0.220894,0.000173,0.000172,0.000175,0.000175182
data/edge_zerotrans_out.flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,262144,0.015404648508295,1.54046485082946,24.4615,100,1,345459,2,2,6.5,41341.2,4.00E-06,6.53865,2.10E-05,1.50E-05,4.15E-05,0.650752,1,0,193979,0,0,0,17849,0.000169,0.312666,0.000173,0.000172,0.000175,0.000175049
data/edge_zerotrans_out.flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,524288,0.030809297016589,3.08092970165893,24.4081,100,1,414832,2,2,9.5,62736.3,4.00E-06,8.63834,2.20E-05,1.60E-05,5.30E-05,1.0997,1,0,272541,0,0,0,31087.7,0.000169,0.444474,0.000174,0.000173,0.000177,0.000176487
data/edge_zerotrans_out.flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,1048576,0.061618594033179,6.16185940331786,24.2087,100,1,458043,2.5,2,28391,76116.4,4.00E-06,8.68611,2.30E-05,1.50E-05,0.247218,1.25413,1,0,295782,0,0,3717.5,36927.1,0.000169,0.465491,0.000174,0.000173,0.000176,0.000175613
data/edge_zerotrans_out.flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,2097152,0.123237188066357,12.3237188066357,24.2492,100,1,493205,3,2,111667,89295.3,4.00E-06,9.50294,2.20E-05,1.50E-05,1.13011,1.4077,1,0,314105,0,0,29432.5,43111.8,0.000169,0.454274,0.000174,0.000173,0.000177,0.000176152
data/edge_zerotrans_out.flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,4194304,0.246474376132714,24.6474376132714,24.4058,100,1,515229,3,2,131538,100005,4.00E-06,9.24766,2.40E-05,1.50E-05,1.52145,1.52711,1,0,323306,0,0,44501.5,49656.5,0.000169,0.448114,0.000174,0.000173,0.000176,0.000175578
data/edge_zerotrans_out.flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,8388608,0.492948752265428,49.2948752265428,24.4608,100,1,680418,6.5,2,472172,221065,4.00E-06,12.7325,3.60E-05,1.50E-05,7.40997,3.638,1,0,543585,0,0,297570,130370,0.000169,0.614587,0.000175,0.000173,0.000177,0.000176468
data/edge_zerotrans_out.flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,16777216,0.985897504530857,98.5897504530857,24.3944,100,1,684979,10,2,472176,225938,5.00E-06,13.2057,5.10E-05,1.60E-05,7.43362,3.67249,1,0,544619,0,0,297568,132080,0.000169,0.621571,0.000175,0.000173,0.000177,0.000176386
data/edge_zerotrans_out.flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,33554432,1.97179500906171,197.179500906171,24.5753,100,1,684979,10,2,472176,225938,4.00E-06,13.068,5.70E-05,1.50E-05,7.43045,3.75964,1,0,544619,0,0,297568,132080,0.000169,0.575783,0.000175,0.000173,0.000178,0.000177166
data/edge_zerotrans_out.flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,67108864,3.94359001812343,394.359001812343,24.3375,100,1,684979,10,2,472176,225938,5.00E-06,12.7573,5.20E-05,1.55E-05,7.37781,3.6653,1,0,544619,0,0,297568,132080,0.000169,0.576467,0.000175,0.000173,0.000178,0.00017641
data/edge_zerotrans_out.flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,134217728,7.88718003624685,788.718003624686,24.1639,100,1,684979,10,2,472176,225938,4.00E-06,12.688,5.05E-05,1.50E-05,7.53959,3.70514,1,0,544619,0,0,297568,132080,0.000169,0.575468,0.000175,0.000173,0.000178,0.00017672
data/edge_zerotrans_out.flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,268435456,15.7743600724937,1577.43600724937,24.3198,100,1,684979,10,2,472176,225938,4.00E-06,12.7242,5.00E-05,1.50E-05,7.3862,3.65065,1,0,544619,0,0,297568,132080,0.000169,0.577033,0.000175,0.000173,0.000178,0.000176619
data/edge_zerotrans_out.flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,536870912,31.5487201449874,3154.87201449874,24.6211,100,1,684979,10,2,472176,225938,5.00E-06,12.8298,5.05E-05,1.50E-05,7.88093,3.7317,1,0,544619,0,0,297568,132080,0.000169,0.575578,0.000175,0.000173,0.000179,0.000177355
data/edge_zerotrans_out.flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,1073741824,63.0974402899748,6309.74402899748,25.212,100,1,684979,10,2,472176,225938,4.00E-06,12.8841,5.10E-05,1.50E-05,7.42149,3.66375,1,0,544619,0,0,297568,132080,0.000169,0.576885,0.000175,0.000173,0.000178,0.000176718
data/edge_zerotrans_out.flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,1,5.88E-08,5.88E-06,24.6326,100,1,2540,2,2,5,38.53,4.00E-06,0.028604,1.85E-05,1.50E-05,3.65E-05,0.00040799,1,0,0,0,0,0,0,0.000167,0.001311,0.00017,0.000169,0.00017,0.000174885
data/edge_zerotrans_out.flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,2,1.18E-07,1.18E-05,24.295,100,1,2540,2,2,5,38.53,4.00E-06,0.028288,1.85E-05,1.50E-05,3.50E-05,0.00040471,1,0,0,0,0,0,0,0.000167,0.001288,0.00017,0.00017,0.00017,0.000175135
data/edge_zerotrans_out.flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,4,2.35E-07,2.35E-05,24.261,100,1,2540,2,2,5,38.53,5.00E-06,0.028554,1.85E-05,1.50E-05,3.50E-05,0.00040778,1,0,0,0,0,0,0,0.000167,0.001293,0.00017,0.000169,0.00017,0.000175011
data/edge_zerotrans_out.flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,8,4.70E-07,4.70E-05,24.367,100,1,2540,2,2,5,38.53,5.00E-06,0.028627,1.95E-05,1.50E-05,3.60E-05,0.00040869,1,0,0,0,0,0,0,0.000167,0.001324,0.00017,0.00017,0.00017,0.000175237
data/edge_zerotrans_out.flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,16,9.40E-07,9.40E-05,24.1906,100,1,2540,2,2,5,38.53,5.00E-06,0.028362,1.90E-05,1.50E-05,3.70E-05,0.00040738,1,0,0,0,0,0,0,0.000167,0.001285,0.00017,0.00017,0.00017,0.000175864
data/edge_zerotrans_out.flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,32,1.88E-06,0.000188045025736,24.7977,100,1,2540,2,2,5,38.53,4.00E-06,0.028192,1.85E-05,1.50E-05,3.50E-05,0.00040269,1,0,0,0,0,0,0,0.000167,0.001299,0.00017,0.00017,0.00017,0.000174914
data/edge_zerotrans_out.flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,64,3.76E-06,0.000376090051472,24.3643,100,1,2540,2,2,5,38.53,4.00E-06,0.028573,1.90E-05,1.50E-05,3.50E-05,0.0004071,1,0,0,0,0,0,0,0.000167,0.001306,0.00017,0.00017,0.00017,0.000174915
data/edge_zerotrans_out.flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,128,7.52E-06,0.000752180102944,24.2037,100,1,2540,2,2,5,38.53,4.00E-06,0.028205,1.95E-05,1.50E-05,3.60E-05,0.00040378,1,0,0,0,0,0,0,0.000167,0.001314,0.00017,0.000169,0.00017,0.000175019
data/edge_zerotrans_out.flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,256,1.50E-05,0.001504360205888,24.2441,100,1,2540,2,2,5,38.53,4.00E-06,0.030535,2.00E-05,1.50E-05,3.80E-05,0.00042928,1,0,0,0,0,0,0,0.000167,0.001313,0.000179,0.00017,0.00018,0.000180378
data/edge_zerotrans_out.flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,512,3.01E-05,0.003008720411776,24.3463,100,1,2540,2,2,5,38.53,4.00E-06,0.028242,1.90E-05,1.50E-05,3.50E-05,0.00040429,1,0,0,0,0,0,0,0.000167,0.001296,0.00017,0.00017,0.00017,0.000175118
data/edge_zerotrans_out.flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,1024,6.02E-05,0.006017440823553,24.1715,100,1,2540,2,2,5,38.53,5.00E-06,0.028282,1.95E-05,1.50E-05,3.65E-05,0.00041177,1,0,0,0,0,0,0,0.000167,0.001303,0.00017,0.00017,0.000171,0.000176857
data/edge_zerotrans_out.flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,2048,0.000120348816471,0.012034881647105,24.2667,100,1,2540,2,2,5,38.53,5.00E-06,0.030284,1.95E-05,1.60E-05,3.55E-05,0.00042583,1,0,0,0,0,0,0,0.000167,0.001292,0.000179,0.0001765,0.000181,0.000182951
data/edge_zerotrans_out.flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,4096,0.000240697632942,0.02406976329421,24.3664,100,1,2540,2,2,5,38.53,5.00E-06,0.028664,1.95E-05,1.50E-05,3.60E-05,0.00040919,1,0,0,0,0,0,0,0.000167,0.001296,0.00017,0.00017,0.00017,0.000175099
data/edge_zerotrans_out.flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,8192,0.000481395265884,0.048139526588421,24.1785,100,1,2540,2,2,5,38.53,4.00E-06,0.028583,2.10E-05,1.50E-05,3.55E-05,0.00040917,1,0,0,0,0,0,0,0.000167,0.001336,0.00017,0.000169,0.00017,0.000175374
data/edge_zerotrans_out.flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,16384,0.000962790531768,0.096279053176842,24.3146,100,1,2540,2,2,5,38.53,4.00E-06,0.028551,1.95E-05,1.40E-05,3.50E-05,0.00040642,1,0,0,0,0,0,0,0.000167,0.001298,0.00017,0.00017,0.00017,0.000175017
data/edge_zerotrans_out.flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,32768,0.001925581063537,0.192558106353683,24.6272,100,1,2540,2,2,5,38.53,4.00E-06,0.028259,1.90E-05,1.50E-05,3.50E-05,0.00040367,1,0,0,0,0,0,0,0.000167,0.001297,0.00017,0.000169,0.00017,0.000174945
data/edge_zerotrans_out.flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,65536,0.003851162127074,0.385116212707366,24.3255,100,1,2540,2,2,5,38.53,4.00E-06,0.028215,2.10E-05,1.50E-05,3.60E-05,0.00040565,1,0,0,0,0,0,0,0.000167,0.001291,0.00017,0.00017,0.00017,0.000175757
data/edge_zerotrans_out.flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,131072,0.007702324254147,0.770232425414732,24.5048,100,1,262866,2,2,5.5,24722,4.00E-06,4.79368,2.00E-05,1.50E-05,3.95E-05,0.34942,1,0,148138,0,0,0,11317.8,0.000167,0.220734,0.000173,0.000172,0.000175,0.000174917
data/edge_zerotrans_out.flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,262144,0.015404648508295,1.54046485082946,24.3145,100,1,345459,2,2,6.5,41341.2,4.00E-06,6.42418,2.15E-05,1.50E-05,4.15E-05,0.639752,1,0,168525,0,0,0,15512.8,0.000169,0.312193,0.000173,0.000172,0.000175,0.000174724
data/edge_zerotrans_out.flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,524288,0.030809297016589,3.08092970165893,24.3222,100,1,414832,2,2,9.5,62736.3,4.00E-06,8.34886,2.15E-05,1.55E-05,5.55E-05,1.0933,1,0,242708,0,0,0,27525.7,0.000169,0.449488,0.000174,0.000172,0.000177,0.000176645
data/edge_zerotrans_out.flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,1048576,0.061618594033179,6.16185940331786,24.5108,100,1,458043,2.5,2,28391,76116.4,4.00E-06,8.7893,2.30E-05,1.50E-05,0.246514,1.26074,1,0,266089,0,0,3717.5,33339.8,0.000169,0.465631,0.000174,0.000172,0.000177,0.00017609
data/edge_zerotrans_out.flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,2097152,0.123237188066357,12.3237188066357,24.315,100,1,493205,3,2,111667,89295.3,5.00E-06,9.36752,2.30E-05,1.50E-05,1.12959,1.4381,1,0,284798,0,0,28752,39480.7,0.000169,0.441209,0.000174,0.000172,0.000176,0.000175978
data/edge_zerotrans_out.flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,4194304,0.246474376132714,24.6474376132714,24.3741,100,1,515229,3,2,131538,100005,5.00E-06,9.32899,2.40E-05,1.50E-05,1.56609,1.52828,1,0,294319,0,0,44501.5,45591.5,0.000169,0.499217,0.000174,0.000172,0.000176,0.000175586
data/edge_zerotrans_out.flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,8388608,0.492948752265428,49.2948752265428,24.1912,100,1,680418,6.5,2,472172,221065,4.00E-06,13.0177,3.60E-05,1.50E-05,7.53847,3.69363,1,0,543585,0,0,297570,125690,0.000169,0.580535,0.000175,0.000173,0.000178,0.000176865
data/edge_zerotrans_out.flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,16777216,0.985897504530857,98.5897504530857,24.3394,100,1,684979,10,2,472176,225938,4.00E-06,12.8857,5.15E-05,1.50E-05,7.40642,3.6755,1,0,544619,0,0,297568,127399,0.000169,0.582003,0.000175,0.000173,0.000177,0.000176239
data/edge_zerotrans_out.flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,33554432,1.97179500906171,197.179500906171,24.309,100,1,684979,10,2,472176,225938,5.00E-06,12.7871,5.10E-05,1.50E-05,7.49194,3.74769,1,0,544619,0,0,297568,127399,0.000169,0.664888,0.000175,0.000173,0.000178,0.000176782
data/edge_zerotrans_out.flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,67108864,3.94359001812343,394.359001812343,24.7261,100,1,684979,10,2,472176,225938,4.00E-06,12.7607,5.10E-05,1.50E-05,7.39557,3.66391,1,0,544619,0,0,297568,127399,0.000169,0.576831,0.000175,0.000173,0.000177,0.000176332
data/edge_zerotrans_out.flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,134217728,7.88718003624685,788.718003624686,24.155,100,1,684979,10,2,472176,225938,4.00E-06,12.6795,5.10E-05,1.50E-05,7.44879,3.67406,1,0,544619,0,0,297568,127399,0.000169,0.574427,0.000175,0.000173,0.000178,0.000176561
data/edge_zerotrans_out.flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,268435456,15.7743600724937,1577.43600724937,24.3901,100,1,684979,10,2,472176,225938,5.00E-06,12.8631,5.10E-05,1.50E-05,7.50417,3.68525,1,0,544619,0,0,297568,127399,0.000169,0.577001,0.000175,0.000173,0.000178,0.000176792
data/edge_zerotrans_out.flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,536870912,31.5487201449874,3154.87201449874,24.4232,100,1,684979,10,2,472176,225938,4.00E-06,12.821,5.30E-05,1.55E-05,7.45098,3.66483,1,0,544619,0,0,297568,127399,0.000169,0.602311,0.000175,0.000173,0.000177,0.000176178
data/edge_zerotrans_out.flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,1073741824,63.0974402899748,6309.74402899748,24.1833,100,1,684979,10,2,472176,225938,5.00E-06,13.388,5.05E-05,1.50E-05,7.53492,3.7193,1,0,544619,0,0,297568,127399,0.000169,0.608122,0.000175,0.000173,0.000178,0.000176805
data/edge_zerotrans_out.flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,1,5.88E-08,5.88E-06,24.4247,100,1,2540,2,2,5,38.53,5.00E-06,0.028569,2.00E-05,1.60E-05,3.50E-05,0.00040917,1,0,0,0,0,0,0,0.000167,0.001309,0.00017,0.00017,0.00017,0.000175366
data/edge_zerotrans_out.flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,2,1.18E-07,1.18E-05,24.2724,100,1,2540,2,2,5,38.53,5.00E-06,0.028282,1.95E-05,1.55E-05,3.55E-05,0.00040584,1,0,0,0,0,0,0,0.000168,0.001424,0.000171,0.000171,0.000171,0.000176861
data/edge_zerotrans_out.flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,4,2.35E-07,2.35E-05,24.5474,100,1,2540,2,2,5,38.53,5.00E-06,0.02833,1.95E-05,1.60E-05,3.70E-05,0.00040687,1,0,0,0,0,0,0,0.000167,0.001296,0.00017,0.00017,0.00017,0.000175824
data/edge_zerotrans_out.flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,8,4.70E-07,4.70E-05,24.2549,100,1,2540,2,2,5,38.53,5.00E-06,0.028201,1.95E-05,1.55E-05,3.60E-05,0.00040345,1,0,0,0,0,0,0,0.000167,0.001316,0.00017,0.00017,0.00017,0.000174987
data/edge_zerotrans_out.flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,16,9.40E-07,9.40E-05,24.3967,100,1,2540,2,2,5,38.53,5.00E-06,0.028564,2.05E-05,1.50E-05,3.70E-05,0.00040814,1,0,0,0,0,0,0,0.000167,0.001298,0.00017,0.00017,0.00017,0.000175156
data/edge_zerotrans_out.flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,32,1.88E-06,0.000188045025736,24.1703,100,1,2540,2,2,5,38.53,5.00E-06,0.028235,2.00E-05,1.60E-05,3.60E-05,0.0004045,1,0,0,0,0,0,0,0.000167,0.001289,0.00017,0.00017,0.00017,0.000175133
data/edge_zerotrans_out.flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,64,3.76E-06,0.000376090051472,24.4006,100,1,2540,2,2,5,38.53,5.00E-06,0.028518,2.00E-05,1.50E-05,3.60E-05,0.00040808,1,0,0,0,0,0,0,0.000167,0.001294,0.00017,0.00017,0.00017,0.000175079
data/edge_zerotrans_out.flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,128,7.52E-06,0.000752180102944,24.1605,100,1,2540,2,2,5,38.53,5.00E-06,0.028359,1.90E-05,1.50E-05,3.50E-05,0.0004047,1,0,0,0,0,0,0,0.000167,0.001298,0.00017,0.00017,0.00017,0.000174993
data/edge_zerotrans_out.flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,256,1.50E-05,0.001504360205888,24.3182,100,1,2540,2,2,5,38.53,5.00E-06,0.037001,2.00E-05,1.60E-05,3.45E-05,0.00049399,1,0,0,0,0,0,0,0.000167,0.001296,0.000182,0.000172,0.000183,0.00018458
data/edge_zerotrans_out.flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,512,3.01E-05,0.003008720411776,24.2763,100,1,2540,2,2,5,38.53,5.00E-06,0.028589,2.05E-05,1.55E-05,3.55E-05,0.00040881,1,0,0,0,0,0,0,0.000167,0.001771,0.00017,0.00017,0.00017,0.000175496
data/edge_zerotrans_out.flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,1024,6.02E-05,0.006017440823553,24.2242,100,1,2540,2,2,5,38.53,5.00E-06,0.028259,2.00E-05,1.50E-05,3.70E-05,0.00040568,1,0,0,0,0,0,0,0.000167,0.001289,0.00017,0.00017,0.00017,0.000175773
data/edge_zerotrans_out.flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,2048,0.000120348816471,0.012034881647105,24.7468,100,1,2540,2,2,5,38.53,5.00E-06,0.028341,2.00E-05,1.60E-05,3.45E-05,0.00040479,1,0,0,0,0,0,0,0.000167,0.001284,0.00017,0.00017,0.00017,0.000174923
data/edge_zerotrans_out.flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,4096,0.000240697632942,0.02406976329421,25.3904,100,1,2540,2,2,5,38.53,5.00E-06,0.028249,1.95E-05,1.50E-05,3.50E-05,0.00040324,1,0,0,0,0,0,0,0.000167,0.001293,0.00017,0.00017,0.00017,0.000174958
data/edge_zerotrans_out.flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,8192,0.000481395265884,0.048139526588421,24.2091,100,1,2540,2,2,5,38.53,5.00E-06,0.028541,1.95E-05,1.60E-05,3.45E-05,0.00040777,1,0,0,0,0,0,0,0.000167,0.001301,0.00017,0.00017,0.00017,0.000175037
data/edge_zerotrans_out.flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,16384,0.000962790531768,0.096279053176842,24.1505,100,1,2540,2,2,5,38.53,5.00E-06,0.028243,2.10E-05,1.50E-05,3.70E-05,0.00040524,1,0,0,0,0,0,0,0.000167,0.001286,0.00017,0.00017,0.00017,0.00017524
data/edge_zerotrans_out.flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,32768,0.001925581063537,0.192558106353683,24.2552,100,1,2540,2,2,5,38.53,5.00E-06,0.030261,1.90E-05,1.60E-05,3.55E-05,0.00043159,1,0,0,0,0,0,0,0.000167,0.001303,0.00017,0.00017,0.00017,0.00017507
data/edge_zerotrans_out.flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,65536,0.003851162127074,0.385116212707366,24.2543,100,1,2540,2,2,5,38.53,5.00E-06,0.028233,1.90E-05,1.60E-05,3.55E-05,0.00040408,1,0,0,0,0,0,0,0.000167,0.001305,0.00017,0.000169,0.00017,0.000174858
data/edge_zerotrans_out.flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,131072,0.007702324254147,0.770232425414732,24.2728,100,1,262866,2,2,5.5,24722,4.00E-06,4.88242,2.05E-05,1.60E-05,4.05E-05,0.360392,1,0,148135,0,0,0,11319.7,0.000169,0.256408,0.000173,0.000172,0.000175,0.000174446
data/edge_zerotrans_out.flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,262144,0.015404648508295,1.54046485082946,24.1486,100,1,345459,2,2,6.5,41341.2,5.00E-06,6.8336,2.20E-05,1.60E-05,4.25E-05,0.679311,1,0,31903,0,0,0,2684.71,0.000169,0.345648,0.000172,0.000171,0.000173,0.000173778
data/edge_zerotrans_out.flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,524288,0.030809297016589,3.08092970165893,24.2018,100,1,414832,2,2,9.5,62736.3,5.00E-06,8.5095,2.20E-05,1.60E-05,5.20E-05,1.13118,1,0,19042,0,0,0,1678.11,0.000169,0.446867,0.000172,0.000171,0.000174,0.000173821
data/edge_zerotrans_out.flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,1048576,0.061618594033179,6.16185940331786,24.2044,100,1,458043,2.5,2,28391,76116.4,5.00E-06,9.08257,2.40E-05,1.60E-05,0.254846,1.33641,1,0,7832,0,0,0.5,733.97,0.000169,0.437595,0.000172,0.000171,0.000173,0.000173438
data/edge_zerotrans_out.flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,2097152,0.123237188066357,12.3237188066357,24.3036,100,1,493205,3,2,111667,89295.3,5.00E-06,9.77703,2.30E-05,1.60E-05,1.19292,1.48307,1,0,2967,0,0,2,336.32,0.000169,0.456734,0.000172,0.000171,0.000173,0.000173187
data/edge_zerotrans_out.flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,4194304,0.246474376132714,24.6474376132714,24.6368,100,1,515229,3,2,131538,100005,5.00E-06,9.51031,2.50E-05,1.60E-05,1.58786,1.60352,1,0,72963,0,0,0,826.1,0.000169,0.48571,0.000172,0.000171,0.000173,0.000173121
data/edge_zerotrans_out.flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,8388608,0.492948752265428,49.2948752265428,24.3921,100,1,680418,6.5,2,472172,221065,5.00E-06,13.291,3.70E-05,1.55E-05,8.07698,3.82765,1,0,472,0,0,9,68.02,0.000169,0.555443,0.000172,0.000171,0.000173,0.000172971
data/edge_zerotrans_out.flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,16777216,0.985897504530857,98.5897504530857,24.5337,100,1,684979,10,2,472176,225938,5.00E-06,13.2763,5.60E-05,1.60E-05,8.00201,3.92065,1,0,6,0,0,0,0.08,0.000169,0.564918,0.000172,0.000171,0.000173,0.000173428
data/edge_zerotrans_out.flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,33554432,1.97179500906171,197.179500906171,24.3271,100,1,684979,10,2,472176,225938,5.00E-06,12.8366,5.20E-05,1.60E-05,8.0751,3.87684,1,0,0,0,0,0,0,0.000169,0.550634,0.000172,0.000171,0.000173,0.000172813
data/edge_zerotrans_out.flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,67108864,3.94359001812343,394.359001812343,24.2528,100,1,684979,10,2,472176,225938,5.00E-06,13.0007,5.15E-05,1.60E-05,8.0558,3.88944,1,0,0,0,0,0,0,0.000169,0.550009,0.000172,0.000171,0.000173,0.000173242
data/edge_zerotrans_out.flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,134217728,7.88718003624685,788.718003624686,24.2916,100,1,684979,10,2,472176,225938,5.00E-06,13.1398,5.20E-05,1.60E-05,7.99731,3.89959,1,0,0,0,0,0,0,0.000169,0.549734,0.000172,0.000171,0.000173,0.000173349
data/edge_zerotrans_out.flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,268435456,15.7743600724937,1577.43600724937,25.476,100,1,684979,10,2,472176,225938,5.00E-06,13.0049,5.10E-05,1.60E-05,8.01313,3.89078,1,0,0,0,0,0,0,0.000169,0.551299,0.000172,0.000171,0.000173,0.000173061
data/edge_zerotrans_out.flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,536870912,31.5487201449874,3154.87201449874,25.4643,100,1,684979,10,2,472176,225938,5.00E-06,13.1536,5.15E-05,1.60E-05,7.99902,3.90424,1,0,0,0,0,0,0,0.000169,0.549956,0.000172,0.000171,0.000173,0.000173298
data/edge_zerotrans_out.flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,1073741824,63.0974402899748,6309.74402899748,24.5561,100,1,684979,10,2,472176,225938,5.00E-06,12.8421,5.25E-05,1.60E-05,8.04055,3.87919,1,0,0,0,0,0,0,0.000169,0.55118,0.000172,0.000171,0.000173,0.000173134
data/edge_zerotrans_out.flickr-growth,hopcount,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,1,5.88E-08,5.88E-06,24.2199,100,1,2540,2,2,5,38.53,4.00E-06,0.028294,1.95E-05,1.50E-05,3.50E-05,0.00040368,1,0,0,0,0,0,0,0.000167,0.001309,0.00017,0.000169,0.00017,0.000175123
data/edge_zerotrans_out.flickr-growth,hopcount,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,2,1.18E-07,1.18E-05,24.2828,100,1,2540,2,2,5,38.53,4.00E-06,0.027979,1.80E-05,1.40E-05,3.60E-05,0.00040115,1,0,0,0,0,0,0,0.000167,0.001295,0.00017,0.00017,0.00017,0.000175307
data/edge_zerotrans_out.flickr-growth,hopcount,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,4,2.35E-07,2.35E-05,24.7087,100,1,2540,2,2,5,38.53,4.00E-06,0.028328,1.85E-05,1.40E-05,3.40E-05,0.00040415,1,0,0,0,0,0,0,0.000167,0.001295,0.00017,0.00017,0.00017,0.000175228
data/edge_zerotrans_out.flickr-growth,hopcount,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,8,4.70E-07,4.70E-05,24.2806,100,1,2540,2,2,5,38.53,4.00E-06,0.027934,1.90E-05,1.40E-05,3.40E-05,0.00039915,1,0,0,0,0,0,0,0.000167,0.001318,0.00017,0.00017,0.00017,0.000175045
data/edge_zerotrans_out.flickr-growth,hopcount,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,16,9.40E-07,9.40E-05,24.3204,100,1,2540,2,2,5,38.53,4.00E-06,0.027777,1.90E-05,1.50E-05,3.60E-05,0.00039943,1,0,0,0,0,0,0,0.000167,0.001288,0.00017,0.00017,0.00017,0.000175246
data/edge_zerotrans_out.flickr-growth,hopcount,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,32,1.88E-06,0.000188045025736,24.1576,100,1,2540,2,2,5,38.53,4.00E-06,0.027882,1.75E-05,1.40E-05,3.55E-05,0.00040017,1,0,0,0,0,0,0,0.000167,0.001301,0.00017,0.00017,0.00017,0.000175213
data/edge_zerotrans_out.flickr-growth,hopcount,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,64,3.76E-06,0.000376090051472,26.1657,100,1,2540,2,2,5,38.53,4.00E-06,0.027927,1.85E-05,1.40E-05,3.60E-05,0.00039947,1,0,0,0,0,0,0,0.000167,0.001289,0.00017,0.00017,0.00017,0.000175166
data/edge_zerotrans_out.flickr-growth,hopcount,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,128,7.52E-06,0.000752180102944,24.2705,100,1,2540,2,2,5,38.53,4.00E-06,0.028384,1.90E-05,1.45E-05,3.60E-05,0.00040941,1,0,0,0,0,0,0,0.000167,0.001461,0.00017,0.00017,0.00017,0.000175676
data/edge_zerotrans_out.flickr-growth,hopcount,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,256,1.50E-05,0.001504360205888,24.1535,100,1,2540,2,2,5,38.53,4.00E-06,0.02791,1.80E-05,1.45E-05,3.50E-05,0.0003989,1,0,0,0,0,0,0,0.000167,0.001304,0.00017,0.00017,0.000179,0.000179194
data/edge_zerotrans_out.flickr-growth,hopcount,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,512,3.01E-05,0.003008720411776,24.5042,100,1,2540,2,2,5,38.53,4.00E-06,0.028028,1.80E-05,1.50E-05,3.45E-05,0.00040012,1,0,0,0,0,0,0,0.000167,0.001305,0.00017,0.000169,0.00017,0.000175097
data/edge_zerotrans_out.flickr-growth,hopcount,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,1024,6.02E-05,0.006017440823553,25.1348,100,1,2540,2,2,5,38.53,4.00E-06,0.028157,1.80E-05,1.50E-05,3.50E-05,0.00040265,1,0,0,0,0,0,0,0.000167,0.001311,0.00017,0.00017,0.00017,0.000175068
data/edge_zerotrans_out.flickr-growth,hopcount,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,2048,0.000120348816471,0.012034881647105,24.3714,100,1,2540,2,2,5,38.53,4.00E-06,0.036329,1.85E-05,1.40E-05,3.60E-05,0.00048354,1,0,0,0,0,0,0,0.000167,0.001309,0.00018,0.00017,0.000182,0.000183246
data/edge_zerotrans_out.flickr-growth,hopcount,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,4096,0.000240697632942,0.02406976329421,24.1859,100,1,2540,2,2,5,38.53,4.00E-06,0.028254,1.80E-05,1.50E-05,3.50E-05,0.00040385,1,0,0,0,0,0,0,0.000167,0.001627,0.00017,0.00017,0.00017,0.000175209
data/edge_zerotrans_out.flickr-growth,hopcount,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,8192,0.000481395265884,0.048139526588421,24.8872,100,1,2540,2,2,5,38.53,4.00E-06,0.027851,1.80E-05,1.45E-05,3.35E-05,0.0003997,1,0,0,0,0,0,0,0.000167,0.001307,0.00017,0.00017,0.00017,0.000175283
data/edge_zerotrans_out.flickr-growth,hopcount,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,16384,0.000962790531768,0.096279053176842,24.2247,100,1,2540,2,2,5,38.53,4.00E-06,0.029828,1.80E-05,1.50E-05,3.40E-05,0.00041926,1,0,0,0,0,0,0,0.000167,0.001284,0.000179,0.000172,0.000181,0.000182858
data/edge_zerotrans_out.flickr-growth,hopcount,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,32768,0.001925581063537,0.192558106353683,24.3417,100,1,2540,2,2,5,38.53,4.00E-06,0.027889,1.85E-05,1.50E-05,3.65E-05,0.00040015,1,0,0,0,0,0,0,0.000167,0.001286,0.00017,0.000169,0.00017,0.000175451
data/edge_zerotrans_out.flickr-growth,hopcount,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,65536,0.003851162127074,0.385116212707366,25.2353,100,1,2540,2,2,5,38.53,4.00E-06,0.027903,1.90E-05,1.40E-05,3.45E-05,0.0003996,1,0,0,0,0,0,0,0.000167,0.001303,0.00017,0.00017,0.00017,0.000175603
data/edge_zerotrans_out.flickr-growth,hopcount,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,131072,0.007702324254147,0.770232425414732,24.2557,100,1,262866,2,2,5.5,24722,4.00E-06,4.67119,1.95E-05,1.45E-05,4.00E-05,0.344432,1,0,148135,0,0,0,11319.7,0.000169,0.249033,0.000173,0.000172,0.000175,0.000174842
data/edge_zerotrans_out.flickr-growth,hopcount,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,262144,0.015404648508295,1.54046485082946,24.4644,100,1,345459,2,2,6.5,41341.2,4.00E-06,6.84997,2.00E-05,1.50E-05,4.15E-05,0.669563,1,0,31903,0,0,0,2684.71,0.000169,0.345403,0.000172,0.000171,0.000173,0.000173806
data/edge_zerotrans_out.flickr-growth,hopcount,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,524288,0.030809297016589,3.08092970165893,24.1607,100,1,414832,2,2,9.5,62736.3,4.00E-06,8.54171,2.10E-05,1.50E-05,5.10E-05,1.11139,1,0,19042,0,0,0,1678.11,0.000169,0.506813,0.000172,0.000171,0.000174,0.000173556
data/edge_zerotrans_out.flickr-growth,hopcount,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,1048576,0.061618594033179,6.16185940331786,24.2842,100,1,458043,2.5,2,28391,76116.4,4.00E-06,8.9179,2.30E-05,1.50E-05,0.250788,1.296,1,0,7832,0,0,0.5,733.97,0.000169,0.471301,0.000172,0.000171,0.000173,0.000173051
data/edge_zerotrans_out.flickr-growth,hopcount,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,2097152,0.123237188066357,12.3237188066357,24.295,100,1,493205,3,2,111667,89295.3,4.00E-06,9.2527,2.20E-05,1.55E-05,1.21343,1.46246,1,0,2967,0,0,2,336.32,0.000169,0.421165,0.000172,0.000171,0.000173,0.00017318
data/edge_zerotrans_out.flickr-growth,hopcount,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,4194304,0.246474376132714,24.6474376132714,24.73,100,1,515229,3,2,131538,100005,4.00E-06,9.58109,2.35E-05,1.55E-05,1.56754,1.58799,1,0,72963,0,0,0,826.1,0.000169,0.460495,0.000172,0.000171,0.000173,0.000173241
data/edge_zerotrans_out.flickr-growth,hopcount,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,8388608,0.492948752265428,49.2948752265428,24.1798,100,1,680418,6.5,2,472172,221065,4.00E-06,12.9358,3.55E-05,1.50E-05,8.18179,3.78896,1,0,472,0,0,9,68.02,0.000169,0.55514,0.000172,0.000171,0.000173,0.000173398
data/edge_zerotrans_out.flickr-growth,hopcount,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,16777216,0.985897504530857,98.5897504530857,24.5613,100,1,684979,10,2,472176,225938,5.00E-06,12.853,5.20E-05,1.60E-05,8.0364,3.80953,1,0,6,0,0,0,0.08,0.000169,0.543703,0.000172,0.000171,0.000173,0.000172909
data/edge_zerotrans_out.flickr-growth,hopcount,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,33554432,1.97179500906171,197.179500906171,24.332,100,1,684979,10,2,472176,225938,5.00E-06,12.7914,5.05E-05,1.50E-05,7.97633,3.83404,1,0,0,0,0,0,0,0.000169,0.549521,0.000172,0.000171,0.000173,0.000172808
data/edge_zerotrans_out.flickr-growth,hopcount,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,67108864,3.94359001812343,394.359001812343,24.2561,100,1,684979,10,2,472176,225938,4.00E-06,12.6553,5.05E-05,1.50E-05,7.92798,3.83612,1,0,0,0,0,0,0,0.000169,0.556881,0.000172,0.000171,0.000173,0.000173265
data/edge_zerotrans_out.flickr-growth,hopcount,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,134217728,7.88718003624685,788.718003624686,24.5186,100,1,684979,10,2,472176,225938,4.00E-06,12.6996,5.05E-05,1.50E-05,7.96049,3.81071,1,0,0,0,0,0,0,0.000169,0.548955,0.000172,0.000171,0.000173,0.000173338
data/edge_zerotrans_out.flickr-growth,hopcount,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,268435456,15.7743600724937,1577.43600724937,24.2119,100,1,684979,10,2,472176,225938,4.00E-06,12.7434,5.15E-05,1.50E-05,7.87378,3.8182,1,0,0,0,0,0,0,0.000169,0.547926,0.000172,0.000171,0.000173,0.000173225
data/edge_zerotrans_out.flickr-growth,hopcount,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,536870912,31.5487201449874,3154.87201449874,24.4993,100,1,684979,10,2,472176,225938,4.00E-06,12.7835,5.10E-05,1.45E-05,8.06337,3.83526,1,0,0,0,0,0,0,0.000169,0.5489,0.000172,0.000171,0.000173,0.000173328
data/edge_zerotrans_out.flickr-growth,hopcount,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,1073741824,63.0974402899748,6309.74402899748,24.2496,100,1,684979,10,2,472176,225938,4.00E-06,12.9714,5.05E-05,1.50E-05,7.92949,3.84214,1,0,0,0,0,0,0,0.000169,0.550967,0.000172,0.000171,0.000173,0.000173272
data/edge_zerotrans_out.flickr-growth,minwait,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,1,5.88E-08,5.88E-06,24.3365,100,1,2540,2,2,5,38.53,5.00E-06,0.02825,1.85E-05,1.50E-05,3.45E-05,0.0004046,1,0,0,0,0,0,0,0.000167,0.001289,0.00017,0.000169,0.00017,0.000174989
data/edge_zerotrans_out.flickr-growth,minwait,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,2,1.18E-07,1.18E-05,25.342,100,1,2540,2,2,5,38.53,4.00E-06,0.028481,1.90E-05,1.40E-05,3.55E-05,0.00041087,1,0,0,0,0,0,0,0.000167,0.001296,0.00017,0.00017,0.00017,0.00017556
data/edge_zerotrans_out.flickr-growth,minwait,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,4,2.35E-07,2.35E-05,24.4997,100,1,2540,2,2,5,38.53,4.00E-06,0.028288,1.95E-05,1.40E-05,3.40E-05,0.00040371,1,0,0,0,0,0,0,0.000168,0.00129,0.000171,0.000171,0.000171,0.000176122
data/edge_zerotrans_out.flickr-growth,minwait,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,8,4.70E-07,4.70E-05,25.2163,100,1,2540,2,2,5,38.53,4.00E-06,0.028281,1.90E-05,1.50E-05,3.55E-05,0.00040796,1,0,0,0,0,0,0,0.000167,0.001294,0.00017,0.00017,0.00017,0.000176029
data/edge_zerotrans_out.flickr-growth,minwait,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,16,9.40E-07,9.40E-05,24.6102,100,1,2540,2,2,5,38.53,4.00E-06,0.028396,1.90E-05,1.50E-05,3.65E-05,0.00040456,1,0,0,0,0,0,0,0.000168,0.001304,0.000171,0.000171,0.000171,0.000176104
data/edge_zerotrans_out.flickr-growth,minwait,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,32,1.88E-06,0.000188045025736,24.3753,100,1,2540,2,2,5,38.53,4.00E-06,0.028176,1.90E-05,1.50E-05,3.50E-05,0.00040433,1,0,0,0,0,0,0,0.000167,0.001303,0.00017,0.00017,0.00017,0.000175603
data/edge_zerotrans_out.flickr-growth,minwait,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,64,3.76E-06,0.000376090051472,25.5293,100,1,2540,2,2,5,38.53,4.00E-06,0.028707,1.90E-05,1.45E-05,3.45E-05,0.0004106,1,0,0,0,0,0,0,0.000167,0.001308,0.00017,0.00017,0.00017,0.000174914
data/edge_zerotrans_out.flickr-growth,minwait,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,128,7.52E-06,0.000752180102944,24.5712,100,1,2540,2,2,5,38.53,4.00E-06,0.028251,1.90E-05,1.45E-05,3.45E-05,0.00040512,1,0,0,0,0,0,0,0.000168,0.001284,0.000171,0.000171,0.000171,0.00017678
data/edge_zerotrans_out.flickr-growth,minwait,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,256,1.50E-05,0.001504360205888,24.4444,100,1,2540,2,2,5,38.53,4.00E-06,0.028452,1.95E-05,1.50E-05,3.50E-05,0.00041061,1,0,0,0,0,0,0,0.000167,0.001288,0.00017,0.00017,0.00017,0.000175099
data/edge_zerotrans_out.flickr-growth,minwait,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,512,3.01E-05,0.003008720411776,24.2196,100,1,2540,2,2,5,38.53,4.00E-06,0.028492,1.85E-05,1.50E-05,3.50E-05,0.00041473,1,0,0,0,0,0,0,0.000168,0.00129,0.000171,0.000171,0.000171,0.000177186
data/edge_zerotrans_out.flickr-growth,minwait,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,1024,6.02E-05,0.006017440823553,24.1947,100,1,2540,2,2,5,38.53,4.00E-06,0.028266,1.80E-05,1.50E-05,3.50E-05,0.0004057,1,0,0,0,0,0,0,0.000167,0.001568,0.00017,0.00017,0.00017,0.000175793
data/edge_zerotrans_out.flickr-growth,minwait,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,2048,0.000120348816471,0.012034881647105,24.3549,100,1,2540,2,2,5,38.53,4.00E-06,0.028152,1.80E-05,1.50E-05,3.45E-05,0.0004024,1,0,0,0,0,0,0,0.000168,0.001292,0.000171,0.000171,0.000171,0.000176174
data/edge_zerotrans_out.flickr-growth,minwait,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,4096,0.000240697632942,0.02406976329421,24.2988,100,1,2540,2,2,5,38.53,4.00E-06,0.030148,1.90E-05,1.50E-05,3.60E-05,0.00042246,1,0,0,0,0,0,0,0.000167,0.001303,0.000179,0.00017,0.000181,0.000182432
data/edge_zerotrans_out.flickr-growth,minwait,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,8192,0.000481395265884,0.048139526588421,24.5667,100,1,2540,2,2,5,38.53,4.00E-06,0.028216,1.95E-05,1.50E-05,3.45E-05,0.00040486,1,0,0,0,0,0,0,0.000168,0.001768,0.000171,0.000171,0.000171,0.000176932
data/edge_zerotrans_out.flickr-growth,minwait,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,16384,0.000962790531768,0.096279053176842,24.8308,100,1,2540,2,2,5,38.53,4.00E-06,0.028327,1.95E-05,1.40E-05,3.45E-05,0.00040422,1,0,0,0,0,0,0,0.000167,0.001303,0.00017,0.000169,0.00017,0.000174823
data/edge_zerotrans_out.flickr-growth,minwait,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,32768,0.001925581063537,0.192558106353683,24.651,100,1,2540,2,2,5,38.53,4.00E-06,0.03008,1.80E-05,1.50E-05,3.50E-05,0.00042323,1,0,0,0,0,0,0,0.000168,0.001287,0.000171,0.000171,0.000181,0.000180504
data/edge_zerotrans_out.flickr-growth,minwait,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,65536,0.003851162127074,0.385116212707366,24.301,100,1,2540,2,2,5,38.53,4.00E-06,0.02822,1.80E-05,1.40E-05,3.55E-05,0.00040339,1,0,0,0,0,0,0,0.000167,0.001415,0.00017,0.000169,0.00017,0.000174892
data/edge_zerotrans_out.flickr-growth,minwait,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,131072,0.007702324254147,0.770232425414732,24.6712,100,1,262866,2,2,5.5,24722,4.00E-06,4.71228,2.00E-05,1.50E-05,3.90E-05,0.347595,1,0,148138,0,0,0,11317.8,0.000169,0.221496,0.000175,0.000173,0.000177,0.000176516
data/edge_zerotrans_out.flickr-growth,minwait,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,262144,0.015404648508295,1.54046485082946,24.26,100,1,345459,2,2,6.5,41341.2,4.00E-06,7.52157,2.15E-05,1.60E-05,4.15E-05,0.673922,1,0,166959,0,0,0,16478.6,0.000169,0.354035,0.000173,0.000172,0.000175,0.000175051
data/edge_zerotrans_out.flickr-growth,minwait,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,524288,0.030809297016589,3.08092970165893,24.2614,100,1,414832,2,2,9.5,62736.3,4.00E-06,8.50917,2.10E-05,1.50E-05,5.50E-05,1.14595,1,0,249069,0,0,0,29859,0.000169,0.436879,0.000175,0.000173,0.000178,0.000177077
data/edge_zerotrans_out.flickr-growth,minwait,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,1048576,0.061618594033179,6.16185940331786,24.1897,100,1,458043,2.5,2,28391,76116.4,4.00E-06,9.20632,2.40E-05,1.50E-05,0.319468,1.34785,1,0,280754,0,0,3672.5,37499.9,0.000168,0.413047,0.000174,0.000172,0.000177,0.000176011
data/edge_zerotrans_out.flickr-growth,minwait,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,2097152,0.123237188066357,12.3237188066357,24.256,100,1,493205,3,2,111667,89295.3,4.00E-06,9.53977,2.30E-05,1.40E-05,1.16961,1.49709,1,0,308206,0,0,32363.5,45390.7,0.00017,0.424013,0.000176,0.000174,0.000178,0.000177047
data/edge_zerotrans_out.flickr-growth,minwait,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,4194304,0.246474376132714,24.6474376132714,24.222,100,1,515229,3,2,131538,100005,4.00E-06,9.76575,2.30E-05,1.45E-05,1.59402,1.64552,1,0,325246,0,0,53240.5,53333.7,0.000168,0.415792,0.000175,0.000173,0.000177,0.000176249
data/edge_zerotrans_out.flickr-growth,minwait,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,8388608,0.492948752265428,49.2948752265428,24.1357,100,1,680418,6.5,2,472172,221065,4.00E-06,13.2809,3.45E-05,1.50E-05,8.22497,3.91931,1,0,599537,0,0,346782,144515,0.000169,0.595288,0.000177,0.000174,0.000182,0.0001793
data/edge_zerotrans_out.flickr-growth,minwait,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,16777216,0.985897504530857,98.5897504530857,24.1832,100,1,684979,10,2,472176,225938,4.00E-06,14.4211,5.05E-05,1.50E-05,8.36366,3.98993,1,0,602569,0,0,348794,146696,0.000168,0.706061,0.000176,0.000173,0.00018,0.00017799
data/edge_zerotrans_out.flickr-growth,minwait,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,33554432,1.97179500906171,197.179500906171,24.2045,100,1,684979,10,2,472176,225938,5.00E-06,13.4169,5.15E-05,1.60E-05,8.35483,3.99633,1,0,602569,0,0,348794,146696,0.000169,0.591351,0.000177,0.000174,0.000181,0.000178916
data/edge_zerotrans_out.flickr-growth,minwait,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,67108864,3.94359001812343,394.359001812343,24.1885,100,1,684979,10,2,472176,225938,4.00E-06,13.3018,5.00E-05,1.50E-05,8.2507,3.98243,1,0,602569,0,0,348794,146696,0.000168,0.590805,0.000176,0.000173,0.00018,0.00017793
data/edge_zerotrans_out.flickr-growth,minwait,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,134217728,7.88718003624685,788.718003624686,24.4121,100,1,684979,10,2,472176,225938,4.00E-06,13.6801,5.05E-05,1.50E-05,8.25492,3.99373,1,0,602569,0,0,348794,146696,0.000169,0.661539,0.000177,0.000174,0.000181,0.000178786
data/edge_zerotrans_out.flickr-growth,minwait,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,268435456,15.7743600724937,1577.43600724937,24.1925,100,1,684979,10,2,472176,225938,4.00E-06,13.3827,5.10E-05,1.50E-05,8.33969,3.98788,1,0,602569,0,0,348794,146696,0.000168,0.598811,0.000175,0.000173,0.00018,0.000177704
data/edge_zerotrans_out.flickr-growth,minwait,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,536870912,31.5487201449874,3154.87201449874,24.3037,100,1,684979,10,2,472176,225938,4.00E-06,13.8694,5.05E-05,1.50E-05,8.43792,4.03877,1,0,602569,0,0,348794,146696,0.000168,0.706131,0.000176,0.000173,0.000181,0.000178488
data/edge_zerotrans_out.flickr-growth,minwait,35442942,66280034,1.87005,1162422000,1179439201,268,17017201,0,1073741824,63.0974402899748,6309.74402899748,24.2316,100,1,684979,10,2,472176,225938,4.00E-06,13.5,5.05E-05,1.50E-05,8.18424,4.00037,1,0,602569,0,0,348794,146696,0.000169,0.623525,0.000177,0.000174,0.000181,0.00017904


==> test_environment/beta_values_wikipedia-growth.txt <==
filename,algo,n,M,avg_degree,t_start,t_end,T,lifetime,compression,beta,beta_percent2,beta_percent,readin_time,sources,visit_min,visit_max,visit_median,visit_first,visit_third,visit_medium,runtime_min,runtime_max,runtime_median,runtime_first,runtime_third,runtime_medium,backtracking,cycles_min,cycles_max,cycles_median,cycles_first,cycles_third,cycles_medium,pathruntime_min,pathruntime_max,pathruntime_median,pathruntime_first,pathruntime_third,pathruntime_medium
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,1,5.17633707284174E-09,5.17633707284174E-07,30.5365,100,2,301,12,7,21,20.86,1.60E-05,0.002437,0.0001615,7.45E-05,0.000276,0.00023732,1,0,0,0,0,0,0,0.000197,0.001531,0.0002,0.0002,0.000201,0.000215689
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,2,1.03526741456835E-08,1.03526741456835E-06,30.4164,100,2,301,12,7,21,20.86,1.50E-05,0.002442,0.000181,8.15E-05,0.0002985,0.00024845,1,0,0,0,0,0,0,0.000197,0.001539,0.0002,0.000199,0.000201,0.000215619
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,4,2.0705348291367E-08,2.0705348291367E-06,29.9242,100,2,301,12,7,21,20.86,1.50E-05,0.002405,0.0001645,7.40E-05,0.0002725,0.00023474,1,0,0,0,0,0,0,0.000197,0.00151,0.0002,0.000199,0.000201,0.000215578
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,8,4.14106965827339E-08,4.14106965827339E-06,30.1956,100,2,301,12,7,21,20.86,1.40E-05,0.002415,0.000161,7.35E-05,0.0002765,0.00023439,1,0,0,0,0,0,0,0.000198,0.001527,0.000201,0.000201,0.000202,0.000217049
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,16,8.28213931654679E-08,8.28213931654679E-06,29.9193,100,2,301,12,7,21,20.86,1.50E-05,0.002389,0.0001655,7.70E-05,0.00029,0.00023773,1,0,0,0,0,0,0,0.000197,0.001514,0.0002,0.000199,0.000202,0.000216556
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,32,1.65642786330936E-07,1.65642786330936E-05,30.1836,100,2,301,12,7,21,20.86,1.60E-05,0.002427,0.0001655,7.35E-05,0.0002735,0.00023753,1,0,0,0,0,0,0,0.000197,0.001529,0.0002,0.0002,0.000202,0.000216402
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,64,3.31285572661871E-07,3.31285572661871E-05,30.0974,100,2,301,12,7,21,20.86,1.50E-05,0.002401,0.000162,7.40E-05,0.000277,0.00023545,1,0,0,0,0,0,0,0.000199,0.00151,0.000201,0.000201,0.000202,0.000217201
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,128,6.62571145323743E-07,6.62571145323743E-05,29.9288,100,2,301,12,7,21,20.86,1.50E-05,0.002419,0.000165,7.70E-05,0.000272,0.00023806,1,0,0,0,0,0,0,0.000197,0.001526,0.0002,0.0002,0.000202,0.000216632
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,256,1.32514229064749E-06,0.000132514229065,30.0138,100,2,301,12,7,21,20.86,1.50E-05,0.002382,0.0001655,7.40E-05,0.000275,0.00024315,1,0,0,0,0,0,0,0.000197,0.001525,0.0002,0.0002,0.000212,0.000217816
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,512,2.65028458129497E-06,0.000265028458129,30.8694,100,2,301,12,7,21,20.86,1.30E-05,0.002411,0.0001615,7.25E-05,0.000274,0.00023364,1,0,0,0,0,0,0,0.000197,0.001527,0.0002,0.0002,0.000201,0.00021557
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,1024,5.30056916258994E-06,0.000530056916259,30.1656,100,2,301,12,7,21,20.86,1.60E-05,0.002403,0.0001615,7.55E-05,0.000273,0.00023645,1,0,0,0,0,0,0,0.000197,0.001511,0.0002,0.000199,0.000201,0.000215353
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,2048,1.06011383251799E-05,0.001060113832518,30.6222,100,2,301,12,7,21,20.86,1.50E-05,0.002471,0.0001635,7.40E-05,0.000277,0.00023798,1,0,0,0,0,0,0,0.000197,0.001529,0.0002,0.000199,0.000201,0.000215644
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,4096,2.12022766503598E-05,0.002120227665036,29.8671,100,2,301,12,7,21,20.86,1.50E-05,0.002462,0.0001725,7.30E-05,0.0002775,0.00024123,1,0,0,0,0,0,0,0.000197,0.001526,0.0002,0.0002,0.000204,0.000216738
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,8192,4.24045533007195E-05,0.004240455330072,29.9993,100,2,301,12,7,21,20.86,1.60E-05,0.002405,0.000162,7.30E-05,0.0002725,0.00023388,1,0,0,0,0,0,0,0.000197,0.001545,0.0002,0.0002,0.000201,0.00021577
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,16384,8.48091066014391E-05,0.008480910660144,29.9936,100,2,301,12,7,21,20.86,1.60E-05,0.002426,0.000163,7.30E-05,0.000274,0.0002349,1,0,0,0,0,0,0,0.000198,0.001529,0.000201,0.000201,0.000202,0.000216743
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,32768,0.000169618213203,0.016961821320288,30.0269,100,2,301,12,7,21,20.86,1.40E-05,0.002417,0.0001675,7.75E-05,0.000301,0.00024457,1,0,0,0,0,0,0,0.000197,0.001528,0.000201,0.0002,0.000213,0.000219049
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,65536,0.000339236426406,0.033923642640576,30.0218,100,2,301,12,7,21,20.86,1.50E-05,0.002402,0.000161,7.25E-05,0.0002745,0.00023531,1,0,0,0,0,0,0,0.000197,0.001503,0.0002,0.000199,0.000201,0.00021643
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,131072,0.000678472852812,0.067847285281151,30.1369,100,2,535,12,8,28,29.89,1.50E-05,0.004011,0.0001655,7.70E-05,0.000353,0.00029843,1,0,171,0,0,0,1.92,0.000197,0.00153,0.0002,0.0002,0.000205,0.000213042
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,262144,0.001356945705623,0.135694570562303,29.9132,100,2,3094,20,8,55.5,126.33,1.50E-05,0.012994,0.0002175,8.70E-05,0.000519,0.00069402,1,0,2592,0,0,0,52.9,0.000197,0.001522,0.000201,0.000201,0.000215,0.000207944
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,524288,0.002713891411246,0.271389141124605,30.1721,100,2,114107,43,9.5,17788.5,20757.4,1.30E-05,0.325167,0.000309,0.0001175,0.028972,0.0495875,1,0,113562,0,0,11116,19473.3,0.000197,0.001577,0.000211,0.000206,0.000217,0.000212137
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,1048576,0.005427782822492,0.54277828224921,29.8739,100,2,479506,275476,48,406723,227926,1.60E-05,2.13592,0.707711,0.0003995,1.27783,0.696937,1,0,475069,156834,0,320013,170316,0.000197,0.001579,0.00021,0.000205,0.000217,0.000212142
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,2097152,0.010855565644984,1.08555656449842,29.8976,100,2,858874,577569,173974,760200,482437,1.40E-05,4.68646,1.91448,0.363134,3.09615,1.85044,1,0,825255,271664,43851,495034,292952,0.000198,0.001877,0.000208,0.000205,0.000216,0.000211363
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,4194304,0.021711131289969,2.17111312899684,30.3483,100,2,1.13E+06,792269,297612,1.01E+06,668711,1.50E-05,6.80166,3.05108,0.761678,4.99152,3.05135,1,0,1.03E+06,295691,75383.5,525358,337071,0.000198,0.001536,0.000207,0.000204,0.000213,0.00020941
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,8388608,0.043422262579937,4.34222625799368,30.0088,100,2,1.32E+06,925672,419236,1.17E+06,790824,1.50E-05,9.33406,4.16338,1.14954,6.66239,4.15991,1,0,928219,294948,76121.5,525780,343345,0.000199,0.00153,0.000206,0.000204,0.00021,0.000207972
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,16777216,0.086844525159874,8.68445251598736,30.0525,100,2,1.43E+06,970080,420936,1.25E+06,841703,1.50E-05,11.1265,4.37424,1.15881,7.57403,4.64677,1,0,977233,289824,76030.5,519588,337141,0.000197,0.001513,0.000205,0.000204,0.000208,0.000206792
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,33554432,0.173689050319747,17.3689050319747,30.0679,100,2,1.50E+06,974795,420936,1.28E+06,859992,1.50E-05,13.154,4.63017,1.20749,8.09383,4.99696,1,0,993007,289474,78900,517982,334225,0.000199,0.001513,0.000205,0.000203,0.000208,0.000206732
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,67108864,0.347378100639495,34.7378100639495,29.9022,100,2,1.52E+06,974795,420936,1.28E+06,861885,1.60E-05,13.0849,4.51318,1.18835,8.10078,4.99614,1,0,994905,289474,78900,516174,333089,0.000198,0.001516,0.000205,0.000204,0.000208,0.000206615
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,134217728,0.694756201278989,69.4756201278989,30.4027,100,2,1.52E+06,974795,420936,1.28E+06,861944,1.50E-05,13.8238,4.59406,1.23632,8.22468,5.03733,1,0,994905,289474,78900,516174,333035,0.000199,0.001534,0.000205,0.000204,0.000208,0.000206838
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,268435456,1.38951240255798,138.951240255798,30.0963,100,2,1.52E+06,974795,420936,1.28E+06,861944,1.50E-05,13.0121,4.5032,1.16267,8.01223,4.93554,1,0,994905,289474,78900,516174,333035,0.000198,0.001541,0.000205,0.000203,0.000208,0.000206456
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,536870912,2.77902480511596,277.902480511596,30.242,100,2,1.52E+06,974795,420936,1.28E+06,861944,1.50E-05,12.9426,4.59586,1.15992,8.11438,4.99714,1,0,994905,289474,78900,516174,333035,0.000198,0.001867,0.000205,0.000204,0.000208,0.000206808
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,1073741824,5.55804961023191,555.804961023191,30.0646,100,2,1.52E+06,974795,420936,1.28E+06,861944,1.50E-05,13.27,4.45358,1.16359,8.04209,4.96246,1,0,994905,289474,78900,516174,333035,0.000199,0.001525,0.000205,0.000204,0.000208,0.000206663
data/edge_zerotrans_out.wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,1,5.17633707284174E-09,5.17633707284174E-07,30.0501,100,2,301,12,7,21,20.86,7.50E-05,0.003694,0.000206,0.0001245,0.000362,0.00032793,1,0,0,0,0,0,0,0.000197,0.001526,0.0002,0.0002,0.00021,0.000217284
data/edge_zerotrans_out.wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,2,1.03526741456835E-08,1.03526741456835E-06,30.1057,100,2,301,12,7,21,20.86,7.50E-05,0.003993,0.0002035,0.0001175,0.0003825,0.00033965,1,0,0,0,0,0,0,0.000197,0.00154,0.0002,0.0002,0.00021,0.000217206
data/edge_zerotrans_out.wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,4,2.0705348291367E-08,2.0705348291367E-06,30.1766,100,2,301,12,7,21,20.86,7.40E-05,0.003735,0.000198,0.0001165,0.000363,0.00032619,1,0,0,0,0,0,0,0.000197,0.001537,0.0002,0.0002,0.000201,0.000216003
data/edge_zerotrans_out.wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,8,4.14106965827339E-08,4.14106965827339E-06,30.1622,100,2,301,12,7,21,20.86,7.60E-05,0.004555,0.000203,0.000125,0.0003875,0.00034301,1,0,0,0,0,0,0,0.000197,0.002088,0.000201,0.0002,0.000214,0.000220176
data/edge_zerotrans_out.wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,16,8.28213931654679E-08,8.28213931654679E-06,30.2968,100,2,301,12,7,21,20.86,7.40E-05,0.00368,0.000208,0.0001195,0.000361,0.00032616,1,0,0,0,0,0,0,0.000197,0.001552,0.0002,0.0002,0.000211,0.000218457
data/edge_zerotrans_out.wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,32,1.65642786330936E-07,1.65642786330936E-05,30.1732,100,2,301,12,7,21,20.86,7.70E-05,0.003711,0.000208,0.000125,0.0003645,0.00033736,1,0,0,0,0,0,0,0.000197,0.001533,0.0002,0.000199,0.000201,0.000216364
data/edge_zerotrans_out.wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,64,3.31285572661871E-07,3.31285572661871E-05,30.4635,100,2,301,12,7,21,20.86,8.20E-05,0.003739,0.0002095,0.0001235,0.0003715,0.00033043,1,0,0,0,0,0,0,0.000197,0.001539,0.0002,0.0002,0.000201,0.000216071
data/edge_zerotrans_out.wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,128,6.62571145323743E-07,6.62571145323743E-05,30.0874,100,2,301,12,7,21,20.86,7.50E-05,0.003977,0.0002185,0.0001205,0.000379,0.0003349,1,0,0,0,0,0,0,0.000197,0.001683,0.000201,0.0002,0.000212,0.000218778
data/edge_zerotrans_out.wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,256,1.32514229064749E-06,0.000132514229065,30.5044,100,2,301,12,7,21,20.86,7.50E-05,0.003723,0.0002005,0.000119,0.0003705,0.00032437,1,0,0,0,0,0,0,0.000197,0.001528,0.0002,0.0002,0.000201,0.000215482
data/edge_zerotrans_out.wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,512,2.65028458129497E-06,0.000265028458129,29.8518,100,2,301,12,7,21,20.86,7.50E-05,0.003669,0.0002,0.0001185,0.000374,0.00032483,1,0,0,0,0,0,0,0.000197,0.001536,0.0002,0.000199,0.000201,0.000216726
data/edge_zerotrans_out.wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,1024,5.30056916258994E-06,0.000530056916259,30.3599,100,2,301,12,7,21,20.86,7.40E-05,0.003716,0.0001985,0.0001205,0.000362,0.00032309,1,0,0,0,0,0,0,0.000197,0.00153,0.0002,0.000199,0.000201,0.000215922
data/edge_zerotrans_out.wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,2048,1.06011383251799E-05,0.001060113832518,30.2941,100,2,301,12,7,21,20.86,7.60E-05,0.00441,0.000206,0.000122,0.000387,0.00035008,1,0,0,0,0,0,0,0.000197,0.001686,0.000201,0.0002,0.000212,0.000218581
data/edge_zerotrans_out.wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,4096,2.12022766503598E-05,0.002120227665036,30.2884,100,2,301,12,7,21,20.86,7.50E-05,0.003717,0.000201,0.000127,0.0003665,0.00033413,1,0,0,0,0,0,0,0.000197,0.001558,0.0002,0.0002,0.000203,0.00021694
data/edge_zerotrans_out.wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,8192,4.24045533007195E-05,0.004240455330072,31.0039,100,2,301,12,7,21,20.86,7.60E-05,0.003774,0.0001985,0.000116,0.00036,0.00032595,1,0,0,0,0,0,0,0.000197,0.001559,0.0002,0.0002,0.000208,0.000217256
data/edge_zerotrans_out.wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,16384,8.48091066014391E-05,0.008480910660144,29.9652,100,2,301,12,7,21,20.86,7.50E-05,0.003713,0.0001975,0.0001165,0.0003645,0.00032251,1,0,0,0,0,0,0,0.000197,0.001545,0.0002,0.0002,0.000201,0.000215939
data/edge_zerotrans_out.wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,32768,0.000169618213203,0.016961821320288,31.2228,100,2,301,12,7,21,20.86,7.60E-05,0.003753,0.0002135,0.0001195,0.000377,0.00033223,1,0,0,0,0,0,0,0.000197,0.001538,0.0002,0.0002,0.000201,0.000216733
data/edge_zerotrans_out.wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,65536,0.000339236426406,0.033923642640576,30.3123,100,2,301,12,7,21,20.86,7.50E-05,0.00396,0.000201,0.0001185,0.0003615,0.00032799,1,0,0,0,0,0,0,0.000197,0.001683,0.0002,0.0002,0.000211,0.000217633
data/edge_zerotrans_out.wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,131072,0.000678472852812,0.067847285281151,30.0269,100,2,535,12,8,28,29.89,7.40E-05,0.006357,0.0002275,0.000123,0.000417,0.00041249,1,0,171,0,0,0,1.86,0.000197,0.001521,0.0002,0.0002,0.000201,0.000211492
data/edge_zerotrans_out.wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,262144,0.001356945705623,0.135694570562303,30.2292,100,2,3094,20,8,55.5,126.33,7.50E-05,0.022388,0.0002905,0.0001355,0.0006575,0.00106556,1,0,2626,0,0,0,53.39,0.000197,0.001569,0.000201,0.000201,0.000202,0.00020423
data/edge_zerotrans_out.wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,524288,0.002713891411246,0.271389141124605,29.9246,100,2,114107,43,9.5,17788.5,20757.4,8.10E-05,0.626178,0.000405,0.000161,0.0511,0.0948429,1,0,110862,0,0,7013.5,19043.6,0.000197,0.024203,0.00021,0.000205,0.000215,0.000210643
data/edge_zerotrans_out.wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,1048576,0.005427782822492,0.54277828224921,29.9834,100,2,479506,275476,48,406723,227926,7.50E-05,3.83551,1.44733,0.000575,2.80728,1.51569,1,0,469092,155837,0,267396,152355,0.000198,0.243894,0.000208,0.000205,0.000214,0.000210329
data/edge_zerotrans_out.wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,2097152,0.010855565644984,1.08555656449842,30.1289,100,2,858874,577569,173974,760200,482437,7.40E-05,9.88454,4.6662,0.940069,7.27002,4.41936,1,0,722473,230110,41489.5,379733,234360,0.000198,0.623531,0.00021,0.000207,0.000214,0.000211451
data/edge_zerotrans_out.wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,4194304,0.021711131289969,2.17111312899684,30.2214,100,2,1.13E+06,792269,297612,1.01E+06,668711,7.60E-05,16.7334,7.78576,1.97095,12.0439,7.5877,1,0,810609,253956,69341,408004,261146,0.000198,0.987213,0.000209,0.000206,0.000212,0.000209834
data/edge_zerotrans_out.wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,8388608,0.043422262579937,4.34222625799368,30.1424,100,2,1.32E+06,925672,419236,1.17E+06,790824,7.40E-05,23.6627,10.1411,2.80192,16.3342,10.3663,1,0,789078,270124,79428.5,406036,273872,0.000199,1.06847,0.000209,0.000206,0.000212,0.000209818
data/edge_zerotrans_out.wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,16777216,0.086844525159874,8.68445251598736,30.0929,100,2,1.43E+06,970080,420936,1.25E+06,841703,7.50E-05,29.568,11.0022,2.79911,18.8528,11.8719,1,0,795171,281872,83350,410030,278577,0.000199,1.25978,0.000208,0.000206,0.000212,0.000209537
data/edge_zerotrans_out.wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,33554432,0.173689050319747,17.3689050319747,29.8646,100,2,1.50E+06,974795,420936,1.28E+06,859992,7.50E-05,32.8593,10.9278,2.78914,19.7776,12.4476,1,0,799816,283590,87896,417084,280277,0.000199,1.36448,0.000209,0.000206,0.000212,0.000209886
data/edge_zerotrans_out.wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,67108864,0.347378100639495,34.7378100639495,29.9978,100,2,1.52E+06,974795,420936,1.28E+06,861885,7.50E-05,35.1566,11.2368,2.80319,19.6944,12.6151,1,0,799816,283590,87896,418626,280942,0.000199,1.40433,0.000209,0.000206,0.000213,0.000210312
data/edge_zerotrans_out.wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,134217728,0.694756201278989,69.4756201278989,30.0792,100,2,1.52E+06,974795,420936,1.28E+06,861944,7.40E-05,34.6432,11.1023,2.83,19.6864,12.5487,1,0,799818,283590,87896,418626,280965,0.000199,1.4072,0.000209,0.000206,0.000212,0.000209922
data/edge_zerotrans_out.wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,268435456,1.38951240255798,138.951240255798,30.2196,100,2,1.52E+06,974795,420936,1.28E+06,861944,7.50E-05,36.5314,11.1005,2.85978,19.7496,12.743,1,0,799818,283590,87896,418626,280965,0.000199,1.40493,0.000209,0.000206,0.000213,0.000210421
data/edge_zerotrans_out.wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,536870912,2.77902480511596,277.902480511596,29.9483,100,2,1.52E+06,974795,420936,1.28E+06,861944,8.10E-05,35.2186,11.3411,2.85311,19.7186,12.6521,1,0,799818,283590,87896,418626,280965,0.000199,1.40775,0.000209,0.000206,0.000213,0.000210287
data/edge_zerotrans_out.wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,1073741824,5.55804961023191,555.804961023191,30.762,100,2,1.52E+06,974795,420936,1.28E+06,861944,7.60E-05,36.1428,11.1786,2.87079,20.1108,12.8368,1,0,799818,283590,87896,418626,280965,0.000199,1.40583,0.000209,0.000206,0.000214,0.000211065
data/edge_zerotrans_out.wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,1,5.17633707284174E-09,5.17633707284174E-07,30.0391,100,2,301,12,7,21,20.86,7.40E-05,0.003847,0.0001995,0.00012,0.0003655,0.00033136,1,0,0,0,0,0,0,0.000197,0.001552,0.0002,0.0002,0.000201,0.000216222
data/edge_zerotrans_out.wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,2,1.03526741456835E-08,1.03526741456835E-06,30.3216,100,2,301,12,7,21,20.86,7.40E-05,0.00373,0.0001975,0.0001175,0.0003615,0.00032395,1,0,0,0,0,0,0,0.000197,0.001558,0.0002,0.000199,0.000201,0.000215556
data/edge_zerotrans_out.wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,4,2.0705348291367E-08,2.0705348291367E-06,29.9357,100,2,301,12,7,21,20.86,7.40E-05,0.003704,0.0002,0.000115,0.0003795,0.00032625,1,0,0,0,0,0,0,0.000197,0.001545,0.0002,0.0002,0.000201,0.000216413
data/edge_zerotrans_out.wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,8,4.14106965827339E-08,4.14106965827339E-06,30.3411,100,2,301,12,7,21,20.86,7.40E-05,0.003689,0.000197,0.0001165,0.0003675,0.0003247,1,0,0,0,0,0,0,0.000197,0.001531,0.0002,0.0002,0.0002075,0.000216668
data/edge_zerotrans_out.wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,16,8.28213931654679E-08,8.28213931654679E-06,30.0612,100,2,301,12,7,21,20.86,7.60E-05,0.003682,0.000208,0.000125,0.000407,0.00033019,1,0,0,0,0,0,0,0.000197,0.001539,0.0002,0.0002,0.000207,0.000217021
data/edge_zerotrans_out.wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,32,1.65642786330936E-07,1.65642786330936E-05,30.0667,100,2,301,12,7,21,20.86,7.50E-05,0.003706,0.0001975,0.0001195,0.0003615,0.00032574,1,0,0,0,0,0,0,0.000197,0.001525,0.0002,0.0002,0.000207,0.00021694
data/edge_zerotrans_out.wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,64,3.31285572661871E-07,3.31285572661871E-05,30.7885,100,2,301,12,7,21,20.86,7.30E-05,0.004027,0.000202,0.0001165,0.000362,0.00032768,1,0,0,0,0,0,0,0.000197,0.001677,0.000201,0.0002,0.000211,0.000217727
data/edge_zerotrans_out.wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,128,6.62571145323743E-07,6.62571145323743E-05,30.1586,100,2,301,12,7,21,20.86,7.40E-05,0.003732,0.0001965,0.000114,0.0003655,0.00032327,1,0,0,0,0,0,0,0.000197,0.001549,0.0002,0.000199,0.000201,0.000215568
data/edge_zerotrans_out.wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,256,1.32514229064749E-06,0.000132514229065,30.1091,100,2,301,12,7,21,20.86,7.50E-05,0.003702,0.0002025,0.0001165,0.0003695,0.00032307,1,0,0,0,0,0,0,0.000197,0.00154,0.0002,0.0002,0.000201,0.000216223
data/edge_zerotrans_out.wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,512,2.65028458129497E-06,0.000265028458129,29.9353,100,2,301,12,7,21,20.86,7.50E-05,0.003712,0.0001975,0.000117,0.00036,0.00032355,1,0,0,0,0,0,0,0.000197,0.001554,0.0002,0.0002,0.000201,0.000215822
data/edge_zerotrans_out.wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,1024,5.30056916258994E-06,0.000530056916259,30.1604,100,2,301,12,7,21,20.86,7.60E-05,0.003706,0.000201,0.000118,0.0003685,0.0003261,1,0,0,0,0,0,0,0.000197,0.001535,0.0002,0.000199,0.000201,0.000216032
data/edge_zerotrans_out.wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,2048,1.06011383251799E-05,0.001060113832518,30.9817,100,2,301,12,7,21,20.86,7.40E-05,0.003709,0.0001985,0.0001175,0.0003605,0.00032149,1,0,0,0,0,0,0,0.000197,0.001544,0.0002,0.0002,0.000201,0.000216194
data/edge_zerotrans_out.wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,4096,2.12022766503598E-05,0.002120227665036,30.3737,100,2,301,12,7,21,20.86,7.50E-05,0.003715,0.000202,0.000119,0.0003615,0.00032456,1,0,0,0,0,0,0,0.000197,0.001549,0.0002,0.0002,0.000201,0.000216401
data/edge_zerotrans_out.wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,8192,4.24045533007195E-05,0.004240455330072,29.9681,100,2,301,12,7,21,20.86,7.60E-05,0.003836,0.000201,0.000118,0.000383,0.00033421,1,0,0,0,0,0,0,0.000197,0.00157,0.0002,0.0002,0.000205,0.000217025
data/edge_zerotrans_out.wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,16384,8.48091066014391E-05,0.008480910660144,30.2982,100,2,301,12,7,21,20.86,7.30E-05,0.003731,0.000205,0.0001235,0.0003785,0.00032744,1,0,0,0,0,0,0,0.000197,0.001535,0.0002,0.0002,0.000203,0.0002167
data/edge_zerotrans_out.wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,32768,0.000169618213203,0.016961821320288,30.7931,100,2,301,12,7,21,20.86,7.50E-05,0.00369,0.000203,0.0001185,0.000362,0.00032183,1,0,0,0,0,0,0,0.000197,0.001542,0.0002,0.000199,0.000201,0.000215386
data/edge_zerotrans_out.wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,65536,0.000339236426406,0.033923642640576,30.3319,100,2,301,12,7,21,20.86,7.40E-05,0.003776,0.0001995,0.000117,0.0003825,0.00033197,1,0,0,0,0,0,0,0.000197,0.001551,0.0002,0.0002,0.000204,0.000216823
data/edge_zerotrans_out.wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,131072,0.000678472852812,0.067847285281151,29.9037,100,2,535,12,8,28,29.89,7.50E-05,0.00635,0.000218,0.0001235,0.000422,0.00041355,1,0,171,0,0,0,1.84,0.000197,0.001539,0.0002,0.0002,0.000201,0.000211519
data/edge_zerotrans_out.wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,262144,0.001356945705623,0.135694570562303,30.1835,100,2,3094,20,8,55.5,126.33,7.50E-05,0.02254,0.0002645,0.0001345,0.0006585,0.00107427,1,0,2592,0,0,0,52.67,0.000197,0.001717,0.000201,0.000201,0.000204,0.000205805
data/edge_zerotrans_out.wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,524288,0.002713891411246,0.271389141124605,30.026,100,2,114107,43,9.5,17788.5,20757.4,7.40E-05,0.628526,0.0004035,0.0001535,0.051225,0.0955719,1,0,110821,0,0,7011.5,19013.2,0.000198,0.026192,0.00021,0.000205,0.000215,0.000211177
data/edge_zerotrans_out.wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,1048576,0.005427782822492,0.54277828224921,29.9252,100,2,479506,275476,48,406723,227926,7.50E-05,4.00425,1.43285,0.000558,2.89411,1.52904,1,0,469092,155674,0,263172,150840,0.000198,0.235441,0.000208,0.000205,0.000214,0.000210566
data/edge_zerotrans_out.wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,2097152,0.010855565644984,1.08555656449842,30.4663,100,2,858874,577569,173974,760200,482437,7.40E-05,9.77876,4.4136,0.945507,7.21751,4.38202,1,0,722473,221909,41489.5,364795,229917,0.000198,0.622782,0.000209,0.000206,0.000213,0.000210581
data/edge_zerotrans_out.wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,4194304,0.021711131289969,2.17111312899684,30.0751,100,2,1.13E+06,792269,297612,1.01E+06,668711,7.50E-05,17.1854,7.86605,1.96691,12.0455,7.6817,1,0,810609,247531,69135.5,405032,256355,0.000198,1.14256,0.000209,0.000206,0.000213,0.00021011
data/edge_zerotrans_out.wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,8388608,0.043422262579937,4.34222625799368,31.1211,100,2,1.32E+06,925672,419236,1.17E+06,790824,7.40E-05,23.4702,10.2305,2.77321,16.1269,10.2992,1,0,789078,263369,78464.5,408198,272518,0.000199,1.07089,0.000208,0.000205,0.000211,0.000209096
data/edge_zerotrans_out.wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,16777216,0.086844525159874,8.68445251598736,30.6441,100,2,1.43E+06,970080,420936,1.25E+06,841703,7.40E-05,29.6581,11.1854,2.76724,19.0185,11.8661,1,0,795171,266299,80303.5,412941,277958,0.000199,1.26555,0.00021,0.000207,0.000213,0.00021064
data/edge_zerotrans_out.wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,33554432,0.173689050319747,17.3689050319747,30.109,100,2,1.50E+06,974795,420936,1.28E+06,859992,7.60E-05,34.7488,11.3432,2.84391,19.6414,12.6329,1,0,799816,267494,85736.5,421674,280918,0.000199,1.63067,0.000209,0.000206,0.000213,0.000210036
data/edge_zerotrans_out.wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,67108864,0.347378100639495,34.7378100639495,29.9066,100,2,1.52E+06,974795,420936,1.28E+06,861885,7.40E-05,34.3686,11.0746,2.77194,19.6635,12.5566,1,0,799816,267494,85736.5,424622,281572,0.000198,1.40261,0.000209,0.000206,0.000212,0.000209782
data/edge_zerotrans_out.wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,134217728,0.694756201278989,69.4756201278989,29.9146,100,2,1.52E+06,974795,420936,1.28E+06,861944,7.40E-05,34.699,11.232,2.8707,19.9263,12.6663,1,0,799818,267494,85736.5,424724,281594,0.000199,1.39811,0.000209,0.000206,0.000213,0.00021
data/edge_zerotrans_out.wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,268435456,1.38951240255798,138.951240255798,30.126,100,2,1.52E+06,974795,420936,1.28E+06,861944,7.60E-05,34.9051,11.2321,2.75346,19.8057,12.6163,1,0,799818,267494,85736.5,424724,281594,0.000199,1.53126,0.000209,0.000206,0.000213,0.000209884
data/edge_zerotrans_out.wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,536870912,2.77902480511596,277.902480511596,29.9073,100,2,1.52E+06,974795,420936,1.28E+06,861944,7.60E-05,35.3571,11.1516,2.87258,19.82,12.6551,1,0,799818,267494,85736.5,424724,281594,0.000199,1.53947,0.000209,0.000206,0.000213,0.000210642
data/edge_zerotrans_out.wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,1073741824,5.55804961023191,555.804961023191,30.2776,100,2,1.52E+06,974795,420936,1.28E+06,861944,7.50E-05,34.9012,11.3523,2.75536,19.8346,12.6011,1,0,799818,267494,85736.5,424724,281594,0.000199,1.40813,0.000209,0.000206,0.000212,0.000209832
data/edge_zerotrans_out.wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,1,5.17633707284174E-09,5.17633707284174E-07,30.3395,100,2,301,12,7,21,20.86,7.80E-05,0.003695,0.000205,0.0001225,0.000383,0.00032959,1,0,0,0,0,0,0,0.000197,0.001536,0.0002,0.0002,0.000211,0.000217803
data/edge_zerotrans_out.wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,2,1.03526741456835E-08,1.03526741456835E-06,30.0161,100,2,301,12,7,21,20.86,8.60E-05,0.003727,0.0002205,0.0001355,0.000392,0.00034055,1,0,0,0,0,0,0,0.000197,0.001531,0.0002,0.000199,0.000201,0.000216235
data/edge_zerotrans_out.wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,4,2.0705348291367E-08,2.0705348291367E-06,31.393,100,2,301,12,7,21,20.86,8.50E-05,0.003759,0.000212,0.000127,0.0003725,0.00033687,1,0,0,0,0,0,0,0.000197,0.001561,0.0002,0.000199,0.000201,0.000216517
data/edge_zerotrans_out.wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,8,4.14106965827339E-08,4.14106965827339E-06,30.3071,100,2,301,12,7,21,20.86,7.80E-05,0.003705,0.0002145,0.000126,0.000379,0.00033449,1,0,0,0,0,0,0,0.000197,0.001551,0.0002,0.0002,0.000202,0.000217068
data/edge_zerotrans_out.wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,16,8.28213931654679E-08,8.28213931654679E-06,31.7003,100,2,301,12,7,21,20.86,7.70E-05,0.003696,0.0001995,0.000119,0.00036,0.00032345,1,0,0,0,0,0,0,0.000197,0.001561,0.0002,0.000199,0.000201,0.000215647
data/edge_zerotrans_out.wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,32,1.65642786330936E-07,1.65642786330936E-05,29.966,100,2,301,12,7,21,20.86,7.80E-05,0.003703,0.000203,0.000122,0.000375,0.00032618,1,0,0,0,0,0,0,0.000197,0.001538,0.0002,0.0002,0.000201,0.000215893
data/edge_zerotrans_out.wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,64,3.31285572661871E-07,3.31285572661871E-05,30.3175,100,2,301,12,7,21,20.86,7.70E-05,0.003709,0.0002025,0.00012,0.0003665,0.00032854,1,0,0,0,0,0,0,0.000197,0.001555,0.0002,0.0002,0.000204,0.000216953
data/edge_zerotrans_out.wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,128,6.62571145323743E-07,6.62571145323743E-05,30.3286,100,2,301,12,7,21,20.86,7.70E-05,0.003701,0.0002015,0.000119,0.000364,0.00032716,1,0,0,0,0,0,0,0.000197,0.001539,0.0002,0.0002,0.000205,0.000217185
data/edge_zerotrans_out.wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,256,1.32514229064749E-06,0.000132514229065,29.881,100,2,301,12,7,21,20.86,7.60E-05,0.003702,0.0002045,0.0001245,0.0003755,0.00032779,1,0,0,0,0,0,0,0.000197,0.001546,0.0002,0.0002,0.000206,0.000217467
data/edge_zerotrans_out.wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,512,2.65028458129497E-06,0.000265028458129,29.9891,100,2,301,12,7,21,20.86,7.70E-05,0.003758,0.0002205,0.000128,0.000408,0.00033954,1,0,0,0,0,0,0,0.000197,0.001536,0.0002,0.0002,0.0002065,0.000217287
data/edge_zerotrans_out.wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,1024,5.30056916258994E-06,0.000530056916259,29.9651,100,2,301,12,7,21,20.86,7.70E-05,0.003721,0.0002045,0.0001245,0.000365,0.00032863,1,0,0,0,0,0,0,0.000197,0.001551,0.0002,0.0002,0.000201,0.00021599
data/edge_zerotrans_out.wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,2048,1.06011383251799E-05,0.001060113832518,29.9807,100,2,301,12,7,21,20.86,7.60E-05,0.0037,0.000222,0.000138,0.000373,0.00033787,1,0,0,0,0,0,0,0.000197,0.00154,0.0002,0.0002,0.00021,0.000217685
data/edge_zerotrans_out.wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,4096,2.12022766503598E-05,0.002120227665036,30.5433,100,2,301,12,7,21,20.86,7.70E-05,0.003716,0.0002005,0.0001175,0.0003645,0.000327,1,0,0,0,0,0,0,0.000198,0.001566,0.0002,0.0002,0.000201,0.000216153
data/edge_zerotrans_out.wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,8192,4.24045533007195E-05,0.004240455330072,30.065,100,2,301,12,7,21,20.86,7.80E-05,0.003714,0.0002055,0.000127,0.000365,0.00033601,1,0,0,0,0,0,0,0.000197,0.001534,0.0002,0.0002,0.000212,0.000217764
data/edge_zerotrans_out.wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,16384,8.48091066014391E-05,0.008480910660144,29.9329,100,2,301,12,7,21,20.86,8.60E-05,0.003721,0.00021,0.000126,0.000374,0.00033389,1,0,0,0,0,0,0,0.000197,0.001529,0.0002,0.000199,0.000201,0.000215406
data/edge_zerotrans_out.wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,32768,0.000169618213203,0.016961821320288,29.9684,100,2,301,12,7,21,20.86,8.40E-05,0.003718,0.000211,0.000134,0.0003755,0.00034025,1,0,0,0,0,0,0,0.000197,0.001565,0.0002,0.0002,0.000202,0.000216565
data/edge_zerotrans_out.wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,65536,0.000339236426406,0.033923642640576,29.877,100,2,301,12,7,21,20.86,7.80E-05,0.003692,0.0002025,0.0001285,0.000383,0.0003292,1,0,0,0,0,0,0,0.000197,0.001574,0.0002,0.000199,0.000203,0.000216744
data/edge_zerotrans_out.wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,131072,0.000678472852812,0.067847285281151,29.9736,100,2,535,12,8,28,29.89,7.80E-05,0.006313,0.000245,0.000127,0.0004555,0.00042665,1,0,171,0,0,0,1.84,0.000197,0.001525,0.0002,0.0002,0.000209,0.000213366
data/edge_zerotrans_out.wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,262144,0.001356945705623,0.135694570562303,30.2337,100,2,3094,20,8,55.5,126.33,8.40E-05,0.022288,0.0002755,0.000145,0.000665,0.0010679,1,0,2573,0,0,0,51.21,0.000197,0.001587,0.000201,0.000201,0.000202,0.000204528
data/edge_zerotrans_out.wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,524288,0.002713891411246,0.271389141124605,30.3162,100,2,114107,43,9.5,17788.5,20757.4,7.70E-05,0.689337,0.0004165,0.0001565,0.05161,0.0977605,1,0,108444,0,0,8453.5,18692,0.000197,0.028046,0.000208,0.000205,0.000213,0.00020952
data/edge_zerotrans_out.wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,1048576,0.005427782822492,0.54277828224921,30.402,100,2,479506,275476,48,406723,227926,7.70E-05,4.07966,1.52298,0.000594,2.89319,1.56866,1,0,463880,64205,0,175626,112189,0.000198,0.297565,0.000205,0.000204,0.000209,0.000207124
data/edge_zerotrans_out.wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,2097152,0.010855565644984,1.08555656449842,29.876,100,2,858874,577569,173974,760200,482437,7.80E-05,10.2986,4.63251,0.991471,7.72564,4.64963,1,0,500533,42095.5,3989,86318,66530.3,0.000199,0.703212,0.000207,0.000205,0.000209,0.000207343
data/edge_zerotrans_out.wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,4194304,0.021711131289969,2.17111312899684,30.004,100,2,1.13E+06,792269,297612,1.01E+06,668711,7.80E-05,17.7982,8.05749,2.14851,12.704,8.02242,1,0,161496,18601.5,2118.5,42167,26102.1,0.000199,1.11409,0.000205,0.000203,0.000208,0.000206612
data/edge_zerotrans_out.wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,8388608,0.043422262579937,4.34222625799368,29.994,100,2,1.32E+06,925672,419236,1.17E+06,790824,7.70E-05,24.5568,10.4655,2.92235,17.013,10.8283,1,0,37667,6571,305,14114,8762.6,0.000199,1.1785,0.000204,0.000203,0.000207,0.000206157
data/edge_zerotrans_out.wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,16777216,0.086844525159874,8.68445251598736,29.9966,100,2,1.43E+06,970080,420936,1.25E+06,841703,7.80E-05,29.9495,11.4513,3.01792,19.4517,12.3993,1,0,12326,751,0,3873,2410.94,0.000199,1.36053,0.000204,0.000202,0.000207,0.000206053
data/edge_zerotrans_out.wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,33554432,0.173689050319747,17.3689050319747,29.9586,100,2,1.50E+06,974795,420936,1.28E+06,859992,7.80E-05,34.2492,11.6836,3.23237,20.1859,13.1523,1,0,3845,0,0,218.5,355.47,0.000199,1.41998,0.000204,0.000202,0.000209,0.000207099
data/edge_zerotrans_out.wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,67108864,0.347378100639495,34.7378100639495,30.0167,100,2,1.52E+06,974795,420936,1.28E+06,861885,7.70E-05,34.7882,11.6683,2.91923,20.3631,13.0614,1,0,452,0,0,0,11.07,0.000199,1.41399,0.000204,0.000202,0.000208,0.000206152
data/edge_zerotrans_out.wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,134217728,0.694756201278989,69.4756201278989,30.3897,100,2,1.52E+06,974795,420936,1.28E+06,861944,7.80E-05,35.8453,11.5486,2.87492,20.6714,13.1649,1,0,0,0,0,0,0,0.000199,1.5154,0.000204,0.000202,0.000209,0.000206626
data/edge_zerotrans_out.wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,268435456,1.38951240255798,138.951240255798,30.4155,100,2,1.52E+06,974795,420936,1.28E+06,861944,7.90E-05,34.9799,11.778,2.89151,20.4853,13.0979,1,0,0,0,0,0,0,0.000199,1.40202,0.000204,0.000202,0.000209,0.000206391
data/edge_zerotrans_out.wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,536870912,2.77902480511596,277.902480511596,29.8824,100,2,1.52E+06,974795,420936,1.28E+06,861944,7.70E-05,35.3211,11.8803,2.88534,20.5402,13.1767,1,0,0,0,0,0,0,0.000199,1.39515,0.000204,0.000202,0.000209,0.000206806
data/edge_zerotrans_out.wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,1073741824,5.55804961023191,555.804961023191,30.008,100,2,1.52E+06,974795,420936,1.28E+06,861944,7.90E-05,34.9086,11.6625,2.88733,20.6099,13.1049,1,0,0,0,0,0,0,0.000199,1.40212,0.000204,0.000202,0.000209,0.000206343
data/edge_zerotrans_out.wikipedia-growth,hopcount,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,1,5.17633707284174E-09,5.17633707284174E-07,30.2763,100,2,301,12,7,21,20.86,7.50E-05,0.003972,0.0001965,0.000116,0.0003565,0.00032463,1,0,0,0,0,0,0,0.000197,0.001696,0.0002,0.000199,0.000211,0.000217706
data/edge_zerotrans_out.wikipedia-growth,hopcount,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,2,1.03526741456835E-08,1.03526741456835E-06,30.4489,100,2,301,12,7,21,20.86,7.50E-05,0.003691,0.000203,0.0001155,0.000359,0.00032211,1,0,0,0,0,0,0,0.000197,0.001548,0.0002,0.000199,0.000201,0.00021647
data/edge_zerotrans_out.wikipedia-growth,hopcount,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,4,2.0705348291367E-08,2.0705348291367E-06,30.1601,100,2,301,12,7,21,20.86,8.30E-05,0.003718,0.000208,0.000124,0.0003655,0.00032938,1,0,0,0,0,0,0,0.000197,0.001541,0.0002,0.0002,0.000201,0.000215869
data/edge_zerotrans_out.wikipedia-growth,hopcount,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,8,4.14106965827339E-08,4.14106965827339E-06,30.1098,100,2,301,12,7,21,20.86,7.30E-05,0.003681,0.000197,0.0001195,0.0003675,0.00032207,1,0,0,0,0,0,0,0.000197,0.001543,0.0002,0.0002,0.000201,0.000216323
data/edge_zerotrans_out.wikipedia-growth,hopcount,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,16,8.28213931654679E-08,8.28213931654679E-06,29.8882,100,2,301,12,7,21,20.86,7.40E-05,0.003665,0.000196,0.000115,0.000354,0.00031942,1,0,0,0,0,0,0,0.000198,0.001537,0.000202,0.000201,0.000202,0.000217038
data/edge_zerotrans_out.wikipedia-growth,hopcount,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,32,1.65642786330936E-07,1.65642786330936E-05,30.0074,100,2,301,12,7,21,20.86,7.50E-05,0.003699,0.0001965,0.000116,0.000367,0.0003216,1,0,0,0,0,0,0,0.000197,0.001543,0.0002,0.000199,0.000201,0.000216026
data/edge_zerotrans_out.wikipedia-growth,hopcount,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,64,3.31285572661871E-07,3.31285572661871E-05,30.4271,100,2,301,12,7,21,20.86,7.50E-05,0.003763,0.0002025,0.000117,0.0003675,0.00032365,1,0,0,0,0,0,0,0.000197,0.001538,0.0002,0.000199,0.000201,0.000215731
data/edge_zerotrans_out.wikipedia-growth,hopcount,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,128,6.62571145323743E-07,6.62571145323743E-05,29.9508,100,2,301,12,7,21,20.86,7.50E-05,0.003686,0.0001955,0.0001165,0.0003575,0.00032253,1,0,0,0,0,0,0,0.000197,0.001538,0.0002,0.000199,0.000202,0.000216581
data/edge_zerotrans_out.wikipedia-growth,hopcount,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,256,1.32514229064749E-06,0.000132514229065,29.9095,100,2,301,12,7,21,20.86,7.30E-05,0.003663,0.0002,0.0001225,0.0003665,0.00031995,1,0,0,0,0,0,0,0.000198,0.001559,0.000201,0.000201,0.0002035,0.000218096
data/edge_zerotrans_out.wikipedia-growth,hopcount,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,512,2.65028458129497E-06,0.000265028458129,30.0527,100,2,301,12,7,21,20.86,7.30E-05,0.003685,0.0001995,0.000124,0.000373,0.00032615,1,0,0,0,0,0,0,0.000197,0.001534,0.000201,0.0002,0.000211,0.000218189
data/edge_zerotrans_out.wikipedia-growth,hopcount,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,1024,5.30056916258994E-06,0.000530056916259,30.5883,100,2,301,12,7,21,20.86,7.50E-05,0.003681,0.0001995,0.0001155,0.0003565,0.00032268,1,0,0,0,0,0,0,0.000197,0.001547,0.0002,0.000199,0.000203,0.000216711
data/edge_zerotrans_out.wikipedia-growth,hopcount,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,2048,1.06011383251799E-05,0.001060113832518,30.0028,100,2,301,12,7,21,20.86,7.60E-05,0.00368,0.000198,0.000117,0.000357,0.00032402,1,0,0,0,0,0,0,0.000197,0.001541,0.0002,0.000199,0.000205,0.000217168
data/edge_zerotrans_out.wikipedia-growth,hopcount,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,4096,2.12022766503598E-05,0.002120227665036,30.2771,100,2,301,12,7,21,20.86,7.50E-05,0.003686,0.0001995,0.000117,0.000373,0.00032358,1,0,0,0,0,0,0,0.000197,0.001543,0.0002,0.000199,0.000201,0.000216138
data/edge_zerotrans_out.wikipedia-growth,hopcount,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,8192,4.24045533007195E-05,0.004240455330072,30.1139,100,2,301,12,7,21,20.86,7.40E-05,0.003701,0.0001955,0.000118,0.0003585,0.00032258,1,0,0,0,0,0,0,0.000197,0.001558,0.0002,0.0002,0.000202,0.000216607
data/edge_zerotrans_out.wikipedia-growth,hopcount,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,16384,8.48091066014391E-05,0.008480910660144,29.8969,100,2,301,12,7,21,20.86,8.30E-05,0.003711,0.000202,0.000125,0.0003635,0.0003268,1,0,0,0,0,0,0,0.000198,0.001557,0.000201,0.000201,0.000202,0.000216818
data/edge_zerotrans_out.wikipedia-growth,hopcount,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,32768,0.000169618213203,0.016961821320288,29.933,100,2,301,12,7,21,20.86,7.50E-05,0.003696,0.0002015,0.000117,0.000366,0.00032507,1,0,0,0,0,0,0,0.000198,0.00156,0.0002,0.0002,0.000204,0.000217175
data/edge_zerotrans_out.wikipedia-growth,hopcount,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,65536,0.000339236426406,0.033923642640576,29.9717,100,2,301,12,7,21,20.86,7.60E-05,0.003726,0.0002025,0.0001175,0.0003665,0.00032574,1,0,0,0,0,0,0,0.000198,0.001538,0.000201,0.000201,0.00021,0.000218048
data/edge_zerotrans_out.wikipedia-growth,hopcount,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,131072,0.000678472852812,0.067847285281151,29.9884,100,2,535,12,8,28,29.89,7.40E-05,0.006396,0.0002275,0.000125,0.000437,0.00042085,1,0,171,0,0,0,1.84,0.000197,0.001537,0.000201,0.0002,0.000211,0.000213856
data/edge_zerotrans_out.wikipedia-growth,hopcount,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,262144,0.001356945705623,0.135694570562303,30.1846,100,2,3094,20,8,55.5,126.33,7.40E-05,0.022177,0.000266,0.0001365,0.0006615,0.00106245,1,0,2573,0,0,0,51.21,0.000197,0.001633,0.000201,0.0002,0.000202,0.000204466
data/edge_zerotrans_out.wikipedia-growth,hopcount,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,524288,0.002713891411246,0.271389141124605,30.136,100,2,114107,43,9.5,17788.5,20757.4,7.50E-05,0.636428,0.000423,0.0001695,0.0507895,0.0965367,1,0,108444,0,0,8453.5,18692,0.000198,0.025252,0.000208,0.000205,0.000213,0.000209689
data/edge_zerotrans_out.wikipedia-growth,hopcount,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,1048576,0.005427782822492,0.54277828224921,30.2052,100,2,479506,275476,48,406723,227926,7.50E-05,4.09401,1.51856,0.0005715,2.85197,1.56423,1,0,463880,64205,0,175626,112189,0.000198,0.256943,0.000206,0.000204,0.000209,0.000207606
data/edge_zerotrans_out.wikipedia-growth,hopcount,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,2097152,0.010855565644984,1.08555656449842,30.0155,100,2,858874,577569,173974,760200,482437,7.50E-05,9.92001,4.57214,0.968856,7.42411,4.51221,1,0,500533,42095.5,3989,86318,66530.3,0.000199,0.701901,0.000206,0.000204,0.000208,0.000207122
data/edge_zerotrans_out.wikipedia-growth,hopcount,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,4194304,0.021711131289969,2.17111312899684,30.2707,100,2,1.13E+06,792269,297612,1.01E+06,668711,7.40E-05,17.3809,8.02849,2.07641,12.6322,7.87775,1,0,161496,18601.5,2118.5,42167,26102.1,0.000199,1.05339,0.000205,0.000204,0.000208,0.000206868
data/edge_zerotrans_out.wikipedia-growth,hopcount,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,8388608,0.043422262579937,4.34222625799368,30.9548,100,2,1.32E+06,925672,419236,1.17E+06,790824,7.40E-05,23.7546,10.3476,2.79091,16.6902,10.553,1,0,37667,6571,305,14114,8762.6,0.000199,1.17777,0.000204,0.000203,0.000207,0.000206045
data/edge_zerotrans_out.wikipedia-growth,hopcount,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,16777216,0.086844525159874,8.68445251598736,30.5473,100,2,1.43E+06,970080,420936,1.25E+06,841703,7.50E-05,29.471,11.5256,3.02319,19.2019,12.2058,1,0,12326,751,0,3873,2410.94,0.000199,1.35654,0.000204,0.000202,0.000208,0.000206184
data/edge_zerotrans_out.wikipedia-growth,hopcount,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,33554432,0.173689050319747,17.3689050319747,29.8928,100,2,1.50E+06,974795,420936,1.28E+06,859992,7.40E-05,32.6289,11.2328,2.82917,19.7981,12.6853,1,0,3845,0,0,218.5,355.47,0.000199,1.41869,0.000204,0.000202,0.000208,0.000206169
data/edge_zerotrans_out.wikipedia-growth,hopcount,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,67108864,0.347378100639495,34.7378100639495,29.9711,100,2,1.52E+06,974795,420936,1.28E+06,861885,7.50E-05,34.0299,11.3028,2.94967,19.9557,12.8275,1,0,452,0,0,0,11.07,0.000199,1.40618,0.000204,0.000202,0.000209,0.00020676
data/edge_zerotrans_out.wikipedia-growth,hopcount,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,134217728,0.694756201278989,69.4756201278989,30.2337,100,2,1.52E+06,974795,420936,1.28E+06,861944,7.50E-05,34.0562,11.5511,2.85842,19.9587,12.8052,1,0,0,0,0,0,0,0.000199,1.40001,0.000204,0.000202,0.000208,0.000206065
data/edge_zerotrans_out.wikipedia-growth,hopcount,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,268435456,1.38951240255798,138.951240255798,29.9723,100,2,1.52E+06,974795,420936,1.28E+06,861944,7.40E-05,35.5197,11.511,2.94582,20.2168,13.1365,1,0,0,0,0,0,0,0.000199,1.39149,0.000204,0.000202,0.000209,0.000206497
data/edge_zerotrans_out.wikipedia-growth,hopcount,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,536870912,2.77902480511596,277.902480511596,30.4227,100,2,1.52E+06,974795,420936,1.28E+06,861944,7.70E-05,34.1832,11.3779,2.83673,19.9207,12.7974,1,0,0,0,0,0,0,0.000199,1.39931,0.000204,0.000202,0.000209,0.000206292
data/edge_zerotrans_out.wikipedia-growth,hopcount,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,1073741824,5.55804961023191,555.804961023191,29.8999,100,2,1.52E+06,974795,420936,1.28E+06,861944,7.60E-05,33.9983,11.3382,2.82014,20.1002,12.8252,1,0,0,0,0,0,0,0.000199,1.41259,0.000204,0.000202,0.000209,0.000206429
data/edge_zerotrans_out.wikipedia-growth,minwait,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,1,5.17633707284174E-09,5.17633707284174E-07,30.2118,100,2,301,12,7,21,20.86,7.30E-05,0.004006,0.0002065,0.0001245,0.000388,0.00035319,1,0,0,0,0,0,0,0.000197,0.001538,0.000201,0.0002,0.000213,0.000218791
data/edge_zerotrans_out.wikipedia-growth,minwait,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,2,1.03526741456835E-08,1.03526741456835E-06,29.9138,100,2,301,12,7,21,20.86,7.50E-05,0.003706,0.000198,0.000124,0.0003805,0.00032748,1,0,0,0,0,0,0,0.000197,0.001547,0.000201,0.0002,0.000211,0.000217811
data/edge_zerotrans_out.wikipedia-growth,minwait,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,4,2.0705348291367E-08,2.0705348291367E-06,30.4585,100,2,301,12,7,21,20.86,7.50E-05,0.00375,0.000197,0.000117,0.00036,0.00032262,1,0,0,0,0,0,0,0.000199,0.00155,0.000202,0.000201,0.000202,0.000217096
data/edge_zerotrans_out.wikipedia-growth,minwait,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,8,4.14106965827339E-08,4.14106965827339E-06,30.1845,100,2,301,12,7,21,20.86,8.30E-05,0.003764,0.000208,0.000127,0.0003755,0.0003311,1,0,0,0,0,0,0,0.000197,0.001543,0.0002,0.0002,0.000201,0.000216246
data/edge_zerotrans_out.wikipedia-growth,minwait,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,16,8.28213931654679E-08,8.28213931654679E-06,30.274,100,2,301,12,7,21,20.86,7.50E-05,0.003738,0.000197,0.000118,0.00036,0.00032312,1,0,0,0,0,0,0,0.000198,0.001535,0.000202,0.000201,0.000203,0.000218152
data/edge_zerotrans_out.wikipedia-growth,minwait,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,32,1.65642786330936E-07,1.65642786330936E-05,29.9001,100,2,301,12,7,21,20.86,7.50E-05,0.003755,0.0002185,0.0001225,0.0003595,0.00033615,1,0,0,0,0,0,0,0.000197,0.00155,0.0002,0.0002,0.000203,0.000217397
data/edge_zerotrans_out.wikipedia-growth,minwait,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,64,3.31285572661871E-07,3.31285572661871E-05,30.1475,100,2,301,12,7,21,20.86,7.50E-05,0.003741,0.0002095,0.0001225,0.0003605,0.00032583,1,0,0,0,0,0,0,0.000197,0.001535,0.0002,0.0002,0.000203,0.00021671
data/edge_zerotrans_out.wikipedia-growth,minwait,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,128,6.62571145323743E-07,6.62571145323743E-05,30.0912,100,2,301,12,7,21,20.86,7.30E-05,0.003746,0.0002005,0.0001245,0.0003795,0.00033074,1,0,0,0,0,0,0,0.000199,0.001547,0.000202,0.000201,0.000204,0.000217882
data/edge_zerotrans_out.wikipedia-growth,minwait,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,256,1.32514229064749E-06,0.000132514229065,30.173,100,2,301,12,7,21,20.86,7.50E-05,0.003744,0.00022,0.0001245,0.0003615,0.00033157,1,0,0,0,0,0,0,0.000197,0.001546,0.0002,0.0002,0.000201,0.000216694
data/edge_zerotrans_out.wikipedia-growth,minwait,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,512,2.65028458129497E-06,0.000265028458129,31.4342,100,2,301,12,7,21,20.86,7.40E-05,0.003731,0.000196,0.0001155,0.000367,0.00032619,1,0,0,0,0,0,0,0.000197,0.001545,0.0002,0.0002,0.000207,0.000217288
data/edge_zerotrans_out.wikipedia-growth,minwait,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,1024,5.30056916258994E-06,0.000530056916259,30.1605,100,2,301,12,7,21,20.86,7.70E-05,0.003735,0.000209,0.0001245,0.000392,0.00033851,1,0,0,0,0,0,0,0.000197,0.00155,0.0002,0.0002,0.000212,0.000218329
data/edge_zerotrans_out.wikipedia-growth,minwait,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,2048,1.06011383251799E-05,0.001060113832518,30.2495,100,2,301,12,7,21,20.86,7.30E-05,0.003721,0.0001975,0.000115,0.000368,0.00032681,1,0,0,0,0,0,0,0.000197,0.001521,0.0002,0.000199,0.000202,0.000216219
data/edge_zerotrans_out.wikipedia-growth,minwait,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,4096,2.12022766503598E-05,0.002120227665036,30.9686,100,2,301,12,7,21,20.86,7.40E-05,0.003739,0.0002015,0.000119,0.000369,0.00032648,1,0,0,0,0,0,0,0.000198,0.001544,0.000202,0.000201,0.000211,0.000218697
data/edge_zerotrans_out.wikipedia-growth,minwait,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,8192,4.24045533007195E-05,0.004240455330072,31.2888,100,2,301,12,7,21,20.86,7.50E-05,0.003999,0.0002015,0.000122,0.000369,0.00033354,1,0,0,0,0,0,0,0.000197,0.00165,0.000201,0.0002,0.000212,0.000219318
data/edge_zerotrans_out.wikipedia-growth,minwait,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,16384,8.48091066014391E-05,0.008480910660144,30.2197,100,2,301,12,7,21,20.86,7.50E-05,0.003776,0.0002,0.0001175,0.000372,0.00032638,1,0,0,0,0,0,0,0.000198,0.001536,0.000202,0.000201,0.000203,0.000218015
data/edge_zerotrans_out.wikipedia-growth,minwait,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,32768,0.000169618213203,0.016961821320288,30.0881,100,2,301,12,7,21,20.86,7.40E-05,0.003711,0.000219,0.000123,0.000364,0.00032775,1,0,0,0,0,0,0,0.000197,0.001532,0.0002,0.0002,0.000201,0.000216575
data/edge_zerotrans_out.wikipedia-growth,minwait,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,65536,0.000339236426406,0.033923642640576,30.12,100,2,301,12,7,21,20.86,7.50E-05,0.003747,0.000201,0.000123,0.0003755,0.00032784,1,0,0,0,0,0,0,0.000198,0.001543,0.000202,0.000201,0.000204,0.000217936
data/edge_zerotrans_out.wikipedia-growth,minwait,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,131072,0.000678472852812,0.067847285281151,30.3123,100,2,535,12,8,28,29.89,7.30E-05,0.006368,0.0002185,0.000124,0.0004165,0.00041489,1,0,171,0,0,0,1.84,0.000197,0.001524,0.0002,0.0002,0.000201,0.000212117
data/edge_zerotrans_out.wikipedia-growth,minwait,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,262144,0.001356945705623,0.135694570562303,29.9521,100,2,3094,20,8,55.5,126.33,7.40E-05,0.022437,0.000265,0.000133,0.0006525,0.00105458,1,0,2592,0,0,0,53.39,0.000198,0.001569,0.000202,0.000202,0.000204,0.000205334
data/edge_zerotrans_out.wikipedia-growth,minwait,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,524288,0.002713891411246,0.271389141124605,30.016,100,2,114107,43,9.5,17788.5,20757.4,7.50E-05,0.640189,0.000403,0.0001555,0.0520255,0.0969484,1,0,110839,0,0,12753.5,19652.2,0.000197,0.024184,0.000212,0.000206,0.00022,0.000213748
data/edge_zerotrans_out.wikipedia-growth,minwait,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,1048576,0.005427782822492,0.54277828224921,29.9276,100,2,479506,275476,48,406723,227926,7.30E-05,3.9705,1.4868,0.000571,2.90957,1.56822,1,0,470802,243718,0,351172,200922,0.000197,0.241262,0.000211,0.000206,0.00022,0.000214703
data/edge_zerotrans_out.wikipedia-growth,minwait,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,2097152,0.010855565644984,1.08555656449842,30.0105,100,2,858874,577569,173974,760200,482437,7.50E-05,10.5105,4.70405,0.976778,7.62683,4.62469,1,0,822302,449638,105500,624330,391064,0.000198,0.640251,0.000212,0.000208,0.00022,0.000214944
data/edge_zerotrans_out.wikipedia-growth,minwait,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,4194304,0.021711131289969,2.17111312899684,30.1055,100,2,1.13E+06,792269,297612,1.01E+06,668711,7.50E-05,17.9753,8.22635,2.06773,12.8095,8.07634,1,0,1.07E+06,620080,179936,817951,523278,0.000199,1.06066,0.000214,0.000209,0.00022,0.000216223
data/edge_zerotrans_out.wikipedia-growth,minwait,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,8388608,0.043422262579937,4.34222625799368,30.0448,100,2,1.32E+06,925672,419236,1.17E+06,790824,7.50E-05,24.6934,10.7219,2.9177,17.3767,11.0133,1,0,1.23E+06,696752,281230,946456,609566,0.000198,1.08376,0.000212,0.000208,0.000218,0.000214251
data/edge_zerotrans_out.wikipedia-growth,minwait,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,16777216,0.086844525159874,8.68445251598736,29.9801,100,2,1.43E+06,970080,420936,1.25E+06,841703,7.50E-05,31.1068,12.047,3.06704,20.0605,12.7892,1,0,1.32E+06,728688,289051,994085,644867,0.000197,1.27857,0.000212,0.000208,0.000218,0.000214579
data/edge_zerotrans_out.wikipedia-growth,minwait,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,33554432,0.173689050319747,17.3689050319747,29.9481,100,2,1.50E+06,974795,420936,1.28E+06,859992,7.40E-05,34.4273,12.0922,2.90542,21.0145,13.3845,1,0,1.37E+06,733954,289122,1.01E+06,657882,0.000199,1.38366,0.000214,0.000209,0.00022,0.000215878
data/edge_zerotrans_out.wikipedia-growth,minwait,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,67108864,0.347378100639495,34.7378100639495,30.0552,100,2,1.52E+06,974795,420936,1.28E+06,861885,7.50E-05,36.8748,11.9931,3.17616,21.5178,13.7085,1,0,1.37E+06,733954,289122,1.01E+06,659423,0.000198,1.40504,0.000213,0.000208,0.000219,0.000214544
data/edge_zerotrans_out.wikipedia-growth,minwait,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,134217728,0.694756201278989,69.4756201278989,29.857,100,2,1.52E+06,974795,420936,1.28E+06,861944,7.60E-05,37.1901,12.0119,3.1062,20.995,13.532,1,0,1.37E+06,733954,289122,1.01E+06,659469,0.000199,1.40208,0.000214,0.00021,0.000221,0.000216338
data/edge_zerotrans_out.wikipedia-growth,minwait,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,268435456,1.38951240255798,138.951240255798,30.1185,100,2,1.52E+06,974795,420936,1.28E+06,861944,7.50E-05,36.5664,11.9569,3.26822,21.3329,13.5512,1,0,1.37E+06,733954,289122,1.01E+06,659469,0.000197,1.40575,0.000213,0.000208,0.00022,0.000215011
data/edge_zerotrans_out.wikipedia-growth,minwait,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,536870912,2.77902480511596,277.902480511596,29.9598,100,2,1.52E+06,974795,420936,1.28E+06,861944,7.50E-05,36.2712,11.8648,3.115,21.0269,13.5269,1,0,1.37E+06,733954,289122,1.01E+06,659469,0.000198,1.41032,0.000214,0.000209,0.00022,0.000215599
data/edge_zerotrans_out.wikipedia-growth,minwait,41823854,79906290,1.91054,982623600,1175810401,4396,193186801,0,1073741824,5.55804961023191,555.804961023191,30.1211,100,2,1.52E+06,974795,420936,1.28E+06,861944,7.50E-05,36.2447,11.8712,3.10573,21.0469,13.4508,1,0,1.37E+06,733954,289122,1.01E+06,659469,0.000198,1.40922,0.000213,0.000208,0.000219,0.000214697


==> test_environment/beta_values_youtube-u-growth.txt <==
filename,algo,n,M,avg_degree,t_start,t_end,T,lifetime,compression,beta,beta_percent2,beta_percent,readin_time,sources,visit_min,visit_max,visit_median,visit_first,visit_third,visit_medium,runtime_min,runtime_max,runtime_median,runtime_first,runtime_third,runtime_medium,backtracking,cycles_min,cycles_max,cycles_median,cycles_first,cycles_third,cycles_medium,pathruntime_min,pathruntime_max,pathruntime_median,pathruntime_first,pathruntime_third,pathruntime_medium
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,1,5.14403265719997E-08,5.14403265719997E-06,7.26058,100,0,14,0,0,3,1.96,2.00E-06,0.00076,3.00E-06,3.00E-06,2.25E-05,3.50E-05,1,0,0,0,0,0,0,5.80E-05,0.000486,6.10E-05,5.90E-05,0.000113,8.26E-05
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,2,1.02880653143999E-07,1.02880653143999E-05,7.21776,100,0,14,0,0,3,1.96,2.00E-06,0.000742,3.00E-06,3.00E-06,2.20E-05,3.44E-05,1,0,0,0,0,0,0,5.80E-05,0.000496,6.00E-05,5.90E-05,0.000113,8.23E-05
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,4,2.05761306287999E-07,2.05761306287999E-05,7.44456,100,0,14,0,0,3,1.96,2.00E-06,0.000759,3.00E-06,3.00E-06,2.30E-05,3.53E-05,1,0,0,0,0,0,0,5.80E-05,0.000486,6.00E-05,5.90E-05,0.0001125,8.22E-05
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,8,4.11522612575997E-07,4.11522612575997E-05,7.3,100,0,14,0,0,3,1.96,2.00E-06,0.000744,3.00E-06,3.00E-06,2.20E-05,3.46E-05,1,0,0,0,0,0,0,5.80E-05,0.000481,6.00E-05,5.90E-05,0.000113,8.23E-05
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,16,8.23045225151995E-07,8.23045225151995E-05,7.20109,100,0,14,0,0,3,1.96,2.00E-06,0.000769,3.00E-06,2.00E-06,2.30E-05,3.52E-05,1,0,0,0,0,0,0,5.80E-05,0.000479,6.10E-05,5.90E-05,0.000114,8.26E-05
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,32,1.64609045030399E-06,0.00016460904503,7.81923,100,0,14,0,0,3,1.96,2.00E-06,0.000753,3.00E-06,2.00E-06,2.30E-05,3.51E-05,1,0,0,0,0,0,0,5.80E-05,0.000543,6.35E-05,6.00E-05,0.000113,8.44E-05
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,64,3.29218090060798E-06,0.000329218090061,7.31117,100,0,14,0,0,3,1.96,2.00E-06,0.000802,3.00E-06,3.00E-06,2.30E-05,3.60E-05,1,0,0,0,0,0,0,5.80E-05,0.000487,6.00E-05,5.90E-05,0.000113,8.23E-05
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,128,6.58436180121596E-06,0.000658436180122,7.38327,100,0,14,0,0,3,1.96,2.00E-06,0.000771,3.00E-06,3.00E-06,2.30E-05,3.55E-05,1,0,0,0,0,0,0,5.80E-05,0.000494,6.10E-05,5.90E-05,0.000113,8.29E-05
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,256,1.31687236024319E-05,0.001316872360243,7.23526,100,0,14,0,0,3,1.96,2.00E-06,0.000741,3.00E-06,2.50E-06,2.25E-05,3.46E-05,1,0,0,0,0,0,0,5.80E-05,0.000485,6.00E-05,5.90E-05,0.000113,8.24E-05
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,512,2.63374472048638E-05,0.002633744720486,7.2965,100,0,14,0,0,3,1.96,2.00E-06,0.000746,3.00E-06,3.00E-06,2.35E-05,3.49E-05,1,0,0,0,0,0,0,5.80E-05,0.000489,6.00E-05,5.90E-05,0.000112,8.25E-05
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,1024,5.26748944097277E-05,0.005267489440973,7.30726,100,0,14,0,0,3,1.96,2.00E-06,0.000751,3.00E-06,2.00E-06,2.25E-05,3.49E-05,1,0,0,0,0,0,0,5.80E-05,0.000489,6.00E-05,5.90E-05,0.000113,8.24E-05
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,2048,0.000105349788819,0.010534978881946,7.1987,100,0,14,0,0,3,1.96,2.00E-06,0.000749,3.00E-06,2.00E-06,2.30E-05,3.46E-05,1,0,0,0,0,0,0,5.80E-05,0.000484,6.10E-05,5.90E-05,0.000113,8.28E-05
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,4096,0.000210699577639,0.021069957763891,7.37871,100,0,14,0,0,3,1.96,2.00E-06,0.000737,3.00E-06,3.00E-06,2.30E-05,3.65E-05,1,0,0,0,0,0,0,5.80E-05,0.000645,6.40E-05,6.00E-05,0.000113,8.56E-05
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,8192,0.000421399155278,0.042139915527782,7.89138,100,0,14,0,0,3,1.96,2.00E-06,0.000774,3.00E-06,3.00E-06,2.30E-05,3.50E-05,1,0,0,0,0,0,0,5.80E-05,0.000478,6.00E-05,5.90E-05,0.000112,8.23E-05
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,16384,0.000842798310556,0.084279831055564,7.33708,100,0,14,0,0,3,1.96,2.00E-06,0.000749,3.00E-06,3.00E-06,2.30E-05,3.52E-05,1,0,0,0,0,0,0,5.80E-05,0.000481,6.00E-05,5.90E-05,0.000113,8.24E-05
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,32768,0.001685596621111,0.168559662111129,7.2354,100,0,14,0,0,3,1.96,2.00E-06,0.00074,3.00E-06,2.00E-06,2.25E-05,3.41E-05,1,0,0,0,0,0,0,5.80E-05,0.000486,6.00E-05,5.90E-05,0.000113,8.21E-05
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,65536,0.003371193242223,0.337119324222257,7.25174,100,0,14,0,0,3,1.96,2.00E-06,0.000791,3.00E-06,2.50E-06,2.30E-05,3.60E-05,1,0,0,0,0,0,0,5.80E-05,0.000484,6.00E-05,5.90E-05,0.000112,8.27E-05
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,131072,0.006742386484445,0.674238648444514,7.46255,100,0,1987,0,0,3.5,65.09,2.00E-06,0.002475,3.00E-06,2.00E-06,2.70E-05,9.39E-05,1,0,0,0,0,0,0,5.70E-05,0.000596,6.00E-05,6.00E-05,6.10E-05,6.11E-05
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,262144,0.01348477296889,1.34847729688903,7.21235,100,0,84862,0,0,3.5,2315.63,2.00E-06,0.057543,3.00E-06,3.00E-06,2.35E-05,0.00160387,1,0,0,0,0,0,0,5.80E-05,0.000489,6.10E-05,6.10E-05,6.20E-05,6.21E-05
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,524288,0.026969545937781,2.69695459377806,7.37015,100,0,217173,0,0,4,11945.6,2.00E-06,0.191286,3.00E-06,3.00E-06,2.35E-05,0.0087321,1,0,0,0,0,0,0,5.80E-05,0.000482,6.10E-05,6.10E-05,6.20E-05,6.20E-05
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,1048576,0.053939091875561,5.39390918755611,7.2004,100,0,349632,0,0,4,28914.6,2.00E-06,0.351628,3.00E-06,2.00E-06,2.30E-05,0.0245876,1,0,0,0,0,0,0,5.80E-05,0.000487,6.10E-05,6.10E-05,6.20E-05,6.18E-05
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,2097152,0.107878183751122,10.7878183751122,7.21285,100,0,612924,0,0,4,46843.5,2.00E-06,0.698356,3.00E-06,3.00E-06,2.35E-05,0.046059,1,0,0,0,0,0,0,5.80E-05,0.000542,6.10E-05,6.10E-05,6.20E-05,6.18E-05
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,4194304,0.215756367502244,21.5756367502244,7.27123,100,0,843116,0,0,4,65647.4,2.00E-06,1.19796,3.00E-06,2.00E-06,2.55E-05,0.0722895,1,0,0,0,0,0,0,5.80E-05,0.000548,6.10E-05,6.10E-05,6.20E-05,6.15E-05
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,8388608,0.431512735004489,43.1512735004489,7.20463,100,0,902057,0,0,4,69196.6,2.00E-06,1.25769,3.00E-06,3.00E-06,2.60E-05,0.0781376,1,0,0,0,0,0,0,5.80E-05,0.000502,6.10E-05,6.10E-05,6.20E-05,6.17E-05
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,16777216,0.863025470008978,86.3025470008978,7.24746,100,0,913534,0,0,7,76786.7,2.00E-06,1.27877,3.00E-06,3.00E-06,2.95E-05,0.0882024,1,0,0,0,0,0,0,5.80E-05,0.000508,6.10E-05,6.10E-05,6.20E-05,6.21E-05
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,33554432,1.72605094001796,172.605094001796,7.21714,100,0,913550,0,0,7,76786.9,2.00E-06,1.28899,3.00E-06,3.00E-06,3.00E-05,0.0880518,1,0,0,0,0,0,0,5.80E-05,0.000499,6.10E-05,6.10E-05,6.20E-05,6.17E-05
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,67108864,3.45210188003591,345.210188003591,7.28686,100,0,913550,0,0,7,76786.9,2.00E-06,1.28162,3.00E-06,3.00E-06,2.85E-05,0.0877728,1,0,0,0,0,0,0,5.80E-05,0.000501,6.10E-05,6.10E-05,6.20E-05,6.13E-05
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,134217728,6.90420376007182,690.420376007182,7.27867,100,0,913550,0,0,7,76786.9,2.00E-06,1.46461,3.00E-06,2.00E-06,2.90E-05,0.0898379,1,0,0,0,0,0,0,5.80E-05,0.000552,6.20E-05,6.10E-05,6.20E-05,6.19E-05
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,268435456,13.8084075201436,1380.84075201436,7.2226,100,0,913550,0,0,7,76786.9,2.00E-06,1.28743,3.00E-06,3.00E-06,2.80E-05,0.0886442,1,0,0,0,0,0,0,5.80E-05,0.000506,6.10E-05,6.10E-05,6.20E-05,6.15E-05
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,536870912,27.6168150402873,2761.68150402873,7.33016,100,0,913550,0,0,7,76786.9,2.00E-06,1.28033,3.00E-06,3.00E-06,2.95E-05,0.088396,1,0,0,0,0,0,0,5.80E-05,0.000496,6.10E-05,6.10E-05,6.20E-05,6.21E-05
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,1073741824,55.2336300805746,5523.36300805746,7.23194,100,0,913550,0,0,7,76786.9,2.00E-06,1.27937,3.00E-06,3.00E-06,2.85E-05,0.0889798,1,0,0,0,0,0,0,5.80E-05,0.000503,6.10E-05,6.10E-05,6.20E-05,6.20E-05
data/edge_zerotrans_out.youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,1,5.14403265719997E-08,5.14403265719997E-06,7.38417,100,1,14,1,1,3,2.56,5.00E-06,0.001249,7.00E-06,6.50E-06,2.20E-05,5.10E-05,1,0,0,0,0,0,0,5.80E-05,0.000484,6.10E-05,6.00E-05,0.0001135,8.29E-05
data/edge_zerotrans_out.youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,2,1.02880653143999E-07,1.02880653143999E-05,7.21278,100,1,14,1,1,3,2.56,6.00E-06,0.001335,7.00E-06,6.00E-06,2.10E-05,5.34E-05,1,0,0,0,0,0,0,5.80E-05,0.000479,6.00E-05,5.90E-05,0.000113,8.21E-05
data/edge_zerotrans_out.youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,4,2.05761306287999E-07,2.05761306287999E-05,7.21607,100,1,14,1,1,3,2.56,6.00E-06,0.001252,7.00E-06,7.00E-06,2.15E-05,5.12E-05,1,0,0,0,0,0,0,5.80E-05,0.000479,6.10E-05,5.90E-05,0.000114,8.25E-05
data/edge_zerotrans_out.youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,8,4.11522612575997E-07,4.11522612575997E-05,7.19523,100,1,14,1,1,3,2.56,6.00E-06,0.00141,7.00E-06,6.00E-06,2.15E-05,5.53E-05,1,0,0,0,0,0,0,5.80E-05,0.000487,6.00E-05,5.90E-05,0.000113,8.23E-05
data/edge_zerotrans_out.youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,16,8.23045225151995E-07,8.23045225151995E-05,7.94332,100,1,14,1,1,3,2.56,5.00E-06,0.001238,7.00E-06,6.00E-06,2.20E-05,5.02E-05,1,0,0,0,0,0,0,5.80E-05,0.000484,6.00E-05,5.90E-05,0.000113,8.17E-05
data/edge_zerotrans_out.youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,32,1.64609045030399E-06,0.00016460904503,7.32624,100,1,14,1,1,3,2.56,6.00E-06,0.001245,7.00E-06,7.00E-06,2.20E-05,5.05E-05,1,0,0,0,0,0,0,5.80E-05,0.000481,6.00E-05,5.90E-05,0.000114,8.20E-05
data/edge_zerotrans_out.youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,64,3.29218090060798E-06,0.000329218090061,7.20577,100,1,14,1,1,3,2.56,5.00E-06,0.001239,7.00E-06,6.00E-06,2.35E-05,5.05E-05,1,0,0,0,0,0,0,5.80E-05,0.000476,6.00E-05,5.90E-05,0.000113,8.17E-05
data/edge_zerotrans_out.youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,128,6.58436180121596E-06,0.000658436180122,7.36218,100,1,14,1,1,3,2.56,6.00E-06,0.001386,7.00E-06,7.00E-06,2.20E-05,5.50E-05,1,0,0,0,0,0,0,5.80E-05,0.000491,6.10E-05,5.90E-05,0.000114,8.26E-05
data/edge_zerotrans_out.youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,256,1.31687236024319E-05,0.001316872360243,7.73591,100,1,14,1,1,3,2.56,6.00E-06,0.001246,7.50E-06,7.00E-06,2.50E-05,5.24E-05,1,0,0,0,0,0,0,5.80E-05,0.000485,6.00E-05,5.90E-05,0.000113,8.23E-05
data/edge_zerotrans_out.youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,512,2.63374472048638E-05,0.002633744720486,7.60728,100,1,14,1,1,3,2.56,6.00E-06,0.001228,7.00E-06,6.00E-06,2.20E-05,5.00E-05,1,0,0,0,0,0,0,5.80E-05,0.000492,6.00E-05,5.90E-05,0.000113,8.16E-05
data/edge_zerotrans_out.youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,1024,5.26748944097277E-05,0.005267489440973,7.2123,100,1,14,1,1,3,2.56,6.00E-06,0.001228,7.00E-06,6.00E-06,2.15E-05,5.02E-05,1,0,0,0,0,0,0,5.80E-05,0.000487,6.00E-05,5.90E-05,0.000113,8.17E-05
data/edge_zerotrans_out.youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,2048,0.000105349788819,0.010534978881946,7.29929,100,1,14,1,1,3,2.56,5.00E-06,0.001227,7.00E-06,6.00E-06,2.05E-05,5.00E-05,1,0,0,0,0,0,0,5.80E-05,0.000483,6.00E-05,5.90E-05,0.000113,8.19E-05
data/edge_zerotrans_out.youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,4096,0.000210699577639,0.021069957763891,7.22116,100,1,14,1,1,3,2.56,6.00E-06,0.001265,7.00E-06,6.00E-06,2.15E-05,5.11E-05,1,0,0,0,0,0,0,5.80E-05,0.000488,6.00E-05,5.90E-05,0.000113,8.20E-05
data/edge_zerotrans_out.youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,8192,0.000421399155278,0.042139915527782,7.23302,100,1,14,1,1,3,2.56,6.00E-06,0.001248,7.00E-06,7.00E-06,2.15E-05,5.06E-05,1,0,0,0,0,0,0,5.80E-05,0.000488,6.00E-05,5.90E-05,0.000113,8.20E-05
data/edge_zerotrans_out.youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,16384,0.000842798310556,0.084279831055564,7.28766,100,1,14,1,1,3,2.56,6.00E-06,0.001231,7.00E-06,6.00E-06,2.15E-05,5.03E-05,1,0,0,0,0,0,0,5.80E-05,0.000479,6.00E-05,5.90E-05,0.000113,8.18E-05
data/edge_zerotrans_out.youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,32768,0.001685596621111,0.168559662111129,7.63961,100,1,14,1,1,3,2.56,5.00E-06,0.00124,7.00E-06,6.00E-06,2.20E-05,5.05E-05,1,0,0,0,0,0,0,5.80E-05,0.000484,6.00E-05,5.90E-05,0.0001135,8.19E-05
data/edge_zerotrans_out.youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,65536,0.003371193242223,0.337119324222257,7.20509,100,1,14,1,1,3,2.56,6.00E-06,0.001226,7.00E-06,6.50E-06,2.25E-05,5.08E-05,1,0,0,0,0,0,0,5.80E-05,0.000487,6.00E-05,5.90E-05,0.000113,8.19E-05
data/edge_zerotrans_out.youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,131072,0.006742386484445,0.674238648444514,7.21432,100,1,1987,1,1,3.5,65.69,5.00E-06,0.004686,7.00E-06,6.00E-06,2.15E-05,0.0001605,1,0,0,0,0,0,0,5.80E-05,0.000485,6.00E-05,6.00E-05,6.10E-05,6.09E-05
data/edge_zerotrans_out.youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,262144,0.01348477296889,1.34847729688903,7.26149,100,1,84862,1,1,3.5,2316.23,6.00E-06,0.138093,7.00E-06,6.00E-06,2.45E-05,0.00376934,1,0,0,0,0,0,0,5.80E-05,0.009808,6.10E-05,6.10E-05,6.10E-05,6.14E-05
data/edge_zerotrans_out.youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,524288,0.026969545937781,2.69695459377806,7.21776,100,1,217173,1,1,4,11946.2,5.00E-06,0.475975,7.00E-06,6.00E-06,2.40E-05,0.0217003,1,0,0,0,0,0,0,5.80E-05,0.038952,6.10E-05,6.10E-05,6.20E-05,6.21E-05
data/edge_zerotrans_out.youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,1048576,0.053939091875561,5.39390918755611,7.23817,100,1,349632,1,1,4,28915.2,6.00E-06,0.863395,7.00E-06,6.00E-06,2.50E-05,0.0626473,1,0,0,0,0,0,0,5.80E-05,0.07385,6.20E-05,6.10E-05,6.30E-05,6.26E-05
data/edge_zerotrans_out.youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,2097152,0.107878183751122,10.7878183751122,7.325,100,1,612924,1,1,4,46844.1,6.00E-06,1.63022,7.00E-06,6.00E-06,2.60E-05,0.118449,1,0,0,0,0,0,0,5.90E-05,0.138735,6.30E-05,6.20E-05,6.30E-05,6.35E-05
data/edge_zerotrans_out.youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,4194304,0.215756367502244,21.5756367502244,7.26086,100,1,843116,1,1,4,65648,6.00E-06,2.63343,7.00E-06,7.00E-06,2.90E-05,0.191557,1,0,0,0,0,0,0,5.90E-05,0.190184,6.20E-05,6.20E-05,6.40E-05,6.32E-05
data/edge_zerotrans_out.youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,8388608,0.431512735004489,43.1512735004489,7.19564,100,1,902057,1,1,4,69197.2,6.00E-06,3.16559,7.00E-06,6.00E-06,2.90E-05,0.214174,1,0,0,0,0,0,0,5.90E-05,0.218627,6.30E-05,6.20E-05,6.40E-05,6.36E-05
data/edge_zerotrans_out.youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,16777216,0.863025470008978,86.3025470008978,7.22034,100,1,913534,1,1,7,76787.3,5.00E-06,3.11714,7.00E-06,6.00E-06,3.35E-05,0.231672,1,0,0,0,0,0,0,5.90E-05,0.220345,6.30E-05,6.20E-05,6.40E-05,6.32E-05
data/edge_zerotrans_out.youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,33554432,1.72605094001796,172.605094001796,7.25322,100,1,913550,1,1,7,76787.5,6.00E-06,3.02268,7.00E-06,6.00E-06,3.45E-05,0.229224,1,0,0,0,0,0,0,5.90E-05,0.222605,6.20E-05,6.20E-05,6.30E-05,6.29E-05
data/edge_zerotrans_out.youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,67108864,3.45210188003591,345.210188003591,7.24119,100,1,913550,1,1,7,76787.5,5.00E-06,3.06164,7.00E-06,6.00E-06,3.25E-05,0.229238,1,0,0,0,0,0,0,5.90E-05,0.222902,6.20E-05,6.20E-05,6.30E-05,6.28E-05
data/edge_zerotrans_out.youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,134217728,6.90420376007182,690.420376007182,7.20745,100,1,913550,1,1,7,76787.5,6.00E-06,3.07301,7.00E-06,6.00E-06,3.30E-05,0.23123,1,0,0,0,0,0,0,5.90E-05,0.222676,6.20E-05,6.20E-05,6.30E-05,6.30E-05
data/edge_zerotrans_out.youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,268435456,13.8084075201436,1380.84075201436,7.24734,100,1,913550,1,1,7,76787.5,6.00E-06,3.03355,7.00E-06,7.00E-06,3.45E-05,0.236846,1,0,0,0,0,0,0,5.90E-05,0.222173,6.30E-05,6.20E-05,6.40E-05,6.33E-05
data/edge_zerotrans_out.youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,536870912,27.6168150402873,2761.68150402873,7.21947,100,1,913550,1,1,7,76787.5,6.00E-06,3.03533,7.00E-06,7.00E-06,3.45E-05,0.229588,1,0,0,0,0,0,0,5.90E-05,0.222818,6.20E-05,6.10E-05,6.30E-05,6.25E-05
data/edge_zerotrans_out.youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,1073741824,55.2336300805746,5523.36300805746,7.40382,100,1,913550,1,1,7,76787.5,5.00E-06,3.02462,7.00E-06,6.00E-06,3.30E-05,0.229687,1,0,0,0,0,0,0,5.90E-05,0.233853,6.30E-05,6.20E-05,6.40E-05,6.33E-05
data/edge_zerotrans_out.youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,1,5.14403265719997E-08,5.14403265719997E-06,7.61531,100,1,14,1,1,3,2.56,5.00E-06,0.001234,7.00E-06,6.00E-06,2.25E-05,5.08E-05,1,0,0,0,0,0,0,5.80E-05,0.000481,6.00E-05,5.90E-05,0.000113,8.17E-05
data/edge_zerotrans_out.youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,2,1.02880653143999E-07,1.02880653143999E-05,7.26959,100,1,14,1,1,3,2.56,6.00E-06,0.001243,7.00E-06,7.00E-06,2.35E-05,5.16E-05,1,0,0,0,0,0,0,5.70E-05,0.000484,6.00E-05,5.90E-05,0.000114,8.20E-05
data/edge_zerotrans_out.youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,4,2.05761306287999E-07,2.05761306287999E-05,7.80136,100,1,14,1,1,3,2.56,6.00E-06,0.00125,7.00E-06,7.00E-06,2.30E-05,5.14E-05,1,0,0,0,0,0,0,5.80E-05,0.000485,6.00E-05,5.90E-05,0.000113,8.17E-05
data/edge_zerotrans_out.youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,8,4.11522612575997E-07,4.11522612575997E-05,7.27043,100,1,14,1,1,3,2.56,6.00E-06,0.001224,7.00E-06,7.00E-06,2.20E-05,5.07E-05,1,0,0,0,0,0,0,5.80E-05,0.000488,6.10E-05,5.90E-05,0.000114,8.22E-05
data/edge_zerotrans_out.youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,16,8.23045225151995E-07,8.23045225151995E-05,7.20386,100,1,14,1,1,3,2.56,6.00E-06,0.001227,7.00E-06,6.00E-06,2.40E-05,5.08E-05,1,0,0,0,0,0,0,5.80E-05,0.000486,6.00E-05,5.90E-05,0.000113,8.23E-05
data/edge_zerotrans_out.youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,32,1.64609045030399E-06,0.00016460904503,7.40635,100,1,14,1,1,3,2.56,5.00E-06,0.001227,7.00E-06,6.00E-06,2.20E-05,4.98E-05,1,0,0,0,0,0,0,5.80E-05,0.000487,6.00E-05,5.90E-05,0.000113,8.36E-05
data/edge_zerotrans_out.youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,64,3.29218090060798E-06,0.000329218090061,7.24516,100,1,14,1,1,3,2.56,6.00E-06,0.001227,7.00E-06,6.00E-06,2.15E-05,5.01E-05,1,0,0,0,0,0,0,5.80E-05,0.000495,6.00E-05,5.90E-05,0.000113,8.16E-05
data/edge_zerotrans_out.youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,128,6.58436180121596E-06,0.000658436180122,7.47635,100,1,14,1,1,3,2.56,6.00E-06,0.001238,7.00E-06,7.00E-06,2.20E-05,5.06E-05,1,0,0,0,0,0,0,5.80E-05,0.000494,6.00E-05,5.90E-05,0.000113,8.17E-05
data/edge_zerotrans_out.youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,256,1.31687236024319E-05,0.001316872360243,7.33753,100,1,14,1,1,3,2.56,6.00E-06,0.001225,7.00E-06,6.00E-06,2.20E-05,5.02E-05,1,0,0,0,0,0,0,5.80E-05,0.000501,6.10E-05,5.90E-05,0.000114,8.22E-05
data/edge_zerotrans_out.youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,512,2.63374472048638E-05,0.002633744720486,7.20269,100,1,14,1,1,3,2.56,5.00E-06,0.001229,7.00E-06,6.00E-06,2.20E-05,5.04E-05,1,0,0,0,0,0,0,5.80E-05,0.000485,6.00E-05,5.90E-05,0.000113,8.19E-05
data/edge_zerotrans_out.youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,1024,5.26748944097277E-05,0.005267489440973,7.29003,100,1,14,1,1,3,2.56,6.00E-06,0.001249,7.00E-06,6.00E-06,2.20E-05,5.08E-05,1,0,0,0,0,0,0,5.80E-05,0.000482,6.10E-05,5.90E-05,0.000114,8.23E-05
data/edge_zerotrans_out.youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,2048,0.000105349788819,0.010534978881946,7.23743,100,1,14,1,1,3,2.56,6.00E-06,0.001247,7.00E-06,7.00E-06,2.15E-05,5.13E-05,1,0,0,0,0,0,0,5.80E-05,0.000487,6.00E-05,5.90E-05,0.000113,8.18E-05
data/edge_zerotrans_out.youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,4096,0.000210699577639,0.021069957763891,7.44134,100,1,14,1,1,3,2.56,6.00E-06,0.001229,7.00E-06,7.00E-06,2.15E-05,5.02E-05,1,0,0,0,0,0,0,5.80E-05,0.000484,6.00E-05,5.90E-05,0.000113,8.19E-05
data/edge_zerotrans_out.youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,8192,0.000421399155278,0.042139915527782,7.30664,100,1,14,1,1,3,2.56,6.00E-06,0.001472,7.00E-06,6.00E-06,2.10E-05,5.65E-05,1,0,0,0,0,0,0,5.80E-05,0.000485,6.00E-05,5.90E-05,0.0001135,8.23E-05
data/edge_zerotrans_out.youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,16384,0.000842798310556,0.084279831055564,7.41775,100,1,14,1,1,3,2.56,6.00E-06,0.001223,7.00E-06,7.00E-06,2.20E-05,5.07E-05,1,0,0,0,0,0,0,5.80E-05,0.000485,6.00E-05,5.90E-05,0.000113,8.19E-05
data/edge_zerotrans_out.youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,32768,0.001685596621111,0.168559662111129,7.25865,100,1,14,1,1,3,2.56,6.00E-06,0.001233,8.00E-06,7.00E-06,2.30E-05,5.10E-05,1,0,0,0,0,0,0,5.80E-05,0.000484,6.00E-05,5.90E-05,0.000114,8.18E-05
data/edge_zerotrans_out.youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,65536,0.003371193242223,0.337119324222257,7.20678,100,1,14,1,1,3,2.56,5.00E-06,0.001244,7.00E-06,6.00E-06,2.20E-05,5.06E-05,1,0,0,0,0,0,0,5.80E-05,0.000482,6.00E-05,5.90E-05,0.000113,8.15E-05
data/edge_zerotrans_out.youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,131072,0.006742386484445,0.674238648444514,7.20903,100,1,1987,1,1,3.5,65.69,6.00E-06,0.004704,7.00E-06,6.00E-06,2.20E-05,0.00016136,1,0,0,0,0,0,0,5.80E-05,0.000483,6.00E-05,6.00E-05,6.10E-05,6.09E-05
data/edge_zerotrans_out.youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,262144,0.01348477296889,1.34847729688903,8.01602,100,1,84862,1,1,3.5,2316.23,5.00E-06,0.138251,7.00E-06,6.00E-06,2.30E-05,0.00377394,1,0,0,0,0,0,0,5.80E-05,0.009801,6.10E-05,6.10E-05,6.10E-05,6.12E-05
data/edge_zerotrans_out.youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,524288,0.026969545937781,2.69695459377806,7.20819,100,1,217173,1,1,4,11946.2,6.00E-06,0.475429,7.00E-06,6.00E-06,2.40E-05,0.0217591,1,0,0,0,0,0,0,5.80E-05,0.039349,6.10E-05,6.10E-05,6.20E-05,6.21E-05
data/edge_zerotrans_out.youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,1048576,0.053939091875561,5.39390918755611,7.2347,100,1,349632,1,1,4,28915.2,5.00E-06,0.86062,7.00E-06,6.00E-06,2.45E-05,0.0621589,1,0,0,0,0,0,0,5.80E-05,0.073553,6.20E-05,6.10E-05,6.20E-05,6.22E-05
data/edge_zerotrans_out.youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,2097152,0.107878183751122,10.7878183751122,7.4012,100,1,612924,1,1,4,46844.1,5.00E-06,1.62322,7.00E-06,6.00E-06,2.60E-05,0.120189,1,0,0,0,0,0,0,5.90E-05,0.138234,6.20E-05,6.20E-05,6.30E-05,6.27E-05
data/edge_zerotrans_out.youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,4194304,0.215756367502244,21.5756367502244,7.21406,100,1,843116,1,1,4,65648,6.00E-06,2.63733,7.00E-06,6.00E-06,2.80E-05,0.188469,1,0,0,0,0,0,0,5.90E-05,0.210941,6.20E-05,6.20E-05,6.30E-05,6.29E-05
data/edge_zerotrans_out.youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,8388608,0.431512735004489,43.1512735004489,7.20683,100,1,902057,1,1,4,69197.2,5.00E-06,3.00899,7.00E-06,6.00E-06,2.85E-05,0.207941,1,0,0,0,0,0,0,5.90E-05,0.218675,6.30E-05,6.20E-05,6.40E-05,6.31E-05
data/edge_zerotrans_out.youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,16777216,0.863025470008978,86.3025470008978,7.39719,100,1,913534,1,1,7,76787.3,5.00E-06,3.14305,7.00E-06,6.00E-06,3.35E-05,0.230341,1,0,0,0,0,0,0,5.90E-05,0.245281,6.20E-05,6.20E-05,6.40E-05,6.32E-05
data/edge_zerotrans_out.youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,33554432,1.72605094001796,172.605094001796,7.20374,100,1,913550,1,1,7,76787.5,6.00E-06,3.09852,7.00E-06,6.00E-06,3.65E-05,0.232347,1,0,0,0,0,0,0,5.90E-05,0.222612,6.20E-05,6.20E-05,6.30E-05,6.27E-05
data/edge_zerotrans_out.youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,67108864,3.45210188003591,345.210188003591,7.24557,100,1,913550,1,1,7,76787.5,5.00E-06,3.13422,7.00E-06,6.00E-06,3.40E-05,0.233589,1,0,0,0,0,0,0,5.90E-05,0.222108,6.20E-05,6.10E-05,6.30E-05,6.29E-05
data/edge_zerotrans_out.youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,134217728,6.90420376007182,690.420376007182,7.23061,100,1,913550,1,1,7,76787.5,6.00E-06,3.01889,7.00E-06,6.00E-06,3.40E-05,0.239408,1,0,0,0,0,0,0,5.90E-05,0.222647,6.20E-05,6.20E-05,6.40E-05,6.32E-05
data/edge_zerotrans_out.youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,268435456,13.8084075201436,1380.84075201436,7.21971,100,1,913550,1,1,7,76787.5,5.00E-06,3.08688,7.00E-06,6.00E-06,3.40E-05,0.237059,1,0,0,0,0,0,0,5.90E-05,0.222148,6.20E-05,6.20E-05,6.40E-05,6.30E-05
data/edge_zerotrans_out.youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,536870912,27.6168150402873,2761.68150402873,7.25055,100,1,913550,1,1,7,76787.5,6.00E-06,3.06555,7.00E-06,6.00E-06,3.35E-05,0.23174,1,0,0,0,0,0,0,5.90E-05,0.222677,6.20E-05,6.20E-05,6.30E-05,6.28E-05
data/edge_zerotrans_out.youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,1073741824,55.2336300805746,5523.36300805746,7.2111,100,1,913550,1,1,7,76787.5,5.00E-06,3.10549,7.00E-06,6.00E-06,3.40E-05,0.229349,1,0,0,0,0,0,0,5.90E-05,0.222904,6.20E-05,6.20E-05,6.40E-05,6.31E-05
data/edge_zerotrans_out.youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,1,5.14403265719997E-08,5.14403265719997E-06,7.26233,100,1,14,1,1,3,2.56,7.00E-06,0.00123,7.00E-06,7.00E-06,2.30E-05,5.11E-05,1,0,0,0,0,0,0,5.80E-05,0.000486,6.00E-05,5.90E-05,0.000113,8.18E-05
data/edge_zerotrans_out.youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,2,1.02880653143999E-07,1.02880653143999E-05,7.20126,100,1,14,1,1,3,2.56,6.00E-06,0.001501,7.00E-06,7.00E-06,2.30E-05,5.83E-05,1,0,0,0,0,0,0,5.80E-05,0.000478,6.00E-05,5.90E-05,0.000114,8.19E-05
data/edge_zerotrans_out.youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,4,2.05761306287999E-07,2.05761306287999E-05,7.23861,100,1,14,1,1,3,2.56,6.00E-06,0.001244,7.00E-06,7.00E-06,2.25E-05,5.08E-05,1,0,0,0,0,0,0,5.80E-05,0.000484,6.00E-05,5.90E-05,0.000113,8.19E-05
data/edge_zerotrans_out.youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,8,4.11522612575997E-07,4.11522612575997E-05,7.19359,100,1,14,1,1,3,2.56,6.00E-06,0.001232,7.00E-06,7.00E-06,2.25E-05,5.10E-05,1,0,0,0,0,0,0,5.80E-05,0.000475,6.00E-05,5.90E-05,0.000113,8.16E-05
data/edge_zerotrans_out.youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,16,8.23045225151995E-07,8.23045225151995E-05,7.19681,100,1,14,1,1,3,2.56,6.00E-06,0.001241,7.50E-06,7.00E-06,2.20E-05,5.05E-05,1,0,0,0,0,0,0,5.70E-05,0.000478,6.00E-05,5.90E-05,0.000113,8.19E-05
data/edge_zerotrans_out.youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,32,1.64609045030399E-06,0.00016460904503,7.2702,100,1,14,1,1,3,2.56,6.00E-06,0.001243,7.00E-06,7.00E-06,2.30E-05,5.14E-05,1,0,0,0,0,0,0,5.80E-05,0.000481,6.00E-05,5.90E-05,0.000113,8.18E-05
data/edge_zerotrans_out.youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,64,3.29218090060798E-06,0.000329218090061,7.36079,100,1,14,1,1,3,2.56,6.00E-06,0.001237,7.00E-06,7.00E-06,2.25E-05,5.05E-05,1,0,0,0,0,0,0,5.80E-05,0.000485,6.00E-05,5.90E-05,0.000113,8.15E-05
data/edge_zerotrans_out.youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,128,6.58436180121596E-06,0.000658436180122,8.08721,100,1,14,1,1,3,2.56,6.00E-06,0.001225,8.00E-06,7.00E-06,2.15E-05,5.04E-05,1,0,0,0,0,0,0,5.80E-05,0.00048,6.00E-05,5.90E-05,0.000113,8.18E-05
data/edge_zerotrans_out.youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,256,1.31687236024319E-05,0.001316872360243,7.20875,100,1,14,1,1,3,2.56,6.00E-06,0.001395,7.00E-06,7.00E-06,2.25E-05,5.54E-05,1,0,0,0,0,0,0,5.80E-05,0.000484,6.00E-05,5.90E-05,0.000113,8.16E-05
data/edge_zerotrans_out.youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,512,2.63374472048638E-05,0.002633744720486,7.24234,100,1,14,1,1,3,2.56,7.00E-06,0.001232,7.50E-06,7.00E-06,2.45E-05,5.09E-05,1,0,0,0,0,0,0,5.80E-05,0.000482,6.00E-05,5.90E-05,0.000114,8.19E-05
data/edge_zerotrans_out.youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,1024,5.26748944097277E-05,0.005267489440973,7.4729,100,1,14,1,1,3,2.56,6.00E-06,0.00124,8.00E-06,7.00E-06,2.25E-05,5.09E-05,1,0,0,0,0,0,0,5.80E-05,0.00048,6.00E-05,5.90E-05,0.000113,8.16E-05
data/edge_zerotrans_out.youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,2048,0.000105349788819,0.010534978881946,7.2585,100,1,14,1,1,3,2.56,7.00E-06,0.001226,8.00E-06,7.00E-06,2.45E-05,5.16E-05,1,0,0,0,0,0,0,5.80E-05,0.000478,6.00E-05,5.90E-05,0.000114,8.16E-05
data/edge_zerotrans_out.youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,4096,0.000210699577639,0.021069957763891,7.23655,100,1,14,1,1,3,2.56,6.00E-06,0.001233,7.00E-06,7.00E-06,2.25E-05,5.09E-05,1,0,0,0,0,0,0,5.80E-05,0.000478,6.00E-05,5.90E-05,0.000113,8.20E-05
data/edge_zerotrans_out.youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,8192,0.000421399155278,0.042139915527782,7.25376,100,1,14,1,1,3,2.56,6.00E-06,0.001225,7.00E-06,7.00E-06,2.20E-05,5.09E-05,1,0,0,0,0,0,0,5.80E-05,0.000492,6.00E-05,5.90E-05,0.000114,8.22E-05
data/edge_zerotrans_out.youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,16384,0.000842798310556,0.084279831055564,7.2609,100,1,14,1,1,3,2.56,6.00E-06,0.00124,7.00E-06,7.00E-06,2.40E-05,5.12E-05,1,0,0,0,0,0,0,5.80E-05,0.00049,6.10E-05,6.00E-05,0.000114,8.28E-05
data/edge_zerotrans_out.youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,32768,0.001685596621111,0.168559662111129,7.30404,100,1,14,1,1,3,2.56,6.00E-06,0.001225,7.00E-06,7.00E-06,2.30E-05,5.09E-05,1,0,0,0,0,0,0,5.80E-05,0.000481,6.00E-05,5.90E-05,0.000114,8.20E-05
data/edge_zerotrans_out.youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,65536,0.003371193242223,0.337119324222257,7.23541,100,1,14,1,1,3,2.56,6.00E-06,0.00126,7.00E-06,7.00E-06,2.30E-05,5.15E-05,1,0,0,0,0,0,0,5.80E-05,0.000479,6.00E-05,5.90E-05,0.000113,8.15E-05
data/edge_zerotrans_out.youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,131072,0.006742386484445,0.674238648444514,7.29068,100,1,1987,1,1,3.5,65.69,7.00E-06,0.004709,7.00E-06,7.00E-06,2.45E-05,0.0001624,1,0,0,0,0,0,0,5.80E-05,0.000488,6.00E-05,6.00E-05,6.10E-05,6.09E-05
data/edge_zerotrans_out.youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,262144,0.01348477296889,1.34847729688903,7.23567,100,1,84862,1,1,3.5,2316.23,6.00E-06,0.139378,7.00E-06,7.00E-06,2.45E-05,0.0037988,1,0,0,0,0,0,0,5.80E-05,0.009906,6.10E-05,6.10E-05,6.20E-05,6.20E-05
data/edge_zerotrans_out.youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,524288,0.026969545937781,2.69695459377806,7.20268,100,1,217173,1,1,4,11946.2,7.00E-06,0.484063,8.00E-06,8.00E-06,2.55E-05,0.022006,1,0,0,0,0,0,0,5.80E-05,0.039525,6.10E-05,6.10E-05,6.20E-05,6.18E-05
data/edge_zerotrans_out.youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,1048576,0.053939091875561,5.39390918755611,7.18891,100,1,349632,1,1,4,28915.2,7.00E-06,0.887936,8.00E-06,7.00E-06,2.55E-05,0.0637565,1,0,0,0,0,0,0,5.80E-05,0.074732,6.10E-05,6.10E-05,6.20E-05,6.20E-05
data/edge_zerotrans_out.youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,2097152,0.107878183751122,10.7878183751122,7.23365,100,1,612924,1,1,4,46844.1,6.00E-06,1.6985,7.00E-06,7.00E-06,2.65E-05,0.122553,1,0,0,0,0,0,0,5.90E-05,0.140616,6.20E-05,6.20E-05,6.30E-05,6.25E-05
data/edge_zerotrans_out.youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,4194304,0.215756367502244,21.5756367502244,7.21132,100,1,843116,1,1,4,65648,7.00E-06,2.84664,8.00E-06,7.00E-06,2.90E-05,0.192959,1,0,0,0,0,0,0,5.90E-05,0.194076,6.20E-05,6.10E-05,6.30E-05,6.26E-05
data/edge_zerotrans_out.youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,8388608,0.431512735004489,43.1512735004489,7.26288,100,1,902057,1,1,4,69197.2,6.00E-06,3.08002,7.00E-06,7.00E-06,2.95E-05,0.20963,1,0,0,0,0,0,0,5.80E-05,0.236597,6.20E-05,6.10E-05,6.30E-05,6.26E-05
data/edge_zerotrans_out.youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,16777216,0.863025470008978,86.3025470008978,7.23142,100,1,913534,1,1,7,76787.3,6.00E-06,3.15619,7.00E-06,7.00E-06,3.50E-05,0.235565,1,0,0,0,0,0,0,5.90E-05,0.223935,6.20E-05,6.10E-05,6.30E-05,6.27E-05
data/edge_zerotrans_out.youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,33554432,1.72605094001796,172.605094001796,7.84796,100,1,913550,1,1,7,76787.5,6.00E-06,3.19562,7.00E-06,7.00E-06,3.45E-05,0.236127,1,0,0,0,0,0,0,5.80E-05,0.223889,6.20E-05,6.10E-05,6.30E-05,6.22E-05
data/edge_zerotrans_out.youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,67108864,3.45210188003591,345.210188003591,7.2649,100,1,913550,1,1,7,76787.5,6.00E-06,3.14752,7.00E-06,7.00E-06,3.50E-05,0.234544,1,0,0,0,0,0,0,5.90E-05,0.223178,6.20E-05,6.10E-05,6.40E-05,6.29E-05
data/edge_zerotrans_out.youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,134217728,6.90420376007182,690.420376007182,7.20154,100,1,913550,1,1,7,76787.5,7.00E-06,3.15753,8.00E-06,7.00E-06,3.45E-05,0.236149,1,0,0,0,0,0,0,5.90E-05,0.223892,6.20E-05,6.10E-05,6.30E-05,6.26E-05
data/edge_zerotrans_out.youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,268435456,13.8084075201436,1380.84075201436,7.22743,100,1,913550,1,1,7,76787.5,6.00E-06,3.17512,7.50E-06,7.00E-06,3.50E-05,0.238939,1,0,0,0,0,0,0,5.80E-05,0.224201,6.20E-05,6.10E-05,6.30E-05,6.24E-05
data/edge_zerotrans_out.youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,536870912,27.6168150402873,2761.68150402873,7.23616,100,1,913550,1,1,7,76787.5,6.00E-06,3.2085,7.00E-06,7.00E-06,3.35E-05,0.235712,1,0,0,0,0,0,0,5.90E-05,0.223809,6.20E-05,6.10E-05,6.40E-05,6.30E-05
data/edge_zerotrans_out.youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,1073741824,55.2336300805746,5523.36300805746,7.40764,100,1,913550,1,1,7,76787.5,6.00E-06,3.16812,8.00E-06,7.00E-06,3.45E-05,0.238277,1,0,0,0,0,0,0,5.90E-05,0.223321,6.20E-05,6.10E-05,6.30E-05,6.27E-05
data/edge_zerotrans_out.youtube-u-growth,hopcount,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,1,5.14403265719997E-08,5.14403265719997E-06,7.26228,100,1,14,1,1,3,2.56,5.00E-06,0.001229,7.00E-06,6.00E-06,2.15E-05,5.02E-05,1,0,0,0,0,0,0,5.80E-05,0.000484,6.00E-05,5.90E-05,0.000113,8.19E-05
data/edge_zerotrans_out.youtube-u-growth,hopcount,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,2,1.02880653143999E-07,1.02880653143999E-05,7.43356,100,1,14,1,1,3,2.56,5.00E-06,0.001239,6.00E-06,6.00E-06,2.10E-05,4.97E-05,1,0,0,0,0,0,0,5.80E-05,0.000497,6.00E-05,5.90E-05,0.000113,8.17E-05
data/edge_zerotrans_out.youtube-u-growth,hopcount,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,4,2.05761306287999E-07,2.05761306287999E-05,7.33896,100,1,14,1,1,3,2.56,6.00E-06,0.001226,7.00E-06,7.00E-06,2.25E-05,5.07E-05,1,0,0,0,0,0,0,5.80E-05,0.000484,6.00E-05,5.90E-05,0.000114,8.18E-05
data/edge_zerotrans_out.youtube-u-growth,hopcount,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,8,4.11522612575997E-07,4.11522612575997E-05,7.41968,100,1,14,1,1,3,2.56,5.00E-06,0.001243,7.00E-06,6.00E-06,2.10E-05,4.97E-05,1,0,0,0,0,0,0,5.80E-05,0.000532,6.10E-05,6.00E-05,0.000113,8.31E-05
data/edge_zerotrans_out.youtube-u-growth,hopcount,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,16,8.23045225151995E-07,8.23045225151995E-05,7.24485,100,1,14,1,1,3,2.56,5.00E-06,0.001225,7.00E-06,6.00E-06,2.15E-05,5.00E-05,1,0,0,0,0,0,0,5.70E-05,0.000487,6.00E-05,5.90E-05,0.000114,8.19E-05
data/edge_zerotrans_out.youtube-u-growth,hopcount,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,32,1.64609045030399E-06,0.00016460904503,7.24329,100,1,14,1,1,3,2.56,5.00E-06,0.001238,7.00E-06,6.00E-06,2.20E-05,5.05E-05,1,0,0,0,0,0,0,5.80E-05,0.000483,6.10E-05,5.90E-05,0.000114,8.24E-05
data/edge_zerotrans_out.youtube-u-growth,hopcount,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,64,3.29218090060798E-06,0.000329218090061,7.32978,100,1,14,1,1,3,2.56,6.00E-06,0.001221,7.00E-06,6.00E-06,2.15E-05,4.99E-05,1,0,0,0,0,0,0,5.70E-05,0.000488,6.00E-05,5.90E-05,0.000113,8.20E-05
data/edge_zerotrans_out.youtube-u-growth,hopcount,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,128,6.58436180121596E-06,0.000658436180122,7.34588,100,1,14,1,1,3,2.56,5.00E-06,0.001231,7.00E-06,6.00E-06,2.10E-05,4.98E-05,1,0,0,0,0,0,0,5.80E-05,0.000474,6.00E-05,5.90E-05,0.000113,8.15E-05
data/edge_zerotrans_out.youtube-u-growth,hopcount,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,256,1.31687236024319E-05,0.001316872360243,7.26014,100,1,14,1,1,3,2.56,5.00E-06,0.001237,6.50E-06,6.00E-06,2.10E-05,4.96E-05,1,0,0,0,0,0,0,5.80E-05,0.000483,6.10E-05,5.90E-05,0.000114,8.26E-05
data/edge_zerotrans_out.youtube-u-growth,hopcount,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,512,2.63374472048638E-05,0.002633744720486,7.21867,100,1,14,1,1,3,2.56,6.00E-06,0.00123,7.00E-06,6.00E-06,2.20E-05,5.02E-05,1,0,0,0,0,0,0,5.80E-05,0.000482,6.00E-05,5.90E-05,0.000113,8.20E-05
data/edge_zerotrans_out.youtube-u-growth,hopcount,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,1024,5.26748944097277E-05,0.005267489440973,7.36054,100,1,14,1,1,3,2.56,5.00E-06,0.001222,7.00E-06,6.00E-06,2.10E-05,4.99E-05,1,0,0,0,0,0,0,5.80E-05,0.00053,6.10E-05,6.00E-05,0.000114,8.28E-05
data/edge_zerotrans_out.youtube-u-growth,hopcount,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,2048,0.000105349788819,0.010534978881946,7.29921,100,1,14,1,1,3,2.56,6.00E-06,0.001246,7.00E-06,6.00E-06,2.20E-05,5.04E-05,1,0,0,0,0,0,0,5.70E-05,0.00048,6.00E-05,5.90E-05,0.000113,8.17E-05
data/edge_zerotrans_out.youtube-u-growth,hopcount,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,4096,0.000210699577639,0.021069957763891,7.77514,100,1,14,1,1,3,2.56,5.00E-06,0.001222,7.00E-06,6.00E-06,2.10E-05,4.95E-05,1,0,0,0,0,0,0,5.80E-05,0.000486,6.00E-05,5.90E-05,0.000113,8.19E-05
data/edge_zerotrans_out.youtube-u-growth,hopcount,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,8192,0.000421399155278,0.042139915527782,7.27457,100,1,14,1,1,3,2.56,6.00E-06,0.001244,7.00E-06,6.00E-06,2.15E-05,5.00E-05,1,0,0,0,0,0,0,5.80E-05,0.000519,6.00E-05,5.90E-05,0.000113,8.22E-05
data/edge_zerotrans_out.youtube-u-growth,hopcount,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,16384,0.000842798310556,0.084279831055564,7.40545,100,1,14,1,1,3,2.56,5.00E-06,0.001222,7.00E-06,6.00E-06,2.10E-05,4.95E-05,1,0,0,0,0,0,0,5.80E-05,0.00048,6.10E-05,5.90E-05,0.000114,8.24E-05
data/edge_zerotrans_out.youtube-u-growth,hopcount,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,32768,0.001685596621111,0.168559662111129,7.29039,100,1,14,1,1,3,2.56,6.00E-06,0.001224,7.00E-06,6.00E-06,2.15E-05,5.01E-05,1,0,0,0,0,0,0,5.80E-05,0.00055,6.05E-05,5.90E-05,0.000114,8.31E-05
data/edge_zerotrans_out.youtube-u-growth,hopcount,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,65536,0.003371193242223,0.337119324222257,7.19786,100,1,14,1,1,3,2.56,5.00E-06,0.001222,6.00E-06,6.00E-06,2.10E-05,4.95E-05,1,0,0,0,0,0,0,5.80E-05,0.000483,6.00E-05,5.90E-05,0.000113,8.16E-05
data/edge_zerotrans_out.youtube-u-growth,hopcount,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,131072,0.006742386484445,0.674238648444514,7.20473,100,1,1987,1,1,3.5,65.69,5.00E-06,0.004631,7.00E-06,6.00E-06,2.05E-05,0.00015869,1,0,0,0,0,0,0,5.80E-05,0.000487,6.10E-05,6.00E-05,6.10E-05,6.13E-05
data/edge_zerotrans_out.youtube-u-growth,hopcount,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,262144,0.01348477296889,1.34847729688903,7.40552,100,1,84862,1,1,3.5,2316.23,6.00E-06,0.135484,7.00E-06,6.00E-06,2.45E-05,0.0036945,1,0,0,0,0,0,0,5.70E-05,0.009797,6.10E-05,6.10E-05,6.10E-05,6.14E-05
data/edge_zerotrans_out.youtube-u-growth,hopcount,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,524288,0.026969545937781,2.69695459377806,7.20013,100,1,217173,1,1,4,11946.2,6.00E-06,0.495546,7.00E-06,6.00E-06,2.50E-05,0.022199,1,0,0,0,0,0,0,5.80E-05,0.039292,6.10E-05,6.10E-05,6.30E-05,6.23E-05
data/edge_zerotrans_out.youtube-u-growth,hopcount,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,1048576,0.053939091875561,5.39390918755611,7.37893,100,1,349632,1,1,4,28915.2,5.00E-06,0.868534,7.00E-06,6.00E-06,2.45E-05,0.0623378,1,0,0,0,0,0,0,5.80E-05,0.074838,6.20E-05,6.10E-05,6.20E-05,6.23E-05
data/edge_zerotrans_out.youtube-u-growth,hopcount,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,2097152,0.107878183751122,10.7878183751122,7.31781,100,1,612924,1,1,4,46844.1,5.00E-06,1.65875,7.00E-06,6.00E-06,2.50E-05,0.119002,1,0,0,0,0,0,0,5.90E-05,0.140856,6.20E-05,6.10E-05,6.20E-05,6.23E-05
data/edge_zerotrans_out.youtube-u-growth,hopcount,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,4194304,0.215756367502244,21.5756367502244,7.28941,100,1,843116,1,1,4,65648,6.00E-06,2.662,7.00E-06,6.00E-06,2.80E-05,0.188365,1,0,0,0,0,0,0,5.90E-05,0.193912,6.20E-05,6.10E-05,6.40E-05,6.31E-05
data/edge_zerotrans_out.youtube-u-growth,hopcount,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,8388608,0.431512735004489,43.1512735004489,7.20829,100,1,902057,1,1,4,69197.2,5.00E-06,3.09947,7.00E-06,6.00E-06,2.70E-05,0.207534,1,0,0,0,0,0,0,5.90E-05,0.220806,6.20E-05,6.10E-05,6.30E-05,6.25E-05
data/edge_zerotrans_out.youtube-u-growth,hopcount,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,16777216,0.863025470008978,86.3025470008978,7.26362,100,1,913534,1,1,7,76787.3,6.00E-06,3.10963,7.00E-06,6.00E-06,3.30E-05,0.234744,1,0,0,0,0,0,0,5.90E-05,0.223894,6.20E-05,6.10E-05,6.40E-05,6.29E-05
data/edge_zerotrans_out.youtube-u-growth,hopcount,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,33554432,1.72605094001796,172.605094001796,7.21653,100,1,913550,1,1,7,76787.5,6.00E-06,3.10995,7.00E-06,6.00E-06,3.35E-05,0.233149,1,0,0,0,0,0,0,5.90E-05,0.249451,6.20E-05,6.10E-05,6.30E-05,6.27E-05
data/edge_zerotrans_out.youtube-u-growth,hopcount,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,67108864,3.45210188003591,345.210188003591,7.22095,100,1,913550,1,1,7,76787.5,5.00E-06,3.10671,7.00E-06,6.00E-06,3.30E-05,0.231851,1,0,0,0,0,0,0,5.90E-05,0.223899,6.20E-05,6.10E-05,6.40E-05,6.28E-05
data/edge_zerotrans_out.youtube-u-growth,hopcount,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,134217728,6.90420376007182,690.420376007182,7.2619,100,1,913550,1,1,7,76787.5,6.00E-06,3.25854,7.00E-06,6.00E-06,3.60E-05,0.235312,1,0,0,0,0,0,0,5.90E-05,0.223943,6.20E-05,6.10E-05,6.30E-05,6.24E-05
data/edge_zerotrans_out.youtube-u-growth,hopcount,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,268435456,13.8084075201436,1380.84075201436,7.20182,100,1,913550,1,1,7,76787.5,6.00E-06,3.10601,7.00E-06,6.00E-06,3.35E-05,0.232135,1,0,0,0,0,0,0,5.90E-05,0.224502,6.20E-05,6.10E-05,6.40E-05,6.33E-05
data/edge_zerotrans_out.youtube-u-growth,hopcount,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,536870912,27.6168150402873,2761.68150402873,7.25833,100,1,913550,1,1,7,76787.5,5.00E-06,3.11031,7.00E-06,6.00E-06,3.35E-05,0.231445,1,0,0,0,0,0,0,5.90E-05,0.22393,6.20E-05,6.10E-05,6.30E-05,6.26E-05
data/edge_zerotrans_out.youtube-u-growth,hopcount,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,1073741824,55.2336300805746,5523.36300805746,7.21436,100,1,913550,1,1,7,76787.5,5.00E-06,3.14898,7.00E-06,6.00E-06,3.35E-05,0.234428,1,0,0,0,0,0,0,5.90E-05,0.223592,6.20E-05,6.10E-05,6.40E-05,6.30E-05
data/edge_zerotrans_out.youtube-u-growth,minwait,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,1,5.14403265719997E-08,5.14403265719997E-06,7.44324,100,1,14,1,1,3,2.56,5.00E-06,0.00126,6.00E-06,6.00E-06,2.10E-05,5.05E-05,1,0,0,0,0,0,0,5.80E-05,0.000484,6.00E-05,5.90E-05,0.000113,8.20E-05
data/edge_zerotrans_out.youtube-u-growth,minwait,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,2,1.02880653143999E-07,1.02880653143999E-05,7.42362,100,1,14,1,1,3,2.56,6.00E-06,0.001269,7.00E-06,6.00E-06,2.15E-05,5.07E-05,1,0,0,0,0,0,0,5.80E-05,0.000499,6.00E-05,5.90E-05,0.000114,8.20E-05
data/edge_zerotrans_out.youtube-u-growth,minwait,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,4,2.05761306287999E-07,2.05761306287999E-05,7.48357,100,1,14,1,1,3,2.56,6.00E-06,0.001255,7.00E-06,6.00E-06,2.20E-05,5.06E-05,1,0,0,0,0,0,0,5.80E-05,0.000484,6.00E-05,5.90E-05,0.000113,8.18E-05
data/edge_zerotrans_out.youtube-u-growth,minwait,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,8,4.11522612575997E-07,4.11522612575997E-05,7.37652,100,1,14,1,1,3,2.56,6.00E-06,0.001248,7.00E-06,6.00E-06,2.15E-05,5.04E-05,1,0,0,0,0,0,0,5.80E-05,0.000485,6.10E-05,5.90E-05,0.000114,8.22E-05
data/edge_zerotrans_out.youtube-u-growth,minwait,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,16,8.23045225151995E-07,8.23045225151995E-05,7.294,100,1,14,1,1,3,2.56,6.00E-06,0.001324,7.00E-06,6.00E-06,2.20E-05,5.26E-05,1,0,0,0,0,0,0,5.80E-05,0.000532,6.10E-05,6.00E-05,0.000113,8.35E-05
data/edge_zerotrans_out.youtube-u-growth,minwait,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,32,1.64609045030399E-06,0.00016460904503,7.29786,100,1,14,1,1,3,2.56,5.00E-06,0.001271,6.50E-06,6.00E-06,2.10E-05,5.08E-05,1,0,0,0,0,0,0,5.80E-05,0.000483,6.00E-05,5.90E-05,0.000113,8.16E-05
data/edge_zerotrans_out.youtube-u-growth,minwait,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,64,3.29218090060798E-06,0.000329218090061,7.23023,100,1,14,1,1,3,2.56,5.00E-06,0.00124,7.00E-06,6.00E-06,2.10E-05,5.03E-05,1,0,0,0,0,0,0,5.80E-05,0.000477,6.10E-05,5.90E-05,0.000114,8.21E-05
data/edge_zerotrans_out.youtube-u-growth,minwait,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,128,6.58436180121596E-06,0.000658436180122,7.26066,100,1,14,1,1,3,2.56,6.00E-06,0.001256,7.00E-06,6.00E-06,2.10E-05,5.03E-05,1,0,0,0,0,0,0,5.80E-05,0.000478,6.00E-05,5.90E-05,0.000113,8.17E-05
data/edge_zerotrans_out.youtube-u-growth,minwait,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,256,1.31687236024319E-05,0.001316872360243,7.25422,100,1,14,1,1,3,2.56,5.00E-06,0.001234,7.00E-06,6.00E-06,2.15E-05,5.01E-05,1,0,0,0,0,0,0,5.80E-05,0.000497,6.00E-05,5.90E-05,0.0001135,8.18E-05
data/edge_zerotrans_out.youtube-u-growth,minwait,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,512,2.63374472048638E-05,0.002633744720486,7.29772,100,1,14,1,1,3,2.56,6.00E-06,0.001239,7.00E-06,6.00E-06,2.15E-05,5.05E-05,1,0,0,0,0,0,0,5.80E-05,0.000483,6.00E-05,5.90E-05,0.0001135,8.22E-05
data/edge_zerotrans_out.youtube-u-growth,minwait,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,1024,5.26748944097277E-05,0.005267489440973,7.27917,100,1,14,1,1,3,2.56,5.00E-06,0.001289,7.00E-06,6.00E-06,2.15E-05,5.28E-05,1,0,0,0,0,0,0,5.80E-05,0.000482,6.00E-05,5.90E-05,0.000113,8.22E-05
data/edge_zerotrans_out.youtube-u-growth,minwait,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,2048,0.000105349788819,0.010534978881946,7.1905,100,1,14,1,1,3,2.56,5.00E-06,0.001256,6.00E-06,6.00E-06,2.10E-05,5.04E-05,1,0,0,0,0,0,0,5.80E-05,0.00048,6.00E-05,5.90E-05,0.000113,8.15E-05
data/edge_zerotrans_out.youtube-u-growth,minwait,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,4096,0.000210699577639,0.021069957763891,7.22926,100,1,14,1,1,3,2.56,6.00E-06,0.001256,7.00E-06,6.00E-06,2.20E-05,5.08E-05,1,0,0,0,0,0,0,5.80E-05,0.000481,6.00E-05,5.90E-05,0.000113,8.19E-05
data/edge_zerotrans_out.youtube-u-growth,minwait,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,8192,0.000421399155278,0.042139915527782,7.44216,100,1,14,1,1,3,2.56,5.00E-06,0.001232,6.50E-06,6.00E-06,2.05E-05,5.00E-05,1,0,0,0,0,0,0,5.80E-05,0.000482,6.00E-05,5.90E-05,0.000112,8.13E-05
data/edge_zerotrans_out.youtube-u-growth,minwait,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,16384,0.000842798310556,0.084279831055564,7.32251,100,1,14,1,1,3,2.56,6.00E-06,0.001257,7.00E-06,6.00E-06,2.15E-05,5.06E-05,1,0,0,0,0,0,0,5.80E-05,0.000483,6.00E-05,5.90E-05,0.000114,8.18E-05
data/edge_zerotrans_out.youtube-u-growth,minwait,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,32768,0.001685596621111,0.168559662111129,7.46882,100,1,14,1,1,3,2.56,5.00E-06,0.001251,7.00E-06,6.00E-06,2.15E-05,5.02E-05,1,0,0,0,0,0,0,5.80E-05,0.000492,6.00E-05,5.90E-05,0.000113,8.19E-05
data/edge_zerotrans_out.youtube-u-growth,minwait,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,65536,0.003371193242223,0.337119324222257,7.30411,100,1,14,1,1,3,2.56,5.00E-06,0.001273,7.00E-06,6.00E-06,2.30E-05,5.12E-05,1,0,0,0,0,0,0,5.80E-05,0.000482,6.05E-05,5.90E-05,0.000113,8.23E-05
data/edge_zerotrans_out.youtube-u-growth,minwait,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,131072,0.006742386484445,0.674238648444514,7.30924,100,1,1987,1,1,3.5,65.69,6.00E-06,0.004762,7.00E-06,6.00E-06,2.15E-05,0.00016213,1,0,0,0,0,0,0,5.80E-05,0.000486,6.10E-05,6.00E-05,6.10E-05,6.13E-05
data/edge_zerotrans_out.youtube-u-growth,minwait,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,262144,0.01348477296889,1.34847729688903,7.20348,100,1,84862,1,1,3.5,2316.23,6.00E-06,0.140216,7.00E-06,6.00E-06,2.40E-05,0.00382306,1,0,0,0,0,0,0,5.80E-05,0.010842,6.10E-05,6.10E-05,6.20E-05,6.20E-05
data/edge_zerotrans_out.youtube-u-growth,minwait,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,524288,0.026969545937781,2.69695459377806,7.40448,100,1,217173,1,1,4,11946.2,5.00E-06,0.487405,7.00E-06,6.00E-06,2.35E-05,0.022123,1,0,0,0,0,0,0,5.80E-05,0.038208,6.20E-05,6.10E-05,6.40E-05,6.28E-05
data/edge_zerotrans_out.youtube-u-growth,minwait,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,1048576,0.053939091875561,5.39390918755611,7.23517,100,1,349632,1,1,4,28915.2,5.00E-06,0.905141,7.00E-06,6.00E-06,2.30E-05,0.0649793,1,0,0,0,0,0,0,5.80E-05,0.073272,6.30E-05,6.20E-05,6.50E-05,6.37E-05
data/edge_zerotrans_out.youtube-u-growth,minwait,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,2097152,0.107878183751122,10.7878183751122,7.242,100,1,612924,1,1,4,46844.1,6.00E-06,1.76838,7.00E-06,6.00E-06,2.60E-05,0.126926,1,0,0,0,0,0,0,5.90E-05,0.138286,6.30E-05,6.20E-05,6.60E-05,6.43E-05
data/edge_zerotrans_out.youtube-u-growth,minwait,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,4194304,0.215756367502244,21.5756367502244,7.41173,100,1,843116,1,1,4,65648,5.00E-06,2.87884,7.00E-06,6.00E-06,2.90E-05,0.200616,1,0,0,0,0,0,0,5.90E-05,0.167955,6.40E-05,6.20E-05,6.50E-05,6.41E-05
data/edge_zerotrans_out.youtube-u-growth,minwait,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,8388608,0.431512735004489,43.1512735004489,7.19565,100,1,902057,1,1,4,69197.2,6.00E-06,3.24884,7.00E-06,6.00E-06,2.85E-05,0.218341,1,0,0,0,0,0,0,5.90E-05,0.217152,6.40E-05,6.20E-05,6.50E-05,6.40E-05
data/edge_zerotrans_out.youtube-u-growth,minwait,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,16777216,0.863025470008978,86.3025470008978,7.62927,100,1,913534,1,1,7,76787.3,5.00E-06,3.41527,7.00E-06,6.00E-06,3.40E-05,0.245046,1,0,0,0,0,0,0,5.90E-05,0.222475,6.40E-05,6.20E-05,6.60E-05,6.44E-05
data/edge_zerotrans_out.youtube-u-growth,minwait,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,33554432,1.72605094001796,172.605094001796,7.20033,100,1,913550,1,1,7,76787.5,6.00E-06,3.33657,7.00E-06,6.00E-06,3.40E-05,0.24446,1,0,0,0,0,0,0,5.90E-05,0.22252,6.30E-05,6.20E-05,6.50E-05,6.39E-05
data/edge_zerotrans_out.youtube-u-growth,minwait,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,67108864,3.45210188003591,345.210188003591,7.49939,100,1,913550,1,1,7,76787.5,5.00E-06,3.32399,7.00E-06,6.00E-06,3.35E-05,0.247256,1,0,0,0,0,0,0,5.90E-05,0.231882,6.40E-05,6.20E-05,6.50E-05,6.43E-05
data/edge_zerotrans_out.youtube-u-growth,minwait,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,134217728,6.90420376007182,690.420376007182,7.21461,100,1,913550,1,1,7,76787.5,6.00E-06,3.3275,7.00E-06,6.00E-06,3.40E-05,0.246961,1,0,0,0,0,0,0,5.90E-05,0.222599,6.30E-05,6.20E-05,6.50E-05,6.39E-05
data/edge_zerotrans_out.youtube-u-growth,minwait,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,268435456,13.8084075201436,1380.84075201436,7.27049,100,1,913550,1,1,7,76787.5,5.00E-06,3.32395,7.00E-06,6.00E-06,3.30E-05,0.247797,1,0,0,0,0,0,0,5.90E-05,0.223134,6.40E-05,6.20E-05,6.50E-05,6.42E-05
data/edge_zerotrans_out.youtube-u-growth,minwait,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,536870912,27.6168150402873,2761.68150402873,7.20991,100,1,913550,1,1,7,76787.5,5.00E-06,3.44565,7.00E-06,6.00E-06,3.70E-05,0.248765,1,0,0,0,0,0,0,5.90E-05,0.222499,6.40E-05,6.20E-05,6.50E-05,6.42E-05
data/edge_zerotrans_out.youtube-u-growth,minwait,12598959,18750748,1.48828,1165708800,1185148801,406,19440001,0,1073741824,55.2336300805746,5523.36300805746,7.36215,100,1,913550,1,1,7,76787.5,5.00E-06,3.32053,6.50E-06,6.00E-06,3.25E-05,0.244669,1,0,0,0,0,0,0,5.90E-05,0.22211,6.30E-05,6.20E-05,6.50E-05,6.40E-05


==> test_environment/earliest.txt <==
filename,algo,n,M,avg_degree,t_start,t_end,T,compression,beta,readin_time,sources,visit_min,visit_max,visit_median,visit_first,visit_third,visit_medium,runtime_min,runtime_max,runtime_median,runtime_first,runtime_third,runtime_medium,backtracking
elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,2147483647,0.112409,100,0,2271,886.5,2,1655.5,909.24,0.00017,0.030934,0.0094945,0.0024885,0.0210125,0.0119704,0
facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,2147483647,0.654904,100,0,34714,8,2,1311,2245.1,0.000574,0.177587,0.029307,0.001527,0.0333215,0.0265834,0
epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,2147483647,0.589765,100,0,22466,2,1.5,14719.5,6084.84,3.00E-06,0.042689,8.50E-05,9.50E-06,0.0253205,0.0110733,0
enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,2147483647,0.850405,100,0,43651,0,0,2,5327.97,0.000378,0.248101,0.000382,0.000381,0.001279,0.0292489,0
digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,2147483647,1.83501,100,0,156117,0,0,2.5,11249.3,0.00262,0.981187,0.002646,0.002634,0.0204465,0.0833183,0
ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,2147483647,3.25781,100,0,27547,47.5,4,1912.5,4565.32,5.00E-06,3.17853,8.05E-05,1.45E-05,0.003143,0.216177,0
youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,2147483647,7.2307,100,0,913550,0,0,7,76786.9,2.00E-06,0.862396,3.00E-06,2.50E-06,2.55E-05,0.060919,0
dblp-coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,2147483647,14.3426,100,2,932637,8003,12.5,351009,164928,5.00E-06,4.29188,0.011408,2.40E-05,1.14167,0.605482,0
flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,2147483647,26.8275,100,0,684979,10,2,472176,225938,2.00E-06,3.53816,3.45E-05,1.65E-05,2.16424,1.07714,0
wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,2147483647,30.145,100,2,1.52E+06,974795,420936,1.28E+06,861944,1.30E-05,9.33675,3.22654,0.856419,5.68432,3.56613,0


==> test_environment/earliest_Wu.txt <==
filename,algo,n,M,avg_degree,t_start,t_end,T,compression,beta,readin_time,sources,visit_min,visit_max,visit_median,visit_first,visit_third,visit_medium,runtime_min,runtime_max,runtime_median,runtime_first,runtime_third,runtime_medium,backtracking
elec,earliest,7118,103675,14.5652,1080493920,1199582161,0,0,2147483647,0.036339,100,0,2271,886.5,2,1655.5,909.24,0.000104,0.000423,0.000194,0.000105,0.0003175,0.00021828,0
facebook-wosn-links,earliest,63731,817035,12.8201,0,1232231924,0,0,2147483647,0.23011,100,0,34714,8,2,1311,2245.1,0.00164,0.003024,0.0016635,0.001648,0.001697,0.00173368,0
epinions,earliest,131828,841372,6.38235,979081200,1060639201,0,0,2147483647,0.261494,100,0,22466,2,1.5,14719.5,6084.84,0.001648,0.002504,0.0016765,0.001661,0.0021395,0.00187401,0
enron,earliest,87273,1148072,13.155,315532800,1716720598,0,0,2147483647,0.349678,100,0,43651,0,0,2,5327.97,0.00181,0.002999,0.0018305,0.00182,0.001841,0.00197677,0
digg-friends,earliest,279630,1731653,6.19266,0,1247032806,0,0,2147483647,0.540334,100,0,156117,0,0,2.5,11249.3,0.004351,0.008539,0.004365,0.0043605,0.004377,0.00466748,0
ca-cit-HepPh,earliest,28093,4596803,163.628,700617600,1015891202,0,0,2147483647,1.38497,100,0,27547,47.5,4,1912.5,4565.32,0.007462,0.017763,0.008092,0.007502,0.008133,0.00908486,0
youtube-u-growth,earliest,3223585,9375374,2.90837,1165708800,1185148801,0,0,2147483647,3.31678,100,0,913550,0,0,7,76786.9,0.044894,0.085227,0.044944,0.04493,0.0468115,0.047923,0
dblp-coauthor,earliest,1282466,18241452,14.2237,-1009843139,1388534462,0,0,2147483647,6.24171,100,2,932637,8003,12.5,351009,164928,0.085532,0.142749,0.085793,0.085582,0.114597,0.0978088,0
flickr-growth,earliest,2302925,33140017,14.3904,1162422000,1179439201,0,0,2147483647,10.4364,100,0,684979,10,2,472176,225938,0.097009,0.152375,0.0973075,0.0971245,0.132902,0.114768,0
wikipedia-growth,earliest,1870709,39953145,21.3572,982623600,1175810401,0,0,2147483647,13.2898,100,2,1.52E+06,974795,420936,1.28E+06,861944,0.175002,0.320589,0.255239,0.197905,0.289825,0.248487,0


==> test_environment/fastest.txt <==
filename,algo,n,M,avg_degree,t_start,t_end,T,compression,beta,readin_time,sources,visit_min,visit_max,visit_median,visit_first,visit_third,visit_medium,runtime_min,runtime_max,runtime_median,runtime_first,runtime_third,runtime_medium,backtracking
elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,0,2147483647,0.104415,100,1,2271,886.5,2,1655.5,909.39,0.002241,0.044155,0.01321,0.002751,0.028651,0.0165111,0
facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,0,2147483647,0.656723,100,1,34714,8,2,1311,2245.34,0.007629,0.256215,0.009448,0.009137,0.013915,0.0217174,0
epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,0,2147483647,0.597033,100,1,22466,2,1.5,14719.5,6085.08,2.20E-05,0.124105,3.55E-05,3.15E-05,0.076974,0.0324504,0
enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,0,2147483647,0.848483,100,1,43651,1,1,2,5328.7,0.005177,0.617726,0.0052355,0.0052105,0.0063385,0.0747236,0
digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,0,2147483647,1.82872,100,1,156117,1,1,2.5,11250,0.035093,1.66103,0.0354495,0.0353005,0.0424035,0.148551,0
ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,0,2147483647,3.23036,100,1,27547,47.5,4,1912.5,4565.48,5.70E-05,2.48305,0.0001725,8.20E-05,0.0585885,0.207917,0
youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,0,2147483647,7.21978,100,1,913550,1,1,7,76787.5,6.00E-06,2.55363,7.00E-06,7.00E-06,2.95E-05,0.195871,0
dblp-coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,0,2147483647,13.9946,100,2,932637,8003,12.5,351009,164928,1.00E-05,12.3611,0.28079,4.40E-05,3.53271,1.92127,0
flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,0,2147483647,24.2701,100,1,684979,10,2,472176,225938,4.00E-06,10.8754,4.60E-05,1.40E-05,6.35447,3.17372,0
wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,0,2147483647,29.9388,100,2,1.52E+06,974795,420936,1.28E+06,861944,7.40E-05,30.3535,9.34376,2.63016,16.7407,10.6416,0


==> test_environment/fastest_Wu.txt <==
filename,algo,n,M,avg_degree,t_start,t_end,T,compression,beta,readin_time,sources,visit_min,visit_max,visit_median,visit_first,visit_third,visit_medium,runtime_min,runtime_max,runtime_median,runtime_first,runtime_third,runtime_medium,backtracking
elec,fastest,7118,103675,14.5652,1080493920,1199582161,0,0,2147483647,0.037331,100,7118,7118,7118,7118,7118,7118,0.000283,0.001864,0.00061,0.0003245,0.0009965,0.0007141,0
facebook-wosn-links,fastest,63731,817035,12.8201,0,1232231924,0,0,2147483647,0.22891,100,63731,63731,63731,63731,63731,63731,0.004145,0.013883,0.004252,0.0041825,0.004708,0.00475554,0
epinions,fastest,131828,841372,6.38235,979081200,1060639201,0,0,2147483647,0.276645,100,131828,131828,131828,131828,131828,131828,0.004939,0.012061,0.005628,0.0054025,0.0091885,0.00690683,0
digg-friends,fastest,87273,1148072,13.155,315532800,1716720598,0,0,2147483647,0.368063,100,87273,87273,87273,87273,87273,87273,0.004404,0.045534,0.004437,0.004426,0.005382,0.00705057,0
ca-cit-HepPh,fastest,279630,1731653,6.19266,0,1247032806,0,0,2147483647,0.538747,100,279630,279630,279630,279630,279630,279630,0.011044,0.078232,0.0110805,0.011071,0.0112355,0.0158821,0
youtube-u-growth,fastest,28093,4596803,163.628,700617600,1015891202,0,0,2147483647,1.37322,100,28093,28093,28093,28093,28093,28093,0.016415,0.271899,0.016764,0.01652,0.0189035,0.0326364,0
dblp-coauthor,fastest,3223585,9375374,2.90837,1165708800,1185148801,0,0,2147483647,3.25176,100,3.22E+06,3.22E+06,3.22E+06,3.22E+06,3.22E+06,3.22E+06,0.112636,0.399066,0.112771,0.112703,0.145968,0.140559,0
flickr-growth,fastest,1282466,18241452,14.2237,-1009843139,1388534462,0,0,2147483647,6.05303,100,1.28E+06,1.28E+06,1.28E+06,1.28E+06,1.28E+06,1.28E+06,0.203924,1.14163,0.257079,0.208862,0.573191,0.38915,0
wikipedia-growth,fastest,2302925,33140017,14.3904,1162422000,1179439201,0,0,2147483647,10.4082,100,2.30E+06,2.30E+06,2.30E+06,2.30E+06,2.30E+06,2.30E+06,0.212987,2.68086,0.310178,0.225949,0.792287,0.598141,0


==> test_environment/linear_combination.txt <==
filename,algo,n,M,avg_degree,t_start,t_end,T,compression,beta,readin_time,sources,visit_min,visit_max,visit_median,visit_first,visit_third,visit_medium,runtime_min,runtime_max,runtime_median,runtime_first,runtime_third,runtime_medium,backtracking,cycles_min,cycles_max,cycles_median,cycles_first,cycles_third,cycles_medium,pathruntime_min,pathruntime_max,pathruntime_median,pathruntime_first,pathruntime_third,pathruntime_medium
elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,1073741824,0.103457,100,1,2271,886.5,2,1655.5,909.39,0.002194,0.050551,0.0146005,0.002828,0.0339695,0.0188013,1,0,0,0,0,0,0,0,0.002923,1.00E-06,0,1.00E-06,1.09E-06
facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,1073741824,0.65072,100,1,29914,5,2,285,1178.35,0.007315,0.197126,0.009564,0.0090675,0.011113,0.0158966,1,0,0,0,0,0,0,3.00E-06,0.011028,4.00E-06,3.00E-06,4.00E-06,3.97E-06
epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,1073741824,0.596006,100,1,22466,2,1.5,14719.5,6085.08,2.10E-05,0.152193,3.50E-05,3.20E-05,0.090599,0.0384084,1,0,0,0,0,0,0,3.00E-06,0.007857,4.00E-06,4.00E-06,4.00E-06,4.00E-06
enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,1073741824,0.851325,100,1,43651,1,1,2,5328.7,0.00481,0.729447,0.0050375,0.004825,0.006274,0.0882744,1,0,0,0,0,0,0,4.00E-06,0.043938,5.00E-06,5.00E-06,5.00E-06,5.48E-06
digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,1073741824,1.7961,100,1,156117,1,1,2.5,11250,0.033867,2.34172,0.0342195,0.0341615,0.0423275,0.176247,1,0,0,0,0,0,0,7.00E-06,0.148953,8.00E-06,8.00E-06,8.00E-06,8.65E-06
ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,1073741824,3.22751,100,1,27547,47.5,4,1912.5,4565.48,5.50E-05,2.83489,0.000191,8.45E-05,0.028637,0.238683,1,0,0,0,0,0,0,2.00E-05,0.189654,2.30E-05,2.30E-05,2.30E-05,2.53E-05
youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,1073741824,7.2898,100,1,913550,1,1,7,76787.5,5.00E-06,3.22409,7.00E-06,6.00E-06,3.25E-05,0.236953,1,0,0,0,0,0,0,5.90E-05,0.223141,6.20E-05,6.10E-05,6.30E-05,6.27E-05
dblp-coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,1073741824,14.2326,100,2,932637,8003,12.5,351009,164928,1.00E-05,15.2323,0.101441,5.30E-05,4.07555,2.25295,1,0,0,0,0,0,0,9.20E-05,1.00929,9.50E-05,9.50E-05,9.60E-05,9.64E-05
flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,1073741824,24.4167,100,1,684979,10,2,472176,225938,4.00E-06,13.3173,5.15E-05,1.50E-05,7.90311,3.86444,1,0,0,0,0,0,0,0.000169,0.579228,0.000172,0.000171,0.000173,0.00017318
wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,1073741824,30.3436,100,2,1.52E+06,974795,420936,1.28E+06,861944,7.60E-05,35.5871,11.3141,2.79787,20.1585,12.8992,1,0,0,0,0,0,0,0.0002,1.40922,0.000206,0.000204,0.00021,0.000208125


==> test_environment/linear_combination_1_ca-cit-HepPh.txt <==
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,1,3.35771,100,1,1870,16,3.5,85.5,106.08,5.5e-05,0.046001,0.000114,8.4e-05,0.000351,0.00153548,1,0,2.22507e-308,0,0,0,0,2e-05,0.000482,2.2e-05,2.2e-05,2.3e-05,2.28479e-05,,
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,2,3.34214,100,1,1870,16,3.5,85.5,106.08,6e-05,0.043373,0.000121,8.95e-05,0.000359,0.00151993,1,0,2.22507e-308,0,0,0,0,2e-05,0.000433,2.2e-05,2.2e-05,2.3e-05,2.27386e-05,,
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,4,3.23176,100,1,1870,16,3.5,85.5,106.08,6.1e-05,0.045678,0.000119,8.85e-05,0.000357,0.00153599,1,0,2.22507e-308,0,0,0,0,2e-05,0.000428,2.2e-05,2.2e-05,2.3e-05,2.27595e-05,,
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,8,3.23215,100,1,1870,16,3.5,85.5,106.08,5.5e-05,0.041026,0.000114,8.45e-05,0.000345,0.0014325,1,0,2.22507e-308,0,0,0,0,2.1e-05,0.00044,2.2e-05,2.2e-05,2.3e-05,2.27479e-05,,
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,16,3.22565,100,1,1870,16,3.5,85.5,106.08,5.4e-05,0.041025,0.000116,8.4e-05,0.000344,0.00145763,1,0,2.22507e-308,0,0,0,0,2e-05,0.000433,2.2e-05,2.2e-05,2.3e-05,2.28507e-05,,
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,32,3.23524,100,1,1870,16,3.5,85.5,106.08,6e-05,0.043177,0.000123,8.8e-05,0.0003705,0.00151094,1,0,2.22507e-308,0,0,0,0,2e-05,0.000434,2.2e-05,2.2e-05,2.3e-05,2.27402e-05,,
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,64,3.22971,100,1,1870,16,3.5,85.5,106.08,5.5e-05,0.041112,0.0001145,8.5e-05,0.000348,0.00144096,1,0,2.22507e-308,0,0,0,0,2e-05,0.000429,2.2e-05,2.2e-05,2.2e-05,2.26892e-05,,
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,128,3.31413,100,1,1870,16,3.5,85.5,106.08,5.5e-05,0.041008,0.000117,8.4e-05,0.0003475,0.0014739,1,0,2.22507e-308,0,0,0,0,2e-05,0.000493,2.3e-05,2.2e-05,2.3e-05,2.32546e-05,,
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,256,3.35444,100,1,1870,16,3.5,85.5,106.08,5.5e-05,0.044521,0.000115,8.4e-05,0.000356,0.00154392,1,0,2.22507e-308,0,0,0,0,2e-05,0.000439,2.2e-05,2.2e-05,2.2e-05,2.26056e-05,,
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,512,3.24235,100,1,1870,16,3.5,85.5,106.08,6e-05,0.041124,0.0001245,9.05e-05,0.000354,0.00144284,1,0,2.22507e-308,0,0,0,0,2e-05,0.000481,2.2e-05,2.2e-05,2.3e-05,2.2751e-05,,
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,1024,3.31954,100,1,1870,16,3.5,85.5,106.08,5.5e-05,0.041232,0.0001215,8.3e-05,0.0003455,0.0014597,1,0,2.22507e-308,0,0,0,0,2e-05,0.000442,2.2e-05,2.2e-05,2.3e-05,2.29156e-05,,
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,2048,3.23597,100,1,1870,16,3.5,85.5,106.08,5.8e-05,0.041115,0.0001285,9.25e-05,0.000368,0.00147306,1,0,2.22507e-308,0,0,0,0,2e-05,0.00044,2.3e-05,2.2e-05,2.3e-05,2.31869e-05,,
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,4096,3.22865,100,1,1870,16,3.5,85.5,106.08,5.5e-05,0.043001,0.000116,8.25e-05,0.0003535,0.00150125,1,0,2.22507e-308,0,0,0,0,2e-05,0.000439,2.2e-05,2.2e-05,2.2e-05,2.25846e-05,,
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,8192,3.23008,100,1,1870,16,3.5,85.5,106.08,5.4e-05,0.042635,0.0001155,8.35e-05,0.0003515,0.00148514,1,0,2.22507e-308,0,0,0,0,2e-05,0.000431,2.2e-05,2.2e-05,2.3e-05,2.27583e-05,,
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,16384,3.22761,100,1,1870,16,3.5,85.5,106.08,5.7e-05,0.047068,0.000114,8.45e-05,0.000359,0.00157101,1,0,2.22507e-308,0,0,0,0,2e-05,0.000499,2.2e-05,2.2e-05,2.3e-05,2.29183e-05,,
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,32768,3.21768,100,1,1870,16,3.5,85.5,106.08,6.1e-05,0.041105,0.0001265,9.05e-05,0.0003525,0.00144134,1,0,2.22507e-308,0,0,0,0,2e-05,0.000456,2.2e-05,2.2e-05,2.3e-05,2.27508e-05,,
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,65536,3.22883,100,1,1870,16,3.5,85.5,106.08,5.5e-05,0.042787,0.000115,8.3e-05,0.0003475,0.00145967,1,0,2.22507e-308,0,0,0,0,2e-05,0.00043,2.2e-05,2.2e-05,2.2e-05,2.26848e-05,,
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,131072,3.22733,100,1,2249,16,3.5,85.5,117.63,5.5e-05,0.055454,0.0001205,8.3e-05,0.0003505,0.00179698,1,0,2.22507e-308,0,0,0,0,2e-05,0.000611,2.2e-05,2.2e-05,2.3e-05,2.29907e-05,,
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,262144,3.22974,100,1,3174,16,3.5,85.5,146.08,5.5e-05,0.076769,0.0001135,8.55e-05,0.000359,0.00238118,1,0,2.22507e-308,0,0,0,0,2e-05,0.001038,2.2e-05,2.2e-05,2.3e-05,2.27645e-05,,
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,524288,3.32073,100,1,6293,16,3.5,89.5,225.08,5.4e-05,0.145879,0.0001225,8.65e-05,0.000362,0.00405434,1,0,2.22507e-308,0,0,0,0,2e-05,0.002492,2.2e-05,2.2e-05,2.3e-05,2.29024e-05,,
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,1048576,3.22802,100,1,11723,16,3.5,92.5,474.48,6.1e-05,0.312669,0.000122,9.05e-05,0.0003995,0.00915264,1,0,2.22507e-308,0,0,0,0,2e-05,0.011735,2.2e-05,2.2e-05,2.3e-05,2.30204e-05,,
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,2097152,3.34634,100,1,15138,18,3.5,110,938.79,5.4e-05,0.554553,0.000127,8.3e-05,0.00042,0.0215762,1,0,2.22507e-308,0,0,0,0,2e-05,0.036265,2.3e-05,2.3e-05,2.4e-05,2.42548e-05,,
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,4194304,3.22899,100,1,16208,19,3.5,141,1423.56,5.5e-05,0.733285,0.000124,8.3e-05,0.0004565,0.0373484,1,0,2.22507e-308,0,0,0,0,2e-05,0.049077,2.3e-05,2.2e-05,2.3e-05,2.41898e-05,,
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,8388608,3.61507,100,1,16713,19,3.5,217.5,1761.21,5.4e-05,0.873555,0.000125,8.7e-05,0.0005655,0.0522865,1,0,2.22507e-308,0,0,0,0,2e-05,0.064981,2.3e-05,2.3e-05,2.3e-05,2.46851e-05,,
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,16777216,3.28039,100,1,16886,21.5,3.5,251.5,1934.16,5.5e-05,0.934634,0.000139,8.5e-05,0.0008695,0.0570681,1,0,2.22507e-308,0,0,0,0,2e-05,0.063286,2.3e-05,2.3e-05,2.3e-05,2.46921e-05,,
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,33554432,3.23848,100,1,16970,27.5,3.5,357.5,2026.28,5.5e-05,0.98905,0.0001565,8.8e-05,0.0014735,0.0628811,1,0,2.22507e-308,0,0,0,0,2e-05,0.062623,2.3e-05,2.2e-05,2.4e-05,2.47263e-05,,
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,67108864,3.29454,100,1,16989,33,3.5,455,2045.17,5.5e-05,0.988634,0.000161,8.65e-05,0.002264,0.0636071,1,0,2.22507e-308,0,0,0,0,2e-05,0.06742,2.3e-05,2.3e-05,2.3e-05,2.47947e-05,,
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,134217728,4.06634,100,1,27529,44,4,1862.5,4560.77,5.4e-05,2.76545,0.0001945,8.6e-05,0.028541,0.239222,1,0,2.22507e-308,0,0,0,0,2e-05,0.194586,2.3e-05,2.2e-05,2.3e-05,2.49683e-05,,
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,268435456,3.22836,100,1,27547,47.5,4,1912.5,4565.48,6.2e-05,2.82705,0.000194,9.25e-05,0.02848,0.236521,1,0,2.22507e-308,0,0,0,0,2e-05,0.189538,2.3e-05,2.3e-05,2.3e-05,2.51721e-05,,
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,536870912,3.2223,100,1,27547,47.5,4,1912.5,4565.48,5.5e-05,2.77015,0.000186,8.45e-05,0.028371,0.235569,1,0,2.22507e-308,0,0,0,0,2.1e-05,0.189353,2.3e-05,2.2e-05,2.3e-05,2.5155e-05,,
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,1073741824,3.22751,100,1,27547,47.5,4,1912.5,4565.48,5.5e-05,2.83489,0.000191,8.45e-05,0.028637,0.238683,1,0,2.22507e-308,0,0,0,0,2e-05,0.189654,2.3e-05,2.3e-05,2.3e-05,2.52885e-05,,


==> test_environment/linear_combination_1_dblp_coauthor.txt <==
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,1,14.2651,100,2,78,5,3,9,8.41,1e-05,0.000324,2.6e-05,1.7e-05,4.6e-05,4.375e-05,1,0,2.22507e-308,0,0,0,0,9.1e-05,0.000727,9.4e-05,9.2e-05,9.8e-05,0.000108928,,
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,2,14.1276,100,2,78,5,3,9,8.41,1e-05,0.000345,2.75e-05,1.7e-05,4.65e-05,4.459e-05,1,0,2.22507e-308,0,0,0,0,9.1e-05,0.000728,9.4e-05,9.3e-05,9.8e-05,0.000108879,,
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,4,14.3637,100,2,78,5,3,9,8.41,1e-05,0.000328,2.6e-05,1.65e-05,4.7e-05,4.428e-05,1,0,2.22507e-308,0,0,0,0,9.1e-05,0.000735,9.4e-05,9.3e-05,9.9e-05,0.000109296,,
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,8,14.0906,100,2,78,5,3,9,8.41,8e-06,0.000327,2.7e-05,1.65e-05,4.6e-05,4.507e-05,1,0,2.22507e-308,0,0,0,0,9.1e-05,0.000733,9.4e-05,9.3e-05,0.0001,0.000109866,,
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,16,14.0931,100,2,78,5,3,9,8.41,1.1e-05,0.000357,2.65e-05,1.7e-05,4.55e-05,4.45e-05,1,0,2.22507e-308,0,0,0,0,9.1e-05,0.000737,9.5e-05,9.4e-05,0.0001,0.000109706,,
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,32,14.1936,100,2,78,5,3,9,8.41,1e-05,0.000326,2.6e-05,1.7e-05,4.6e-05,4.407e-05,1,0,2.22507e-308,0,0,0,0,9.1e-05,0.000725,9.4e-05,9.3e-05,9.9e-05,0.00010902,,
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,64,14.1599,100,2,78,5,3,9,8.41,1e-05,0.000321,2.6e-05,1.6e-05,4.65e-05,4.378e-05,1,0,2.22507e-308,0,0,0,0,9.1e-05,0.000723,9.4e-05,9.3e-05,9.9e-05,0.000109731,,
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,128,14.1602,100,2,78,5,3,9,8.41,1e-05,0.000323,2.65e-05,1.65e-05,4.6e-05,4.362e-05,1,0,2.22507e-308,0,0,0,0,9.1e-05,0.000731,9.4e-05,9.3e-05,9.5e-05,0.000109184,,
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,256,14.1038,100,2,78,5,3,9,8.41,1.1e-05,0.000358,2.65e-05,1.6e-05,4.7e-05,4.466e-05,1,0,2.22507e-308,0,0,0,0,9.1e-05,0.000782,9.4e-05,9.35e-05,0.0001,0.000110683,,
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,512,14.5762,100,2,78,5,3,9,8.41,1e-05,0.000327,2.7e-05,1.65e-05,4.9e-05,4.464e-05,1,0,2.22507e-308,0,0,0,0,9.1e-05,0.000771,9.4e-05,9.3e-05,9.9e-05,0.000110178,,
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,1024,14.2235,100,2,78,5,3,9,8.41,1.1e-05,0.000324,2.65e-05,1.7e-05,4.85e-05,4.433e-05,1,0,2.22507e-308,0,0,0,0,9.1e-05,0.000723,9.4e-05,9.3e-05,9.9e-05,0.000109958,,
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,2048,14.439,100,2,78,5,3,9,8.41,1e-05,0.000329,2.7e-05,1.7e-05,4.9e-05,4.46e-05,1,0,2.22507e-308,0,0,0,0,9.1e-05,0.000738,9.4e-05,9.3e-05,9.8e-05,0.000110054,,
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,4096,14.1055,100,2,78,5,3,9,8.41,1e-05,0.000322,2.65e-05,1.65e-05,5e-05,4.43e-05,1,0,2.22507e-308,0,0,0,0,9.1e-05,0.000738,9.4e-05,9.3e-05,9.8e-05,0.000108906,,
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,8192,14.1157,100,2,78,5,3,9,8.41,1.1e-05,0.000326,2.65e-05,1.7e-05,4.6e-05,4.38e-05,1,0,2.22507e-308,0,0,0,0,9.1e-05,0.000726,9.4e-05,9.3e-05,9.75e-05,0.000109607,,
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,16384,14.1488,100,2,78,5,3,9,8.41,1e-05,0.000357,2.6e-05,1.65e-05,4.7e-05,4.414e-05,1,0,2.22507e-308,0,0,0,0,9.1e-05,0.000738,9.4e-05,9.3e-05,9.9e-05,0.0001092,,
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,32768,14.4847,100,2,78,5,3,9,8.41,1e-05,0.000323,2.75e-05,1.7e-05,4.7e-05,4.426e-05,1,0,2.22507e-308,0,0,0,0,9.1e-05,0.000731,9.4e-05,9.3e-05,9.85e-05,0.000109444,,
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,65536,14.2455,100,2,78,5,3,9,8.41,1e-05,0.000322,2.65e-05,1.7e-05,4.65e-05,4.394e-05,1,0,2.22507e-308,0,0,0,0,9.1e-05,0.000726,9.4e-05,9.3e-05,9.8e-05,0.000108906,,
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,131072,14.7205,100,2,78,5,3,9,8.41,1e-05,0.000361,2.7e-05,1.7e-05,4.75e-05,4.578e-05,1,0,2.22507e-308,0,0,0,0,9.1e-05,0.000773,9.5e-05,9.4e-05,0.0001,0.00011119,,
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,262144,14.2829,100,2,78,5,3,9,8.41,1e-05,0.000341,2.8e-05,1.7e-05,4.7e-05,4.479e-05,1,0,2.22507e-308,0,0,0,0,9.1e-05,0.000727,9.4e-05,9.3e-05,9.85e-05,0.000109636,,
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,524288,14.1063,100,2,78,5,3,9,8.41,1e-05,0.000323,2.75e-05,1.7e-05,4.7e-05,4.42e-05,1,0,2.22507e-308,0,0,0,0,9.1e-05,0.00077,9.4e-05,9.3e-05,9.95e-05,0.000109611,,
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,1048576,14.1294,100,2,78,5,3,9,8.41,1e-05,0.00033,2.7e-05,1.6e-05,4.85e-05,4.482e-05,1,0,2.22507e-308,0,0,0,0,9.1e-05,0.000747,9.4e-05,9.2e-05,9.8e-05,0.000110308,,
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,2097152,14.0917,100,2,78,5,3,9,8.41,1.1e-05,0.000326,2.75e-05,1.75e-05,4.9e-05,4.461e-05,1,0,2.22507e-308,0,0,0,0,9.1e-05,0.000729,9.4e-05,9.3e-05,9.8e-05,0.000108984,,
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,4194304,15.0477,100,2,78,5,3,9,8.41,1e-05,0.000341,2.6e-05,1.7e-05,4.95e-05,4.466e-05,1,0,2.22507e-308,0,0,0,0,9.1e-05,0.000722,9.4e-05,9.2e-05,9.9e-05,0.000108524,,
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,8388608,14.1588,100,2,78,5,3,9,8.41,1e-05,0.000323,2.7e-05,1.7e-05,4.65e-05,4.433e-05,1,0,2.22507e-308,0,0,0,0,9.1e-05,0.000776,9.4e-05,9.3e-05,9.5e-05,0.000109756,,
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,16777216,14.1512,100,2,78,5,3,9,8.41,1e-05,0.000324,2.6e-05,1.6e-05,4.7e-05,4.376e-05,1,0,2.22507e-308,0,0,0,0,9.2e-05,0.000723,9.4e-05,9.3e-05,9.8e-05,0.000109503,,
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,33554432,14.2383,100,2,612279,274,5,170024,109704,1.1e-05,8.23848,0.0016875,2.45e-05,1.53392,1.2661,1,0,432464,0,0,7411,25749.6,9.3e-05,0.879359,9.6e-05,9.5e-05,9.6e-05,9.67753e-05,,
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,67108864,14.1576,100,2,675544,523,6.5,267125,135482,9e-06,10.0629,0.014565,2.75e-05,3.07442,1.77213,1,0,170581,0,0,2067.5,5990.48,9.3e-05,1.0027,9.5e-05,9.5e-05,9.6e-05,9.64166e-05,,
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,134217728,14.1412,100,2,892656,2876.5,8.5,289324,147472,1e-05,14.0997,0.0327115,3.5e-05,3.36891,1.97263,1,0,332273,0,0,95.5,4135.85,9.3e-05,0.985565,9.6e-05,9.5e-05,9.6e-05,9.68465e-05,,
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,268435456,14.7792,100,2,924286,6409.5,11.5,324788,158401,1.1e-05,14.8739,0.0570525,4.35e-05,3.70392,2.13161,1,0,36885,0,0,0,407.73,9.3e-05,1.04595,9.6e-05,9.5e-05,9.6e-05,9.6672e-05,,
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,536870912,14.0937,100,2,932408,8003,12.5,351009,164926,1e-05,15.0975,0.10147,5.05e-05,4.11022,2.22905,1,0,7970,0,0,0,95.92,9.3e-05,1.16922,9.5e-05,9.5e-05,9.6e-05,9.64045e-05,,
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,1073741824,14.2326,100,2,932637,8003,12.5,351009,164928,1e-05,15.2323,0.101441,5.3e-05,4.07555,2.25295,1,0,2.22507e-308,0,0,0,0,9.2e-05,1.00929,9.5e-05,9.5e-05,9.6e-05,9.64279e-05,,


==> test_environment/linear_combination_1_digg-friends.txt <==
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,1,1.85731,100,1,329,1,1,2,6.01,0.033459,0.066794,0.0335165,0.0334945,0.0416315,0.0365746,1,0,2.22507e-308,0,0,0,0,7e-06,8.8e-05,8e-06,7e-06,8e-06,8.82435e-06,,
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,2,1.85442,100,1,329,1,1,2,6.01,0.033496,0.053832,0.0356225,0.0335705,0.041672,0.0371265,1,0,2.22507e-308,0,0,0,0,7e-06,9e-05,8e-06,7e-06,8e-06,8.99002e-06,,
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,4,1.80339,100,1,329,1,1,2,6.01,0.033439,0.057833,0.0355985,0.033517,0.0425145,0.0378428,1,0,2.22507e-308,0,0,0,0,7e-06,0.000105,8e-06,8e-06,9e-06,9.49102e-06,,
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,8,1.82669,100,1,330,1,1,2,6.02,0.033935,0.057724,0.034035,0.0339785,0.042162,0.0374158,1,0,2.22507e-308,0,0,0,0,7e-06,9.4e-05,8e-06,7e-06,8e-06,9.00199e-06,,
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,16,1.84236,100,1,330,1,1,2,6.02,0.034077,0.052879,0.03431,0.0341805,0.042729,0.03783,1,0,2.22507e-308,0,0,0,0,7e-06,9e-05,8e-06,7e-06,8e-06,8.98207e-06,,
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,32,1.80431,100,1,330,1,1,2,6.02,0.0334,0.053104,0.0334865,0.0334645,0.041587,0.0363383,1,0,2.22507e-308,0,0,0,0,7e-06,8.9e-05,8e-06,7e-06,8e-06,8.78685e-06,,
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,64,2.22759,100,1,330,1,1,2,6.02,0.033441,0.07779,0.033517,0.0334825,0.043017,0.0391626,1,0,2.22507e-308,0,0,0,0,7e-06,9.1e-05,8e-06,7e-06,8e-06,8.97012e-06,,
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,128,1.80078,100,1,330,1,1,2,6.02,0.033453,0.05238,0.033528,0.033483,0.0417385,0.0367909,1,0,2.22507e-308,0,0,0,0,7e-06,9e-05,8e-06,7e-06,8e-06,9.04582e-06,,
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,256,1.83712,100,1,330,1,1,2,6.02,0.033469,0.056184,0.033562,0.033528,0.0416005,0.0367048,1,0,2.22507e-308,0,0,0,0,7e-06,9.7e-05,8e-06,8e-06,8e-06,9.23307e-06,,
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,512,1.80905,100,1,331,1,1,2,6.04,0.03345,0.05362,0.0339425,0.0335135,0.041592,0.0368435,1,0,2.22507e-308,0,0,0,0,7e-06,8.9e-05,8e-06,7e-06,8e-06,8.86111e-06,,
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,1024,1.80828,100,1,331,1,1,2,6.04,0.033452,0.052354,0.0335535,0.0335285,0.04168,0.0363718,1,0,2.22507e-308,0,0,0,0,7e-06,9e-05,8e-06,7e-06,8e-06,8.85913e-06,,
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,2048,1.7951,100,1,332,1,1,2,6.05,0.033447,0.052478,0.0335245,0.0334915,0.041609,0.0363599,1,0,2.22507e-308,0,0,0,0,7e-06,9e-05,8e-06,7e-06,8e-06,8.87723e-06,,
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,4096,1.85096,100,1,335,1,1,2,6.08,0.033426,0.052496,0.035005,0.0334705,0.041946,0.037095,1,0,2.22507e-308,0,0,0,0,7e-06,9.7e-05,8e-06,7e-06,8e-06,8.99803e-06,,
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,8192,1.84334,100,1,341,1,1,2,6.14,0.033425,0.052572,0.033483,0.03346,0.041657,0.036355,1,0,2.22507e-308,0,0,0,0,7e-06,8.9e-05,8e-06,7e-06,8e-06,8.74708e-06,,
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,16384,1.79823,100,1,358,1,1,2,6.31,0.033364,0.053111,0.03346,0.0334255,0.041515,0.0365244,1,0,2,0,0,0,0.02,7e-06,8.8e-05,8e-06,7e-06,8e-06,8.77589e-06,,
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,32768,1.79916,100,1,784,1,1,2,10.57,0.03349,0.076467,0.0335645,0.033528,0.0415975,0.0367432,1,0,186,0,0,0,1.86,7e-06,0.000113,8e-06,8e-06,8e-06,8.71055e-06,,
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,65536,1.8714,100,1,4910,1,1,2,72.96,0.034042,0.10731,0.0341855,0.0341015,0.042177,0.0380158,1,0,2407,0,0,0,37.16,7e-06,0.001416,8e-06,8e-06,8e-06,8.33824e-06,,
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,131072,1.79498,100,1,61141,1,1,2,1125.47,0.033463,0.967052,0.0335685,0.0335135,0.041626,0.0520213,1,0,58562,0,0,0,1020.22,7e-06,0.038,2.1e-05,1.1e-05,3.3e-05,2.41054e-05,,
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,262144,1.80484,100,1,77975,1,1,2,1716.49,0.033404,1.25041,0.0334805,0.0334435,0.041589,0.0588839,1,0,69068,0,0,0,1298.29,7e-06,0.046569,1.1e-05,9e-06,1.6e-05,1.42032e-05,,
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,524288,1.80173,100,1,97052,1,1,2,3972.69,0.035377,1.40376,0.039347,0.0392775,0.048148,0.0928493,1,0,79391,0,0,0,1730.22,7e-06,0.095705,1e-05,9e-06,1.2e-05,1.18507e-05,,
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,1048576,1.79872,100,1,107711,1,1,2,4374.89,0.033446,1.53843,0.0335565,0.033534,0.0415945,0.0914494,1,0,36734,0,0,0,714.5,7e-06,0.103733,9e-06,8e-06,1e-05,1.02192e-05,,
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,2097152,1.8506,100,1,119123,1,1,2,6443.12,0.033423,1.68249,0.0338245,0.0334695,0.0433255,0.122359,1,0,5321,0,0,0,177.83,7e-06,0.143626,9e-06,8e-06,9e-06,9.68131e-06,,
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,4194304,1.8592,100,1,128174,1,1,2,6908.08,0.033401,1.74509,0.0334955,0.0334745,0.0416965,0.122527,1,0,2556,0,0,0,87.16,7e-06,0.147251,8e-06,8e-06,9e-06,9.26434e-06,,
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,8388608,1.80689,100,1,142169,1,1,2,8618.5,0.03341,2.09041,0.0335175,0.033486,0.0416625,0.145203,1,0,2224,0,0,0,37.13,7e-06,0.167482,8e-06,8e-06,9e-06,8.90868e-06,,
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,16777216,1.7994,100,1,151206,1,1,2,10282.8,0.034062,2.0633,0.0342485,0.0341875,0.0421905,0.162852,1,0,1059,0,0,0,23.28,7e-06,0.146928,8e-06,8e-06,8e-06,8.70478e-06,,
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,33554432,2.05885,100,1,155082,1,1,2.5,10463.1,0.033459,2.06008,0.033565,0.0335325,0.0431495,0.165356,1,0,331,0,0,0,4.75,7e-06,0.150438,8e-06,8e-06,8e-06,8.74046e-06,,
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,67108864,1.79668,100,1,156117,1,1,2.5,10492.9,0.033434,2.08978,0.033508,0.0334925,0.041631,0.164566,1,0,8,0,0,0,0.08,7e-06,0.151938,8e-06,8e-06,8e-06,8.74626e-06,,
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,134217728,1.80164,100,1,156117,1,1,2.5,11250,0.033416,2.06852,0.0334965,0.0334735,0.0417015,0.171221,1,0,2.22507e-308,0,0,0,0,7e-06,0.148865,8e-06,8e-06,8e-06,8.65245e-06,,
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,268435456,1.79793,100,1,156117,1,1,2.5,11250,0.034103,2.07303,0.0342285,0.0341755,0.0422165,0.172331,1,0,2.22507e-308,0,0,0,0,7e-06,0.14904,8e-06,8e-06,8e-06,8.62251e-06,,
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,536870912,1.81157,100,1,156117,1,1,2.5,11250,0.033418,2.07729,0.0335005,0.033465,0.043369,0.173843,1,0,2.22507e-308,0,0,0,0,7e-06,0.148654,8e-06,8e-06,9e-06,8.69111e-06,,
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,1073741824,1.7961,100,1,156117,1,1,2.5,11250,0.033867,2.34172,0.0342195,0.0341615,0.0423275,0.176247,1,0,2.22507e-308,0,0,0,0,7e-06,0.148953,8e-06,8e-06,8e-06,8.65437e-06,,


==> test_environment/linear_combination_1_elec.txt <==
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,1,0.107284,100,1,300,3,2,13,21.37,0.002144,0.006061,0.0028165,0.002728,0.0029675,0.0029178,1,0,2.22507e-308,0,0,0,0,0,3.3e-05,0,0,1e-06,6.61757e-07,,
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,2,0.104324,100,1,300,3,2,13,21.37,0.002147,0.006055,0.002805,0.002728,0.002937,0.00291229,1,0,2.22507e-308,0,0,0,0,0,3.3e-05,0,0,1e-06,6.70103e-07,,
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,4,0.105086,100,1,300,3,2,13,21.37,0.002147,0.006056,0.0028115,0.0027285,0.0029475,0.00291147,1,0,2.22507e-308,0,0,0,0,0,3.3e-05,0,0,1e-06,6.63721e-07,,
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,8,0.104027,100,1,300,3,2,13,21.37,0.002478,0.00643,0.0032155,0.00314,0.0033245,0.00330775,1,0,2.22507e-308,0,0,0,0,0,3.5e-05,0,0,1e-06,6.61267e-07,,
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,16,0.102558,100,1,300,3,2,13,21.37,0.002463,0.006438,0.0032145,0.003162,0.0033465,0.00331622,1,0,2.22507e-308,0,0,0,0,0,3.3e-05,0,0,1e-06,6.54885e-07,,
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,32,0.10388,100,1,300,3,2,13,21.37,0.00215,0.006052,0.002812,0.002728,0.002943,0.00291196,1,0,2.22507e-308,0,0,0,0,0,3.3e-05,0,0,1e-06,6.71085e-07,,
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,64,0.104697,100,1,300,3,2,13,21.38,0.002146,0.006043,0.002823,0.0027415,0.0029245,0.00291512,1,0,2.22507e-308,0,0,0,0,0,3.4e-05,0,0,1e-06,6.7419e-07,,
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,128,0.105031,100,1,300,3,2,13,21.38,0.002147,0.0061,0.002806,0.0027335,0.0029235,0.00291116,1,0,2.22507e-308,0,0,0,0,0,3.4e-05,0,0,1e-06,6.67812e-07,,
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,256,0.103552,100,1,300,3,2,13,21.38,0.002147,0.006057,0.002824,0.0027385,0.002936,0.00291515,1,0,2.22507e-308,0,0,0,0,0,3.4e-05,0,0,1e-06,6.57998e-07,,
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,512,0.104692,100,1,300,3,2,13,21.38,0.00219,0.006127,0.002873,0.002788,0.0030085,0.00296743,1,0,2.22507e-308,0,0,0,0,0,3.5e-05,0,0,1e-06,6.71737e-07,,
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,1024,0.105394,100,1,300,3,2,13,21.41,0.002146,0.006094,0.0028125,0.0027335,0.002925,0.00291653,1,0,2.22507e-308,0,0,0,0,0,3.3e-05,0,0,1e-06,6.6438e-07,,
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,2048,0.104878,100,1,302,3,2,13,21.47,0.002145,0.006073,0.002815,0.0027315,0.002906,0.00291515,1,0,2.22507e-308,0,0,0,0,0,3.4e-05,0,0,1e-06,6.61944e-07,,
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,4096,0.103857,100,1,303,3,2,13,21.53,0.002147,0.00802,0.00454,0.0028655,0.004837,0.00415953,1,0,2.22507e-308,0,0,0,0,0,3.9e-05,1e-06,0,1e-06,8.51924e-07,,
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,8192,0.109967,100,1,304,3,2,13,21.68,0.002637,0.006993,0.00348,0.0033955,0.0036405,0.00357121,1,0,2.22507e-308,0,0,0,0,0,3.8e-05,0,0,1e-06,7.05996e-07,,
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,16384,0.111637,100,1,308,3,2,13,22.12,0.002148,0.006172,0.0028315,0.00273,0.003049,0.00296125,1,0,2.22507e-308,0,0,0,0,0,3.6e-05,0,0,1e-06,6.60038e-07,,
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,32768,0.104546,100,1,309,3,2,13,22.75,0.002147,0.006274,0.002806,0.002728,0.0029295,0.00292182,1,0,2,0,0,0,0.02,0,3.8e-05,0,0,1e-06,6.3908e-07,,
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,65536,0.105573,100,1,318,3,2,16.5,24.17,0.002141,0.006326,0.0028135,0.002748,0.002953,0.00295827,1,0,3,0,0,0,0.08,0,4.2e-05,0,0,1e-06,6.51273e-07,,
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,131072,0.104674,100,1,340,4,2,16.5,27.32,0.002149,0.006576,0.0028215,0.002748,0.003004,0.0029937,1,0,5,0,0,0,0.24,0,4.3e-05,0,0,1e-06,6.21201e-07,,
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,262144,0.103709,100,1,396,6,2,25.5,36.99,0.002148,0.007519,0.0028285,0.002754,0.003092,0.00309425,1,0,10,0,0,0,0.88,0,5.9e-05,0,0,1e-06,6.35176e-07,,
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,524288,0.103882,100,1,684,12,2,91,76.16,0.002146,0.010929,0.002941,0.0027625,0.003725,0.00354484,1,0,39,0,0,1,3.02,0,0.000108,1e-06,0,1e-06,6.83874e-07,,
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,1048576,0.104735,100,1,1240,46.5,2,449,237.25,0.002191,0.016024,0.0032305,0.0027715,0.007029,0.00509969,1,0,145,0,0,10,13.41,0,0.000276,1e-06,0,1e-06,8.58455e-07,,
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,2097152,0.104647,100,1,1963,611.5,2,1249.5,707.76,0.002224,0.024549,0.0069205,0.0027595,0.015441,0.0095742,1,0,406,2,0,167,94.74,0,0.000741,1e-06,1e-06,1e-06,1.03226e-06,,
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,4194304,0.106954,100,1,2114,699,2,1438.5,800.64,0.002147,0.028989,0.0086695,0.0027555,0.018951,0.0113932,1,0,279,0,0,8.5,27.97,0,0.001152,1e-06,0,1e-06,9.46751e-07,,
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,8388608,0.104928,100,1,2192,864.5,2,1594,874.56,0.002194,0.035457,0.0120235,0.002811,0.024306,0.0141515,1,0,94,0,0,2,3.9,0,0.001712,1e-06,0,1e-06,9.95009e-07,,
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,16777216,0.102311,100,1,2236,880.5,2,1627.5,896.89,0.002147,0.041211,0.013416,0.0027945,0.0287235,0.0161354,1,0,29,0,0,0,0.96,0,0.002152,1e-06,0,1e-06,1.0167e-06,,
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,33554432,0.104646,100,1,2267,886.5,2,1653.5,908.65,0.002493,0.04765,0.014837,0.003172,0.032885,0.0184521,1,0,5,0,0,0,0.15,0,0.002616,1e-06,0,1e-06,1.0539e-06,,
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,67108864,0.102384,100,1,2269,886.5,2,1655.5,909.3,0.002142,0.048653,0.0141665,0.0027895,0.032848,0.0181897,1,0,2.22507e-308,0,0,0,0,0,0.002917,1e-06,0,1e-06,1.08263e-06,,
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,134217728,0.102074,100,1,2271,886.5,2,1655.5,909.39,0.002149,0.048918,0.014138,0.002776,0.0328745,0.0182239,1,0,2.22507e-308,0,0,0,0,0,0.002925,1e-06,0,1e-06,1.08408e-06,,
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,268435456,0.104947,100,1,2271,886.5,2,1655.5,909.39,0.002197,0.049747,0.014387,0.00283,0.0333565,0.0185053,1,0,2.22507e-308,0,0,0,0,0,0.002923,1e-06,0,1e-06,1.08227e-06,,
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,536870912,0.103787,100,1,2271,886.5,2,1655.5,909.39,0.002151,0.048981,0.0141595,0.0027715,0.032929,0.0182554,1,0,2.22507e-308,0,0,0,0,0,0.002927,1e-06,0,1e-06,1.08418e-06,,
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,1073741824,0.103457,100,1,2271,886.5,2,1655.5,909.39,0.002194,0.050551,0.0146005,0.002828,0.0339695,0.0188013,1,0,2.22507e-308,0,0,0,0,0,0.002923,1e-06,0,1e-06,1.08557e-06,,


==> test_environment/linear_combination_1_enron.txt <==
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,1,0.859376,100,1,59,1,1,2,3.02,0.004816,0.029968,0.0048615,0.004827,0.0063045,0.00612326,1,0,2.22507e-308,0,0,0,0,4e-06,5.4e-05,5e-06,4e-06,5e-06,7.43069e-06,,
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,2,0.853953,100,1,59,1,1,2,3.02,0.00481,0.029503,0.0048295,0.004817,0.0062515,0.00570056,1,0,2.22507e-308,0,0,0,0,4e-06,5.2e-05,5e-06,4e-06,5e-06,7.33663e-06,,
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,4,0.864946,100,1,59,1,1,2,3.02,0.004813,0.029573,0.004828,0.004821,0.0062185,0.00567387,1,0,2.22507e-308,0,0,0,0,4e-06,5.3e-05,5e-06,4e-06,5e-06,7.28713e-06,,
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,8,0.852362,100,1,59,1,1,2,3.02,0.004808,0.029347,0.0048265,0.004817,0.0062125,0.00565951,1,0,2.22507e-308,0,0,0,0,4e-06,5.3e-05,5e-06,4e-06,5e-06,7.21287e-06,,
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,16,0.855738,100,1,59,1,1,2,3.02,0.00481,0.029589,0.0048385,0.00482,0.006238,0.00574287,1,0,2.22507e-308,0,0,0,0,4e-06,5.3e-05,5e-06,4e-06,5e-06,7.28218e-06,,
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,32,0.848017,100,1,59,1,1,2,3.02,0.004819,0.029195,0.0048345,0.004826,0.0062095,0.00567269,1,0,2.22507e-308,0,0,0,0,4e-06,5.3e-05,5e-06,4e-06,5e-06,7.27228e-06,,
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,64,0.848648,100,1,61,1,1,2,3.05,0.004809,0.029208,0.0048445,0.004826,0.0062355,0.00566588,1,0,2.22507e-308,0,0,0,0,4e-06,5.4e-05,5e-06,4e-06,5e-06,7.24878e-06,,
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,128,0.85406,100,1,62,1,1,2,3.06,0.004814,0.029232,0.0048335,0.004826,0.0062085,0.00565968,1,0,2.22507e-308,0,0,0,0,4e-06,5.5e-05,5e-06,4e-06,5e-06,7.25243e-06,,
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,256,0.857085,100,1,63,1,1,2,3.1,0.004883,0.031734,0.0052215,0.004919,0.0063565,0.00589654,1,0,2.22507e-308,0,0,0,0,4e-06,5.9e-05,5e-06,4e-06,5e-06,7.26667e-06,,
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,512,0.852639,100,1,71,1,1,2,3.2,0.004815,0.029788,0.0051325,0.004833,0.006553,0.00590201,1,0,2.22507e-308,0,0,0,0,4e-06,5.9e-05,5e-06,5e-06,5e-06,7.44545e-06,,
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,1024,0.903894,100,1,80,1,1,2,3.31,0.004816,0.031181,0.0048455,0.004831,0.0062595,0.00574991,1,0,2.22507e-308,0,0,0,0,4e-06,5.8e-05,5e-06,4e-06,5e-06,7.0303e-06,,
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,2048,0.852951,100,1,115,1,1,2,3.71,0.004807,0.029493,0.004823,0.004816,0.006209,0.00567987,1,0,1,0,0,0,0.02,4e-06,6.1e-05,5e-06,4e-06,5e-06,6.67528e-06,,
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,4096,0.854011,100,1,167,1,1,2,5.91,0.005405,0.030538,0.0054845,0.0054645,0.0069055,0.00642181,1,0,157,0,0,0,1.66,4e-06,6.9e-05,5e-06,4e-06,5e-06,5.75967e-06,,
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,8192,0.854983,100,1,271,1,1,2,7.67,0.004906,0.029712,0.004929,0.004916,0.0063245,0.00586684,1,0,30,0,0,0,0.61,4e-06,9e-05,5e-06,4e-06,5e-06,5.50975e-06,,
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,16384,0.858596,100,1,650,1,1,2,12.38,0.004812,0.029286,0.0048305,0.004821,0.006216,0.00583943,1,0,105,0,0,0,1.42,4e-06,0.000157,5e-06,4e-06,5e-06,5.13884e-06,,
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,32768,0.853522,100,1,735,1,1,2,13.92,0.004906,0.030053,0.005228,0.004926,0.0063185,0.00609141,1,0,50,0,0,0,0.54,4e-06,0.000185,5e-06,4e-06,5e-06,5.20201e-06,,
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,65536,0.850994,100,1,2524,1,1,2,59.07,0.004873,0.045062,0.004942,0.004929,0.0062895,0.00692776,1,0,967,0,0,0,33.02,4e-06,0.001044,5e-06,4e-06,5e-06,5.17358e-06,,
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,131072,0.869233,100,1,6235,1,1,2,309.17,0.004889,0.0896,0.004946,0.004925,0.0063205,0.0101862,1,0,5586,0,0,0,200.9,4e-06,0.003659,5e-06,5e-06,6e-06,5.78012e-06,,
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,262144,0.889506,100,1,22248,1,1,2,1840.64,0.004809,0.449543,0.004837,0.004818,0.006273,0.0386028,1,0,20304,0,0,0,1392.35,4e-06,0.023194,8e-06,5e-06,2.3e-05,1.95184e-05,,
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,524288,0.852451,100,1,26949,1,1,2,2640.45,0.004912,0.572556,0.005233,0.0049355,0.006359,0.0560472,1,0,23223,0,0,0,1683.35,4e-06,0.029041,8e-06,6e-06,1.5e-05,1.36133e-05,,
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,1048576,0.852205,100,1,30570,1,1,2,3139.36,0.004807,0.62629,0.0048255,0.004818,0.006234,0.0618925,1,0,24426,0,0,0,1627.79,4e-06,0.035913,6e-06,5e-06,9e-06,8.27612e-06,,
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,2097152,0.852358,100,1,33387,1,1,2,3872.32,0.004885,0.657082,0.004911,0.004893,0.00628,0.071992,1,0,27237,0,0,0,1369.71,4e-06,0.039496,6e-06,5e-06,7e-06,6.87405e-06,,
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,4194304,0.851741,100,1,36176,1,1,2,4177.7,0.004804,0.68115,0.004831,0.0048165,0.006256,0.0745374,1,0,10373,0,0,0,431.94,4e-06,0.041282,5e-06,5e-06,6e-06,5.92724e-06,,
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,8388608,0.852657,100,1,39943,1,1,2,5055.58,0.004808,0.70207,0.004839,0.0048225,0.0092045,0.0859542,1,0,4438,0,0,0,253.7,4e-06,0.042575,5e-06,5e-06,6e-06,5.53834e-06,,
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,16777216,0.849441,100,1,42060,1,1,2,5260.89,0.004818,0.721455,0.004847,0.00483,0.006258,0.0869044,1,0,951,0,0,0,29.9,4e-06,0.043667,5e-06,5e-06,5e-06,5.41748e-06,,
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,33554432,0.855824,100,1,43535,1,1,2,5326.32,0.004814,0.723627,0.004838,0.004826,0.00631,0.0866251,1,0,11,0,0,0,0.11,4e-06,0.043851,5e-06,5e-06,5e-06,5.46227e-06,,
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,67108864,0.84799,100,1,43651,1,1,2,5328.7,0.004811,0.723894,0.004842,0.004823,0.006643,0.0871556,1,0,2.22507e-308,0,0,0,0,4e-06,0.044047,5e-06,5e-06,5e-06,5.44061e-06,,
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,134217728,0.85044,100,1,43651,1,1,2,5328.7,0.004806,0.722778,0.0048235,0.004816,0.0062185,0.0864058,1,0,2.22507e-308,0,0,0,0,4e-06,0.043954,5e-06,5e-06,5e-06,5.3874e-06,,
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,268435456,0.857637,100,1,43651,1,1,2,5328.7,0.00481,0.726081,0.0048335,0.004819,0.0062235,0.0869828,1,0,2.22507e-308,0,0,0,0,4e-06,0.043966,5e-06,5e-06,5e-06,5.4135e-06,,
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,536870912,0.851062,100,1,43651,1,1,2,5328.7,0.004893,0.723639,0.0049345,0.004924,0.006292,0.0865432,1,0,2.22507e-308,0,0,0,0,4e-06,0.043964,5e-06,5e-06,5e-06,5.42846e-06,,
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,1073741824,0.851325,100,1,43651,1,1,2,5328.7,0.00481,0.729447,0.0050375,0.004825,0.006274,0.0882744,1,0,2.22507e-308,0,0,0,0,4e-06,0.043938,5e-06,5e-06,5e-06,5.47829e-06,,


==> test_environment/linear_combination_1_epinions.txt <==
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,1,0.595271,100,1,67,2,1.5,3,3.41,2.2e-05,0.000643,3.5e-05,3.2e-05,4.45e-05,4.656e-05,1,0,2.22507e-308,0,0,0,0,3e-06,5.2e-05,4e-06,4e-06,1e-05,6.51037e-06,,
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,2,0.594423,100,1,67,2,1.5,3,3.41,2.1e-05,0.00065,3.4e-05,3.2e-05,4.45e-05,4.621e-05,1,0,2.22507e-308,0,0,0,0,3e-06,5.3e-05,4e-06,3e-06,1e-05,6.36515e-06,,
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,4,0.593354,100,1,67,2,1.5,3,3.41,2.1e-05,0.00063,3.5e-05,3.25e-05,4.4e-05,4.671e-05,1,0,2.22507e-308,0,0,0,0,3e-06,5.5e-05,4e-06,3e-06,1e-05,6.57261e-06,,
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,8,0.601598,100,1,67,2,1.5,3,3.41,2.1e-05,0.000652,3.45e-05,3.2e-05,4.4e-05,4.691e-05,1,0,2.22507e-308,0,0,0,0,3e-06,5.3e-05,4e-06,3e-06,1e-05,6.37759e-06,,
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,16,0.596253,100,1,67,2,1.5,3,3.41,2.1e-05,0.000639,3.5e-05,3.2e-05,4.45e-05,4.636e-05,1,0,2.22507e-308,0,0,0,0,3e-06,5.3e-05,4e-06,3e-06,1e-05,6.49378e-06,,
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,32,0.593687,100,1,67,2,1.5,3,3.41,2.5e-05,0.000645,3.9e-05,3.65e-05,5e-05,5.082e-05,1,0,2.22507e-308,0,0,0,0,3e-06,5.4e-05,4e-06,3e-06,1e-05,6.45228e-06,,
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,64,0.595573,100,1,67,2,1.5,3,3.41,2.1e-05,0.000637,3.4e-05,3.2e-05,4.45e-05,4.623e-05,1,0,2.22507e-308,0,0,0,0,3e-06,5.2e-05,4e-06,4e-06,1e-05,6.52697e-06,,
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,128,0.594844,100,1,67,2,1.5,3,3.41,2.1e-05,0.000637,3.5e-05,3.2e-05,4.65e-05,4.665e-05,1,0,2.22507e-308,0,0,0,0,3e-06,5.3e-05,4e-06,3e-06,1e-05,6.40249e-06,,
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,256,0.594456,100,1,67,2,1.5,3,3.41,2.1e-05,0.00064,3.5e-05,3.2e-05,4.5e-05,4.656e-05,1,0,2.22507e-308,0,0,0,0,3e-06,5.4e-05,4e-06,3e-06,1e-05,6.3112e-06,,
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,512,0.594961,100,1,67,2,1.5,3,3.41,2.1e-05,0.000639,3.5e-05,3.2e-05,4.6e-05,4.705e-05,1,0,2.22507e-308,0,0,0,0,3e-06,5.2e-05,4e-06,3e-06,1e-05,6.37344e-06,,
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,1024,0.59294,100,1,67,2,1.5,3,3.41,2.1e-05,0.000642,3.5e-05,3.2e-05,4.5e-05,4.656e-05,1,0,2.22507e-308,0,0,0,0,3e-06,5.5e-05,4e-06,4e-06,1e-05,6.6639e-06,,
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,2048,0.595123,100,1,67,2,1.5,3,3.41,2.1e-05,0.000643,3.4e-05,3.2e-05,4.4e-05,4.625e-05,1,0,2.22507e-308,0,0,0,0,3e-06,5.3e-05,4e-06,3e-06,1e-05,6.40249e-06,,
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,4096,0.595908,100,1,67,2,1.5,3,3.41,2.1e-05,0.000638,3.4e-05,3.2e-05,4.65e-05,4.638e-05,1,0,2.22507e-308,0,0,0,0,3e-06,5.4e-05,4e-06,4e-06,1e-05,6.73859e-06,,
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,8192,0.594501,100,1,67,2,1.5,3,3.41,2.1e-05,0.000633,3.4e-05,3.2e-05,4.5e-05,4.648e-05,1,0,2.22507e-308,0,0,0,0,3e-06,5.4e-05,4e-06,4e-06,1e-05,6.50207e-06,,
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,16384,0.594928,100,1,67,2,1.5,3,3.41,2.2e-05,0.000639,3.5e-05,3.25e-05,4.55e-05,4.699e-05,1,0,2.22507e-308,0,0,0,0,3e-06,5.5e-05,4e-06,4e-06,1e-05,6.48548e-06,,
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,32768,0.593441,100,1,67,2,1.5,3,3.41,2.1e-05,0.000636,3.6e-05,3.3e-05,5.2e-05,4.985e-05,1,0,2.22507e-308,0,0,0,0,3e-06,6.1e-05,4e-06,3e-06,1e-05,6.51867e-06,,
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,65536,0.593319,100,1,67,2,1.5,3,3.41,2.1e-05,0.000634,3.4e-05,3.2e-05,4.5e-05,4.617e-05,1,0,2.22507e-308,0,0,0,0,3e-06,5.5e-05,4e-06,3e-06,1e-05,6.51452e-06,,
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,131072,0.59566,100,1,67,2,1.5,3,3.41,2.2e-05,0.00064,3.5e-05,3.25e-05,4.55e-05,4.711e-05,1,0,2.22507e-308,0,0,0,0,3e-06,5.2e-05,4e-06,3e-06,1e-05,6.49378e-06,,
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,262144,0.594454,100,1,713,2,1.5,3,10.55,2.1e-05,0.00201,3.5e-05,3.2e-05,4.65e-05,6.747e-05,1,0,706,0,0,0,7.06,3e-06,6e-05,4e-06,3e-06,4e-06,4.46702e-06,,
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,524288,0.595063,100,1,12254,2,1.5,3,251.12,2.1e-05,0.076087,3.4e-05,3.2e-05,4.5e-05,0.00156198,1,0,7716,0,0,0,152.75,3e-06,0.003972,5e-06,4e-06,7e-06,6.16416e-06,,
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,1048576,0.595591,100,1,18163,2,1.5,3.5,739.3,2.1e-05,0.118945,3.4e-05,3.2e-05,5.2e-05,0.00465697,1,0,8907,0,0,0,339.48,3e-06,0.00805,5e-06,4e-06,6e-06,5.44062e-06,,
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,2097152,0.594504,100,1,19511,2,1.5,4,2605.26,2.1e-05,0.13277,3.5e-05,3.2e-05,5.5e-05,0.0168395,1,0,8526,0,0,0,635.61,3e-06,0.009023,4e-06,4e-06,5e-06,4.86867e-06,,
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,4194304,0.592664,100,1,20830,2,1.5,1019.5,3875.65,2.1e-05,0.142932,3.5e-05,3.2e-05,0.004169,0.024564,1,0,3246,0,0,15,274.4,3e-06,0.009238,4e-06,4e-06,4e-06,4.4671e-06,,
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,8388608,0.595042,100,1,21448,2,1.5,9221.5,5154.5,2.1e-05,0.145653,3.5e-05,3.15e-05,0.0518475,0.0327361,1,0,2495,0,0,90.5,99.58,3e-06,0.008903,4e-06,4e-06,4e-06,4.22812e-06,,
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,16777216,0.594994,100,1,21921,2,1.5,14400.5,5670.18,2.1e-05,0.148696,3.5e-05,3.3e-05,0.0888115,0.0358156,1,0,402,0,0,20.5,20.64,3e-06,0.00852,4e-06,4e-06,4e-06,4.07605e-06,,
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,33554432,0.594815,100,1,22245,2,1.5,14593.5,5986.67,2.1e-05,0.151798,3.5e-05,3.25e-05,0.0901365,0.0379848,1,0,71,0,0,5,4.17,3e-06,0.008124,4e-06,4e-06,4e-06,4.01875e-06,,
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,67108864,0.595316,100,1,22460,2,1.5,14719.5,6084.5,2.4e-05,0.193169,4.05e-05,3.65e-05,0.0993785,0.03967,1,0,5,0,0,0,0.75,3e-06,0.007871,4e-06,4e-06,4e-06,4.06338e-06,,
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,134217728,0.594337,100,1,22466,2,1.5,14719.5,6085.08,2.1e-05,0.175376,3.5e-05,3.2e-05,0.0934125,0.0391604,1,0,2.22507e-308,0,0,0,0,3e-06,0.00786,4e-06,4e-06,4e-06,4.02726e-06,,
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,268435456,0.595404,100,1,22466,2,1.5,14719.5,6085.08,2.1e-05,0.152183,3.5e-05,3.2e-05,0.090787,0.0384449,1,0,2.22507e-308,0,0,0,0,3e-06,0.007866,4e-06,4e-06,4e-06,4.00004e-06,,
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,536870912,0.596921,100,1,22466,2,1.5,14719.5,6085.08,2.1e-05,0.160149,3.5e-05,3.2e-05,0.0906255,0.038466,1,0,2.22507e-308,0,0,0,0,3e-06,0.007858,4e-06,4e-06,4e-06,4.01795e-06,,
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,1073741824,0.596006,100,1,22466,2,1.5,14719.5,6085.08,2.1e-05,0.152193,3.5e-05,3.2e-05,0.090599,0.0384084,1,0,2.22507e-308,0,0,0,0,3e-06,0.007857,4e-06,4e-06,4e-06,4.00361e-06,,


==> test_environment/linear_combination_1_facebook-wosn-links.txt <==
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,1,0.65685,100,1,101,3.5,2,11.5,11.96,0.007443,0.02791,0.009716,0.0091645,0.010134,0.00988018,1,0,2.22507e-308,0,0,0,0,3e-06,4.6e-05,3e-06,3e-06,4e-06,4.06934e-06,,
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,2,0.654989,100,1,101,3.5,2,11.5,11.96,0.007299,0.027598,0.0095225,0.009062,0.0097495,0.00947979,1,0,2.22507e-308,0,0,0,0,3e-06,4.6e-05,3e-06,3e-06,4e-06,4.08485e-06,,
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,4,0.662997,100,1,101,3.5,2,11.5,11.96,0.0073,0.027597,0.009529,0.0090445,0.0098035,0.00955217,1,0,2.22507e-308,0,0,0,0,3e-06,4.7e-05,3e-06,3e-06,4e-06,4.11953e-06,,
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,8,0.651266,100,1,101,3.5,2,11.5,11.96,0.007308,0.027703,0.009533,0.0090695,0.0097955,0.00946644,1,0,2.22507e-308,0,0,0,0,3e-06,4.7e-05,3e-06,3e-06,4e-06,4.1104e-06,,
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,16,0.659817,100,1,101,3.5,2,11.5,11.96,0.007508,0.02798,0.009736,0.0092825,0.010001,0.00975237,1,0,2.22507e-308,0,0,0,0,3e-06,4.7e-05,3e-06,3e-06,4e-06,4.10584e-06,,
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,32,0.656014,100,1,101,3.5,2,11.5,11.96,0.007298,0.027834,0.0095225,0.009059,0.009831,0.00950052,1,0,2.22507e-308,0,0,0,0,3e-06,5e-05,3e-06,3e-06,4e-06,4.12044e-06,,
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,64,0.652441,100,1,101,3.5,2,11.5,11.96,0.007408,0.027489,0.0095785,0.009155,0.0099325,0.00975677,1,0,2.22507e-308,0,0,0,0,3e-06,4.7e-05,3e-06,3e-06,4e-06,4.11679e-06,,
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,128,0.653496,100,1,101,3.5,2,11.5,11.96,0.007309,0.028773,0.009506,0.009069,0.009752,0.00945708,1,0,2.22507e-308,0,0,0,0,3e-06,4.6e-05,3e-06,3e-06,4e-06,4.10401e-06,,
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,256,0.656191,100,1,101,3.5,2,11.5,11.96,0.008259,0.034716,0.0105055,0.0102455,0.010886,0.0106296,1,0,2.22507e-308,0,0,0,0,3e-06,4.8e-05,3e-06,3e-06,4e-06,4.09124e-06,,
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,512,0.654125,100,1,101,3.5,2,11.5,11.96,0.007452,0.027861,0.009658,0.009166,0.0099485,0.00960517,1,0,2.22507e-308,0,0,0,0,3e-06,7.9e-05,3e-06,3e-06,4e-06,4.14234e-06,,
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,1024,0.650092,100,1,101,3.5,2,11.5,11.96,0.007302,0.027689,0.009502,0.0090435,0.0097985,0.00946312,1,0,2.22507e-308,0,0,0,0,3e-06,4.7e-05,3e-06,3e-06,4e-06,4.11314e-06,,
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,2048,0.65526,100,1,101,3.5,2,11.5,11.97,0.00731,0.027648,0.0095085,0.0090535,0.0097165,0.00945035,1,0,2.22507e-308,0,0,0,0,3e-06,4.6e-05,3e-06,3e-06,4e-06,4.07748e-06,,
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,4096,0.652348,100,1,101,3.5,2,11.5,11.98,0.007528,0.027613,0.009599,0.009222,0.009848,0.00958799,1,0,2.22507e-308,0,0,0,0,3e-06,4.6e-05,3e-06,3e-06,4e-06,4.09016e-06,,
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,8192,0.6529,100,1,101,3.5,2,11.5,12.03,0.007306,0.02761,0.0095125,0.009046,0.009814,0.00958858,1,0,2.22507e-308,0,0,0,0,3e-06,4.6e-05,3e-06,3e-06,4e-06,4.08704e-06,,
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,16384,0.653628,100,1,101,3.5,2,11.5,12.07,0.00731,0.027579,0.009521,0.0090295,0.0098225,0.00950848,1,0,2.22507e-308,0,0,0,0,3e-06,4.6e-05,3e-06,3e-06,4e-06,4.09304e-06,,
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,32768,0.651778,100,1,101,3.5,2,11.5,12.15,0.007568,0.027679,0.009626,0.0093005,0.0099575,0.00969967,1,0,2.22507e-308,0,0,0,0,3e-06,4.5e-05,3e-06,3e-06,4e-06,4.12197e-06,,
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,65536,0.651311,100,1,102,4,2,12,12.23,0.007307,0.027595,0.009525,0.0090605,0.00976,0.00946964,1,0,2.22507e-308,0,0,0,0,3e-06,4.5e-05,3e-06,3e-06,4e-06,4.16919e-06,,
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,131072,0.65135,100,1,104,4,2,12,12.5,0.007302,0.027639,0.0095245,0.009058,0.009775,0.0094553,1,0,2.22507e-308,0,0,0,0,3e-06,4.6e-05,3e-06,3e-06,4e-06,4.10087e-06,,
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,262144,0.655609,100,1,106,4,2,12.5,12.95,0.007304,0.029321,0.009718,0.0090845,0.010157,0.00976982,1,0,2.22507e-308,0,0,0,0,3e-06,4.7e-05,3e-06,3e-06,4e-06,4.23013e-06,,
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,524288,0.662477,100,1,118,4,2,14,14.01,0.00745,0.027928,0.00964,0.0091565,0.0099805,0.00969816,1,0,2.22507e-308,0,0,0,0,3e-06,4.6e-05,3e-06,3e-06,4e-06,4.07533e-06,,
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,1048576,0.651064,100,1,128,4,2,16,16.37,0.007314,0.0278,0.009577,0.00908,0.01011,0.00969351,1,0,2.22507e-308,0,0,0,0,3e-06,4.8e-05,3e-06,3e-06,4e-06,3.98894e-06,,
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,2097152,0.669326,100,1,379,4,2,16,26.37,0.007467,0.0291,0.009744,0.009139,0.0102345,0.00984414,1,0,2.22507e-308,0,0,0,0,3e-06,5.2e-05,3e-06,3e-06,4e-06,3.81632e-06,,
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,4194304,0.656637,100,1,1790,4,2,30,67.74,0.007301,0.027686,0.0095475,0.0090615,0.0099935,0.00974993,1,0,2.22507e-308,0,0,0,0,3e-06,0.000253,3e-06,3e-06,4e-06,3.60159e-06,,
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,8388608,0.654461,100,1,13714,5,2,50,369.57,0.007296,0.079567,0.009637,0.0090715,0.012015,0.0123027,1,0,2.22507e-308,0,0,0,0,3e-06,0.003145,4e-06,3e-06,4e-06,3.88944e-06,,
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,16777216,0.654576,100,1,26331,5,2,234,905.04,0.007297,0.167647,0.0096,0.009072,0.0115785,0.0146609,1,0,2.22507e-308,0,0,0,0,3e-06,0.008305,4e-06,3e-06,4e-06,4.04831e-06,,
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,33554432,0.693809,100,1,29500,5,2,237,1139.96,0.007301,0.195039,0.00965,0.0090865,0.013021,0.0159185,1,0,2.22507e-308,0,0,0,0,3e-06,0.010734,4e-06,3e-06,4e-06,3.9884e-06,,
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,67108864,0.682689,100,1,29914,5,2,285,1178.35,0.007298,0.196842,0.0095255,0.0090475,0.011108,0.0158653,1,0,2.22507e-308,0,0,0,0,3e-06,0.011049,4e-06,3e-06,4e-06,3.96625e-06,,
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,134217728,0.652153,100,1,29914,5,2,285,1178.35,0.007467,0.196077,0.0097635,0.009211,0.011488,0.0161827,1,0,2.22507e-308,0,0,0,0,3e-06,0.010992,4e-06,3e-06,4e-06,3.95751e-06,,
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,268435456,0.653466,100,1,29914,5,2,285,1178.35,0.008374,0.197439,0.010819,0.010397,0.012608,0.0171913,1,0,2.22507e-308,0,0,0,0,3e-06,0.011021,4e-06,3e-06,4e-06,3.9638e-06,,
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,536870912,0.657652,100,1,29914,5,2,285,1178.35,0.007513,0.197536,0.0098405,0.0092875,0.011611,0.0161391,1,0,2.22507e-308,0,0,0,0,3e-06,0.011079,4e-06,3e-06,4e-06,3.96275e-06,,
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,1073741824,0.65072,100,1,29914,5,2,285,1178.35,0.007315,0.197126,0.009564,0.0090675,0.011113,0.0158966,1,0,2.22507e-308,0,0,0,0,3e-06,0.011028,4e-06,3e-06,4e-06,3.97154e-06,,


==> test_environment/linear_combination_1_flickr-growth.txt <==
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,1,24.4785,100,1,2540,2,2,5,38.53,4e-06,0.027527,1.8e-05,1.35e-05,3.45e-05,0.00039273,1,0,2.22507e-308,0,0,0,0,0.000168,0.001304,0.000171,0.000171,0.000171,0.000176056,,
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,2,24.5458,100,1,2540,2,2,5,38.53,4e-06,0.027679,1.85e-05,1.4e-05,3.4e-05,0.0003955,1,0,2.22507e-308,0,0,0,0,0.000168,0.001303,0.000171,0.000171,0.000171,0.000176151,,
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,4,24.414,100,1,2540,2,2,5,38.53,4e-06,0.027549,1.85e-05,1.4e-05,3.5e-05,0.00039357,1,0,2.22507e-308,0,0,0,0,0.000168,0.001321,0.000171,0.000171,0.000171,0.000176068,,
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,8,25.4795,100,1,2540,2,2,5,38.53,4e-06,0.027567,1.9e-05,1.4e-05,3.45e-05,0.0003939,1,0,2.22507e-308,0,0,0,0,0.000168,0.001303,0.000171,0.000171,0.000171,0.00017603,,
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,16,25.6352,100,1,2540,2,2,5,38.53,4e-06,0.027584,1.9e-05,1.4e-05,3.45e-05,0.00039372,1,0,2.22507e-308,0,0,0,0,0.000168,0.001297,0.000171,0.000171,0.000171,0.000176018,,
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,32,24.4688,100,1,2540,2,2,5,38.53,4e-06,0.027512,1.9e-05,1.4e-05,3.5e-05,0.00039386,1,0,2.22507e-308,0,0,0,0,0.000168,0.0013,0.000171,0.000171,0.000171,0.000176151,,
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,64,24.4565,100,1,2540,2,2,5,38.53,4e-06,0.027524,1.85e-05,1.4e-05,3.35e-05,0.00039297,1,0,2.22507e-308,0,0,0,0,0.000168,0.001299,0.000171,0.000171,0.000171,0.000176019,,
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,128,24.6458,100,1,2540,2,2,5,38.53,4e-06,0.027576,1.9e-05,1.4e-05,3.55e-05,0.00039419,1,0,2.22507e-308,0,0,0,0,0.000168,0.0013,0.000171,0.000171,0.000171,0.000176339,,
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,256,24.4151,100,1,2540,2,2,5,38.53,4e-06,0.02773,1.8e-05,1.4e-05,3.4e-05,0.00039528,1,0,2.22507e-308,0,0,0,0,0.000168,0.001306,0.000171,0.000171,0.000171,0.000176158,,
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,512,24.5078,100,1,2540,2,2,5,38.53,4e-06,0.02764,1.8e-05,1.4e-05,3.35e-05,0.00039496,1,0,2.22507e-308,0,0,0,0,0.000168,0.001295,0.000171,0.000171,0.000171,0.000176347,,
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,1024,24.4668,100,1,2540,2,2,5,38.53,4e-06,0.027672,1.85e-05,1.4e-05,3.55e-05,0.00039487,1,0,2.22507e-308,0,0,0,0,0.000168,0.001305,0.000171,0.000171,0.000171,0.000176576,,
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,2048,24.7575,100,1,2540,2,2,5,38.53,4e-06,0.027517,1.8e-05,1.4e-05,3.45e-05,0.00039274,1,0,2.22507e-308,0,0,0,0,0.000168,0.001312,0.000171,0.000171,0.000171,0.000176165,,
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,4096,24.7708,100,1,2540,2,2,5,38.53,4e-06,0.027676,1.75e-05,1.4e-05,3.35e-05,0.0003964,1,0,2.22507e-308,0,0,0,0,0.000168,0.001309,0.000171,0.000171,0.000171,0.000176534,,
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,8192,25.1466,100,1,2540,2,2,5,38.53,4e-06,0.027568,1.75e-05,1.4e-05,3.35e-05,0.00039322,1,0,2.22507e-308,0,0,0,0,0.000168,0.001309,0.000171,0.000171,0.000171,0.000176392,,
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,16384,24.5131,100,1,2540,2,2,5,38.53,4e-06,0.027586,1.9e-05,1.4e-05,3.5e-05,0.00039409,1,0,2.22507e-308,0,0,0,0,0.000168,0.001299,0.000171,0.000171,0.000171,0.000176255,,
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,32768,24.582,100,1,2540,2,2,5,38.53,4e-06,0.027667,1.9e-05,1.4e-05,3.45e-05,0.00039545,1,0,2.22507e-308,0,0,0,0,0.000168,0.001306,0.000171,0.000171,0.000171,0.000176205,,
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,65536,24.5037,100,1,2540,2,2,5,38.53,4e-06,0.027614,1.9e-05,1.4e-05,3.35e-05,0.00039448,1,0,2.22507e-308,0,0,0,0,0.000168,0.001293,0.000171,0.000171,0.000171,0.000176131,,
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,131072,24.8137,100,1,262866,2,2,5.5,24722,4e-06,4.67883,1.95e-05,1.4e-05,3.95e-05,0.344236,1,0,148138,0,0,0,11317.8,0.000169,0.243139,0.000173,0.000172,0.000175,0.000175038,,
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,262144,24.4343,100,1,345459,2,2,6.5,41341.2,4e-06,6.70809,2.05e-05,1.5e-05,4.6e-05,0.672758,1,0,33067,0,0,0,2744.12,0.00017,0.348051,0.000173,0.000173,0.000174,0.000174916,,
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,524288,24.7624,100,1,414832,2,2,9.5,62736.3,4e-06,8.33668,2.2e-05,1.55e-05,5.3e-05,1.11658,1,0,22380,0,0,0,1720.45,0.000169,0.479549,0.000172,0.000171,0.000174,0.000174439,,
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,1048576,24.4637,100,1,458043,2.5,2,28391,76116.4,4e-06,9.04466,2.2e-05,1.5e-05,0.248907,1.31684,1,0,28900,0,0,0.5,958.69,0.00017,0.444195,0.000173,0.000172,0.000174,0.000174761,,
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,2097152,24.4056,100,1,493205,3,2,111667,89295.3,4e-06,9.37888,2.15e-05,1.4e-05,1.16688,1.46416,1,0,3391,0,0,0,335.2,0.000169,0.424059,0.000172,0.000171,0.000173,0.000172881,,
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,4194304,24.5617,100,1,515229,3,2,131538,100005,4e-06,9.6839,2.3e-05,1.45e-05,1.58219,1.6057,1,0,84139,0,0,0,930,0.00017,0.411684,0.000173,0.000172,0.000174,0.000174439,,
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,8388608,24.5345,100,1,680418,6.5,2,472172,221065,4e-06,13.212,3.5e-05,1.5e-05,7.89528,3.79595,1,0,470,0,0,5.5,64.95,0.000169,0.579798,0.000172,0.000171,0.000173,0.000173276,,
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,16777216,24.4387,100,1,684979,10,2,472176,225938,4e-06,13.254,4.95e-05,1.45e-05,7.92696,3.85245,1,0,2.22507e-308,0,0,0,0,0.000169,0.57949,0.000172,0.000171,0.000173,0.000173076,,
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,33554432,24.5651,100,1,684979,10,2,472176,225938,4e-06,13.3635,5.25e-05,1.5e-05,7.90165,3.866,1,0,2.22507e-308,0,0,0,0,0.00017,0.579737,0.000173,0.000172,0.000174,0.000174274,,
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,67108864,24.4387,100,1,684979,10,2,472176,225938,4e-06,13.2609,5.05e-05,1.5e-05,7.89467,3.85827,1,0,2.22507e-308,0,0,0,0,0.000169,0.578694,0.000172,0.000171,0.000173,0.000172928,,
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,134217728,24.5418,100,1,684979,10,2,472176,225938,4e-06,13.264,5.05e-05,1.4e-05,7.88093,3.85769,1,0,2.22507e-308,0,0,0,0,0.00017,0.579842,0.000173,0.000172,0.000174,0.000174204,,
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,268435456,24.4639,100,1,684979,10,2,472176,225938,4e-06,13.3326,5.05e-05,1.4e-05,7.91068,3.85357,1,0,2.22507e-308,0,0,0,0,0.000169,0.585078,0.000172,0.000171,0.000173,0.000173022,,
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,536870912,24.4604,100,1,684979,10,2,472176,225938,4e-06,13.2547,5e-05,1.4e-05,7.87025,3.85472,1,0,2.22507e-308,0,0,0,0,0.00017,0.580059,0.000173,0.000172,0.000174,0.000174264,,
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,1073741824,24.4167,100,1,684979,10,2,472176,225938,4e-06,13.3173,5.15e-05,1.5e-05,7.90311,3.86444,1,0,2.22507e-308,0,0,0,0,0.000169,0.579228,0.000172,0.000171,0.000173,0.00017318,,


==> test_environment/linear_combination_1_wikipedia-growth.txt <==
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,1,30.4038,100,2,301,12,7,21,20.86,7.5e-05,0.003621,0.000195,0.0001225,0.0003555,0.00031897,1,0,2.22507e-308,0,0,0,0,0.000198,0.001586,0.000202,0.000201,0.000202,0.000217257,,
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,2,30.2434,100,2,301,12,7,21,20.86,7.6e-05,0.003663,0.000201,0.0001165,0.000358,0.00032211,1,0,2.22507e-308,0,0,0,0,0.000197,0.001576,0.0002,0.000199,0.000203,0.000217309,,
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,4,30.2801,100,2,301,12,7,21,20.86,7.4e-05,0.003697,0.000207,0.000121,0.000359,0.00032384,1,0,2.22507e-308,0,0,0,0,0.000198,0.001556,0.000202,0.000201,0.000202,0.000217795,,
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,8,31.204,100,2,301,12,7,21,20.86,7.5e-05,0.003652,0.0001955,0.0001195,0.000356,0.00032029,1,0,2.22507e-308,0,0,0,0,0.000198,0.001567,0.000201,0.000201,0.000202,0.000216861,,
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,16,30.2283,100,2,301,12,7,21,20.86,7.7e-05,0.003679,0.0002055,0.000125,0.000365,0.00033025,1,0,2.22507e-308,0,0,0,0,0.000197,0.001555,0.0002,0.0002,0.000201,0.000216005,,
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,32,30.5155,100,2,301,12,7,21,20.86,7.7e-05,0.003624,0.0001975,0.000117,0.00036,0.00032002,1,0,2.22507e-308,0,0,0,0,0.000199,0.001559,0.000202,0.000201,0.000202,0.000216948,,
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,64,30.1817,100,2,301,12,7,21,20.86,7.5e-05,0.003672,0.0001995,0.000117,0.000368,0.00032067,1,0,2.22507e-308,0,0,0,0,0.000197,0.001562,0.0002,0.000199,0.000201,0.000215367,,
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,128,30.237,100,2,301,12,7,21,20.86,7.6e-05,0.003685,0.0001975,0.000118,0.0003635,0.00032173,1,0,2.22507e-308,0,0,0,0,0.000198,0.001575,0.000202,0.000201,0.000202,0.000217285,,
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,256,30.2074,100,2,301,12,7,21,20.86,7.6e-05,0.003638,0.000197,0.00012,0.0003635,0.0003203,1,0,2.22507e-308,0,0,0,0,0.000197,0.001556,0.0002,0.0002,0.000201,0.000216408,,
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,512,30.2873,100,2,301,12,7,21,20.86,7.6e-05,0.00367,0.000198,0.000118,0.0003585,0.00032008,1,0,2.22507e-308,0,0,0,0,0.000198,0.001604,0.000202,0.000201,0.000202,0.000216631,,
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,1024,30.2024,100,2,301,12,7,21,20.86,7.6e-05,0.003619,0.000196,0.0001165,0.0003715,0.00032159,1,0,2.22507e-308,0,0,0,0,0.000197,0.001546,0.0002,0.0002,0.000209,0.000217221,,
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,2048,30.2691,100,2,301,12,7,21,20.86,7.5e-05,0.003652,0.000198,0.0001165,0.0003575,0.00032013,1,0,2.22507e-308,0,0,0,0,0.000198,0.001572,0.000202,0.000201,0.000202,0.000217038,,
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,4096,30.2952,100,2,301,12,7,21,20.86,7.4e-05,0.003942,0.0001965,0.000117,0.000363,0.00032349,1,0,2.22507e-308,0,0,0,0,0.000197,0.001685,0.0002,0.000199,0.000211,0.000216958,,
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,8192,30.4606,100,2,301,12,7,21,20.86,7.5e-05,0.003612,0.0001965,0.000118,0.0003575,0.00031819,1,0,2.22507e-308,0,0,0,0,0.000199,0.001564,0.000201,0.000201,0.000202,0.00021779,,
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,16384,30.2787,100,2,301,12,7,21,20.86,7.6e-05,0.003665,0.0002,0.0001205,0.000365,0.00032519,1,0,2.22507e-308,0,0,0,0,0.000197,0.001551,0.0002,0.0002,0.00021,0.000216941,,
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,32768,30.3936,100,2,301,12,7,21,20.86,7.5e-05,0.003677,0.000199,0.000118,0.000377,0.00032488,1,0,2.22507e-308,0,0,0,0,0.000198,0.001559,0.000202,0.000201,0.000203,0.00021776,,
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,65536,30.7485,100,2,301,12,7,21,20.86,7.6e-05,0.00361,0.0002015,0.0001195,0.0003635,0.00032234,1,0,2.22507e-308,0,0,0,0,0.000197,0.001557,0.0002,0.000199,0.000202,0.000216486,,
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,131072,30.4781,100,2,535,12,8,28,29.89,7.5e-05,0.006303,0.000229,0.000124,0.0004175,0.00041217,1,0,171,0,0,0,1.84,0.000198,0.001549,0.000202,0.000201,0.000202,0.000212217,,
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,262144,30.197,100,2,3094,20,8,55.5,126.33,7.4e-05,0.021893,0.0002635,0.000135,0.0006465,0.00103441,1,0,2573,0,0,0,51.23,0.000197,0.001593,0.000201,0.0002,0.000202,0.00020365,,
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,524288,30.2583,100,2,114107,43,9.5,17788.5,20757.4,7.5e-05,0.626874,0.0004015,0.0001555,0.051285,0.095178,1,0,108472,0,0,8468.5,18689.9,0.000197,0.025149,0.000208,0.000204,0.000213,0.000209263,,
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,1048576,30.2258,100,2,479506,275476,48,406723,227926,7.6e-05,3.84728,1.44828,0.000555,2.83432,1.52384,1,0,463736,59954,0,177990,111226,0.000199,0.276432,0.000207,0.000205,0.00021,0.000207936,,
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,2097152,30.2164,100,2,858874,577569,173974,760200,482437,7.5e-05,10.4521,4.48956,0.972659,7.4237,4.47018,1,0,495402,41022,4450,82958.5,64803.7,0.000198,0.735872,0.000206,0.000204,0.000208,0.000206909,,
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,4194304,30.3562,100,2,1.13399e+06,792269,297612,1.00952e+06,668711,7.6e-05,16.9984,7.90768,2.11994,12.4291,7.77023,1,0,144449,18425.5,1777,38104.5,24568.5,0.000199,1.09225,0.000206,0.000205,0.000208,0.000207223,,
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,8388608,30.2306,100,2,1.32209e+06,925672,419236,1.16757e+06,790824,8.2e-05,23.8915,10.3449,2.83123,16.451,10.488,1,0,37444,4907.5,224,12588,7337.96,0.0002,1.11497,0.000206,0.000204,0.000208,0.00020729,,
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,16777216,30.5636,100,2,1.43339e+06,970080,420936,1.24937e+06,841703,7.6e-05,30.1693,11.2983,2.94846,19.1233,12.1346,1,0,11048,413.5,0,2340.5,1582.68,0.0002,1.29903,0.000206,0.000204,0.000209,0.000207652,,
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,33554432,30.1976,100,2,1.4959e+06,974795,420936,1.2759e+06,859992,7.6e-05,33.8082,11.2089,2.95772,20.5069,12.8014,1,0,1917,0,0,87,179.88,0.000199,1.37407,0.000205,0.000203,0.000208,0.000206532,,
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,67108864,30.3159,100,2,1.51879e+06,974795,420936,1.27696e+06,861885,7.7e-05,35.4667,11.3942,2.89571,20.2283,12.9386,1,0,140,0,0,0,2.81,0.0002,1.40127,0.000206,0.000204,0.00021,0.000208021,,
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,134217728,30.3011,100,2,1.52217e+06,974795,420936,1.27696e+06,861944,7.6e-05,35.6519,11.3671,2.89357,20.367,12.9491,1,0,2.22507e-308,0,0,0,0,0.000199,1.39951,0.000206,0.000204,0.00021,0.000207827,,
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,268435456,30.3057,100,2,1.52217e+06,974795,420936,1.27696e+06,861944,8.2e-05,35.6027,11.4808,2.86547,20.219,12.9643,1,0,2.22507e-308,0,0,0,0,0.0002,1.40805,0.000206,0.000204,0.00021,0.000208283,,
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,536870912,30.3906,100,2,1.52217e+06,974795,420936,1.27696e+06,861944,7.5e-05,35.4779,11.33,2.77963,20.1734,12.9033,1,0,2.22507e-308,0,0,0,0,0.000199,1.40704,0.000205,0.000203,0.000209,0.000206744,,
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,1073741824,30.3436,100,2,1.52217e+06,974795,420936,1.27696e+06,861944,7.6e-05,35.5871,11.3141,2.79787,20.1585,12.8992,1,0,2.22507e-308,0,0,0,0,0.0002,1.40922,0.000206,0.000204,0.00021,0.000208125,,


==> test_environment/linear_combination_1_youtube-u-growth.txt <==
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,1,7.28483,100,1,14,1,1,3,2.56,5e-06,0.001238,6e-06,6e-06,2.15e-05,4.965e-05,1,0,2.22507e-308,0,0,0,0,5.8e-05,0.000493,6e-05,5.9e-05,0.000114,8.19103e-05,,
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,2,7.37718,100,1,14,1,1,3,2.56,5e-06,0.001216,6e-06,6e-06,2.05e-05,4.906e-05,1,0,2.22507e-308,0,0,0,0,5.8e-05,0.000494,6.1e-05,6e-05,0.000114,8.28782e-05,,
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,4,7.28804,100,1,14,1,1,3,2.56,5e-06,0.001234,6e-06,6e-06,2.05e-05,4.901e-05,1,0,2.22507e-308,0,0,0,0,5.8e-05,0.000494,6e-05,5.95e-05,0.000113,8.19872e-05,,
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,8,7.30985,100,1,14,1,1,3,2.56,5e-06,0.001237,6e-06,6e-06,2.1e-05,4.982e-05,1,0,2.22507e-308,0,0,0,0,5.8e-05,0.00049,6.1e-05,6e-05,0.000114,8.2391e-05,,
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,16,7.30768,100,1,14,1,1,3,2.56,5e-06,0.001217,6e-06,6e-06,2.1e-05,4.925e-05,1,0,2.22507e-308,0,0,0,0,5.8e-05,0.000493,6e-05,5.9e-05,0.000113,8.16667e-05,,
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,32,7.28573,100,1,14,1,1,3,2.56,5e-06,0.001217,6e-06,6e-06,2.1e-05,4.924e-05,1,0,2.22507e-308,0,0,0,0,5.8e-05,0.000486,6.1e-05,6e-05,0.000114,8.30064e-05,,
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,64,7.28357,100,1,14,1,1,3,2.56,5e-06,0.001235,6e-06,6e-06,2.1e-05,5.007e-05,1,0,2.22507e-308,0,0,0,0,5.8e-05,0.000541,6.4e-05,6e-05,0.000113,8.39359e-05,,
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,128,7.30923,100,1,14,1,1,3,2.56,6e-06,0.001305,7e-06,6e-06,2.25e-05,5.277e-05,1,0,2.22507e-308,0,0,0,0,5.8e-05,0.000492,6.1e-05,6e-05,0.000114,8.24679e-05,,
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,256,7.29698,100,1,14,1,1,3,2.56,5e-06,0.001218,6e-06,6e-06,2.1e-05,4.924e-05,1,0,2.22507e-308,0,0,0,0,5.7e-05,0.000494,6.1e-05,6e-05,0.000113,8.19936e-05,,
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,512,7.29119,100,1,14,1,1,3,2.56,5e-06,0.001246,6e-06,6e-06,2.25e-05,4.97e-05,1,0,2.22507e-308,0,0,0,0,5.8e-05,0.000496,6.1e-05,6e-05,0.000114,8.29103e-05,,
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,1024,7.35012,100,1,14,1,1,3,2.56,5e-06,0.001225,6e-06,6e-06,2.15e-05,4.954e-05,1,0,2.22507e-308,0,0,0,0,5.8e-05,0.000487,6.1e-05,6e-05,0.000113,8.22308e-05,,
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,2048,7.27858,100,1,14,1,1,3,2.56,5e-06,0.001216,6e-06,6e-06,2.1e-05,4.959e-05,1,0,2.22507e-308,0,0,0,0,5.8e-05,0.000484,6.1e-05,6e-05,0.000114,8.22308e-05,,
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,4096,7.33565,100,1,14,1,1,3,2.56,5e-06,0.0013,6e-06,6e-06,2.15e-05,4.99e-05,1,0,2.22507e-308,0,0,0,0,5.8e-05,0.000486,6.1e-05,6e-05,0.000113,8.23333e-05,,
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,8192,7.39221,100,1,14,1,1,3,2.56,5e-06,0.001217,6e-06,6e-06,2.15e-05,4.944e-05,1,0,2.22507e-308,0,0,0,0,5.8e-05,0.000489,6.1e-05,6e-05,0.000114,8.30192e-05,,
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,16384,7.34919,100,1,14,1,1,3,2.56,5e-06,0.001215,6e-06,6e-06,2.25e-05,4.961e-05,1,0,2.22507e-308,0,0,0,0,5.8e-05,0.000496,6e-05,5.9e-05,0.000113,8.19231e-05,,
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,32768,7.35065,100,1,14,1,1,3,2.56,5e-06,0.001222,6e-06,6e-06,2.2e-05,5.003e-05,1,0,2.22507e-308,0,0,0,0,5.8e-05,0.000493,6.1e-05,6e-05,0.000115,8.27949e-05,,
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,65536,7.36004,100,1,14,1,1,3,2.56,5e-06,0.001244,6e-06,6e-06,2.1e-05,4.978e-05,1,0,2.22507e-308,0,0,0,0,5.8e-05,0.000489,6e-05,5.9e-05,0.000114,8.20128e-05,,
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,131072,7.36869,100,1,1987,1,1,3.5,65.69,5e-06,0.004604,6e-06,6e-06,2.15e-05,0.00015753,1,0,2.22507e-308,0,0,0,0,5.8e-05,0.000495,6.1e-05,6e-05,6.1e-05,6.13041e-05,,
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,262144,7.36805,100,1,84862,1,1,3.5,2316.23,5e-06,0.134869,6e-06,6e-06,2.3e-05,0.00368085,1,0,2.22507e-308,0,0,0,0,5.8e-05,0.009836,6.1e-05,6.1e-05,6.1e-05,6.14118e-05,,
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,524288,7.44293,100,1,217173,1,1,4,11946.2,5e-06,0.470943,6e-06,6e-06,2.4e-05,0.0213503,1,0,2.22507e-308,0,0,0,0,5.8e-05,0.039099,6.2e-05,6.1e-05,6.3e-05,6.26676e-05,,
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,1048576,7.28314,100,1,349632,1,1,4,28915.2,5e-06,0.866529,6e-06,6e-06,2.3e-05,0.0625761,1,0,2.22507e-308,0,0,0,0,5.8e-05,0.074638,6.2e-05,6.1e-05,6.3e-05,6.25844e-05,,
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,2097152,7.26961,100,1,612924,1,1,4,46844.1,5e-06,1.64772,6e-06,6e-06,2.5e-05,0.118979,1,0,2.22507e-308,0,0,0,0,5.9e-05,0.140452,6.2e-05,6.1e-05,6.2e-05,6.18501e-05,,
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,4194304,7.28258,100,1,843116,1,1,4,65648,5e-06,2.65228,6e-06,6e-06,2.75e-05,0.18888,1,0,2.22507e-308,0,0,0,0,6e-05,0.191965,6.2e-05,6.2e-05,6.3e-05,6.27479e-05,,
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,8388608,7.27442,100,1,902057,1,1,4,69197.2,5e-06,3.00732,6e-06,6e-06,2.85e-05,0.20826,1,0,2.22507e-308,0,0,0,0,5.9e-05,0.221453,6.2e-05,6.1e-05,6.3e-05,6.25071e-05,,
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,16777216,7.37798,100,1,913534,1,1,7,76787.3,5e-06,3.08896,6e-06,6e-06,3.15e-05,0.232589,1,0,2.22507e-308,0,0,0,0,5.9e-05,0.221384,6.2e-05,6.1e-05,6.3e-05,6.25613e-05,,
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,33554432,7.47189,100,1,913550,1,1,7,76787.5,5e-06,3.20593,6e-06,6e-06,3.2e-05,0.233904,1,0,2.22507e-308,0,0,0,0,5.9e-05,0.222984,6.2e-05,6.1e-05,6.3e-05,6.2307e-05,,
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,67108864,7.30644,100,1,913550,1,1,7,76787.5,5e-06,3.09095,6e-06,6e-06,3.1e-05,0.232906,1,0,2.22507e-308,0,0,0,0,5.9e-05,0.223358,6.2e-05,6.1e-05,6.3e-05,6.25798e-05,,
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,134217728,7.27934,100,1,913550,1,1,7,76787.5,5e-06,3.09387,6e-06,6e-06,3.95e-05,0.234196,1,0,2.22507e-308,0,0,0,0,5.9e-05,0.222969,6.2e-05,6.1e-05,6.3e-05,6.26986e-05,,
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,268435456,7.26474,100,1,913550,1,1,7,76787.5,5e-06,3.17744,6e-06,6e-06,3.9e-05,0.233437,1,0,2.22507e-308,0,0,0,0,5.9e-05,0.222951,6.2e-05,6.1e-05,6.3e-05,6.22417e-05,,
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,536870912,7.29104,100,1,913550,1,1,7,76787.5,5e-06,3.08643,6e-06,6e-06,3.1e-05,0.232455,1,0,2.22507e-308,0,0,0,0,5.9e-05,0.222392,6.2e-05,6.1e-05,6.3e-05,6.20789e-05,,
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,1073741824,7.2898,100,1,913550,1,1,7,76787.5,5e-06,3.22409,7e-06,6e-06,3.25e-05,0.236953,1,0,2.22507e-308,0,0,0,0,5.9e-05,0.223141,6.2e-05,6.1e-05,6.3e-05,6.2687e-05,,


==> test_environment/reverse.txt <==
filename,algo,n,M,avg_degree,t_start,t_end,T,compression,beta,readin_time,sources,visit_min,visit_max,visit_median,visit_first,visit_third,visit_medium,runtime_min,runtime_max,runtime_median,runtime_first,runtime_third,runtime_medium,backtracking
elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,0,2147483647,0.106914,100,1,2271,886.5,2,1655.5,909.39,0.002288,0.044806,0.0134895,0.002866,0.029204,0.0169449,0
facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,0,2147483647,0.656074,100,1,34714,8,2,1311,2245.34,0.008397,0.254622,0.010572,0.0103345,0.0149895,0.0227657,0
epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,0,2147483647,0.587976,100,1,22466,2,1.5,14719.5,6085.08,2.20E-05,0.126335,3.50E-05,3.10E-05,0.075106,0.0328707,0
enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,0,2147483647,0.851988,100,1,43651,1,1,2,5328.7,0.005098,0.607986,0.005194,0.0051805,0.0061605,0.0733609,0
digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,0,2147483647,1.82355,100,1,156117,1,1,2.5,11250,0.036156,2.07154,0.036555,0.0363945,0.04231,0.152908,0
ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,0,2147483647,3.21283,100,1,27547,47.5,4,1912.5,4565.48,5.70E-05,2.46008,0.000174,8.10E-05,0.061624,0.207548,0
youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,0,2147483647,7.24021,100,1,913550,1,1,7,76787.5,6.00E-06,2.61311,7.00E-06,6.00E-06,2.90E-05,0.196368,0
dblp-coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,0,2147483647,13.9794,100,2,932637,8003,12.5,351009,164928,1.00E-05,12.3543,0.29352,4.60E-05,3.52974,1.91861,0
flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,0,2147483647,25.1303,100,1,684979,10,2,472176,225938,4.00E-06,11.0498,4.60E-05,1.40E-05,6.34673,3.18786,0
wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,0,2147483647,29.9854,100,2,1.52E+06,974795,420936,1.28E+06,861944,7.40E-05,30.4854,9.31507,2.58831,16.7618,10.6299,0


==> test_environment/reverse_Wu.txt <==
filename,algo,n,M,avg_degree,t_start,t_end,T,compression,beta,readin_time,sources,visit_min,visit_max,visit_median,visit_first,visit_third,visit_medium,runtime_min,runtime_max,runtime_median,runtime_first,runtime_third,runtime_medium,backtracking
elec,latest,7118,103675,14.5652,1080493920,1199582161,0,0,2147483647,0.035916,100,7118,7118,7118,7118,7118,7118,0.00012,0.000353,0.000153,0.000121,0.0002605,0.00019324,0
facebook-wosn-links,latest,63731,817035,12.8201,0,1232231924,0,0,2147483647,0.229389,100,63731,63731,63731,63731,63731,63731,0.001818,0.002936,0.001846,0.001832,0.0018635,0.00187969,0
epinions,latest,131828,841372,6.38235,979081200,1060639201,0,0,2147483647,0.276293,100,131828,131828,131828,131828,131828,131828,0.001993,0.004477,0.002022,0.002006,0.002038,0.00228655,0
enron,latest,87273,1148072,13.155,315532800,1716720598,0,0,2147483647,0.34651,100,87273,87273,87273,87273,87273,87273,0.00199,0.003343,0.002013,0.001998,0.0020275,0.00216725,0
digg-friends,latest,279630,1731653,6.19266,0,1247032806,0,0,2147483647,0.540658,100,279630,279630,279630,279630,279630,279630,0.005287,0.008591,0.0053285,0.005314,0.0053585,0.00549862,0
ca-cit-HepPh,latest,28093,4596803,163.628,700617600,1015891202,0,0,2147483647,1.38314,100,28093,28093,28093,28093,28093,28093,0.008753,0.011698,0.009468,0.008863,0.0096395,0.0095935,0
youtube-u-growth,latest,3223585,9375374,2.90837,1165708800,1185148801,0,0,2147483647,3.25255,100,3.22E+06,3.22E+06,3.22E+06,3.22E+06,3.22E+06,3.22E+06,0.056837,0.058353,0.057285,0.0572545,0.057318,0.0572753,0
dblp-coauthor,latest,1282466,18241452,14.2237,-1009843139,1388534462,0,0,2147483647,6.12822,100,1.28E+06,1.28E+06,1.28E+06,1.28E+06,1.28E+06,1.28E+06,0.103602,0.122822,0.109183,0.103837,0.115509,0.110001,0
flickr-growth,latest,2302925,33140017,14.3904,1162422000,1179439201,0,0,2147483647,10.4653,100,2.30E+06,2.30E+06,2.30E+06,2.30E+06,2.30E+06,2.30E+06,0.115785,0.24001,0.115952,0.115888,0.17824,0.142787,0
wikipedia-growth,latest,1870709,39953145,21.3572,982623600,1175810401,0,0,2147483647,13.1832,100,1.87E+06,1.87E+06,1.87E+06,1.87E+06,1.87E+06,1.87E+06,0.215722,0.33583,0.29123,0.267115,0.312496,0.288287,0


==> test_environment/runtime.txt <==
data/edge_zerotrans_out.enron,algo1,1235345,2296144,1.85871,315532800,1716720598,438000,0,2147483647,0.838816,100,0,932454,101273,0,3,0,0.000381,0.255562,0.0286558,0.000382,0.001262,0.0003845,0,,
data/edge_zerotrans_out.enron,reverse,1235345,2296144,1.85871,315532800,1716720598,438000,0,2147483647,0.840219,100,1,932454,101274,1,3,1,0.004622,0.46662,0.056327,0.004685,0.0059375,0.0046935,0,,
data/edge_zerotrans_out.enron,algo2,1235345,2296144,1.85871,315532800,1716720598,438000,0,2147483647,0.827833,100,1,932454,101274,1,3,1,0.004607,0.46748,0.0562968,0.004664,0.005872,0.004672,0,,
data/edge_zerotrans_out.enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,0,2147483647,0.843293,100,1,932454,101274,1,3,1,0.00429,0.477003,0.0568092,0.004303,0.0055305,0.004312,0,,
data/edge_zerotrans_out.enron,hopcount,1235345,2296144,1.85871,315532800,1716720598,438000,0,2147483647,0.831632,100,1,932454,101274,1,3,1,0.004668,0.522782,0.062028,0.0047785,0.008338,0.00509,0,,
data/edge_out.enron,earliest,87273,1148072,13.155,315532800,1716720598,0,0,2147483647,0.344646,100,0,43651,5327.97,0,2,0,0.001695,0.002914,0.00187427,0.0017125,0.0017535,0.001726,0,,
data/edge_out.enron,latest,87273,1148072,13.155,315532800,1716720598,0,0,2147483647,0.344319,100,87273,87273,87273,87273,87273,87273,0.001955,0.00336,0.00215055,0.0019655,0.0020055,0.001982,0,,
data/edge_out.enron,shortest,87273,1148072,13.155,315532800,1716720598,0,0,2147483647,0.342329,100,87273,87273,87273,87273,87273,87273,0.004246,0.031902,0.00756162,0.004258,0.0056535,0.0042685,0,,
data/edge_out.enron,fastest,87273,1148072,13.155,315532800,1716720598,0,0,2147483647,0.344838,100,87273,87273,87273,87273,87273,87273,0.004301,0.043589,0.00687924,0.004314,0.0052535,0.0043265,0,,
data/edge_zerotrans_out.epinions,algo1,973200,1682744,1.72908,979081200,1060639201,1878,0,2147483647,0.580465,100,0,213045,55182.8,2.5,126207,3,3e-06,0.039777,0.0103185,9e-06,0.023592,8.8e-05,0,,
data/edge_zerotrans_out.epinions,reverse,973200,1682744,1.72908,979081200,1060639201,1878,0,2147483647,0.57845,100,1,213045,55183,2.5,126207,3,2e-05,0.106199,0.0272495,2.95e-05,0.0607145,3.4e-05,0,,
data/edge_zerotrans_out.epinions,algo2,973200,1682744,1.72908,979081200,1060639201,1878,0,2147483647,0.578917,100,1,213045,55183,2.5,126207,3,2e-05,0.106598,0.027338,2.8e-05,0.0608825,3.3e-05,0,,
data/edge_zerotrans_out.epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,0,2147483647,0.577415,100,1,213045,55183,2.5,126207,3,1.8e-05,0.116783,0.0298796,2.7e-05,0.066528,3.1e-05,0,,
data/edge_zerotrans_out.epinions,hopcount,973200,1682744,1.72908,979081200,1060639201,1878,0,2147483647,0.575879,100,1,213045,55183,2.5,126207,3,2e-05,0.11013,0.0284555,2.9e-05,0.063222,3.3e-05,0,,
data/edge_out.epinions,earliest,131828,841372,6.38235,979081200,1060639201,0,0,2147483647,0.25882,100,0,22466,6084.84,1.5,14719.5,2,0.001391,0.002174,0.00161745,0.001404,0.0019025,0.001426,0,,
data/edge_out.epinions,latest,131828,841372,6.38235,979081200,1060639201,0,0,2147483647,0.257021,100,131828,131828,131828,131828,131828,131828,0.001635,0.003916,0.00190408,0.001647,0.0016785,0.00166,0,,
data/edge_out.epinions,shortest,131828,841372,6.38235,979081200,1060639201,0,0,2147483647,0.257716,100,131828,131828,131828,131828,131828,131828,0.004628,0.014733,0.00736426,0.0046725,0.010778,0.0055095,0,,
data/edge_out.epinions,fastest,131828,841372,6.38235,979081200,1060639201,0,0,2147483647,0.257053,100,131828,131828,131828,131828,131828,131828,0.004672,0.011213,0.00637379,0.004715,0.0086555,0.00531,0,,
data/edge_zerotrans_out.facebook-wosn-links,algo1,880766,1634070,1.85528,0,1232231924,664446,0,2147483647,0.640187,100,0,180774,9051.68,3,3145,15,0.000575,0.180493,0.0271149,0.001533,0.033973,0.0293785,0,,
data/edge_zerotrans_out.facebook-wosn-links,reverse,880766,1634070,1.85528,0,1232231924,664446,0,2147483647,0.635442,100,1,180774,9051.92,3,3145,15,0.007051,0.221252,0.0206726,0.008494,0.014275,0.009137,0,,
data/edge_zerotrans_out.facebook-wosn-links,algo2,880766,1634070,1.85528,0,1232231924,664446,0,2147483647,0.637471,100,1,180774,9051.92,3,3145,15,0.00701,0.218358,0.0198831,0.008497,0.014327,0.0090285,0,,
data/edge_zerotrans_out.facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,0,2147483647,0.943694,100,1,180774,9051.92,3,3145,15,0.006575,0.221005,0.0195427,0.008185,0.014186,0.008596,0,,
data/edge_zerotrans_out.facebook-wosn-links,hopcount,880766,1634070,1.85528,0,1232231924,664446,0,2147483647,0.636964,100,1,180774,9051.92,3,3145,15,0.007083,0.218957,0.0196062,0.008543,0.0131265,0.008869,0,,
data/edge_out.facebook-wosn-links,earliest,63731,817035,12.8201,0,1232231924,0,0,2147483647,0.227621,100,0,34714,2245.1,2,1311,8,0.001368,0.002748,0.00146516,0.001379,0.0014545,0.0013915,0,,
data/edge_out.facebook-wosn-links,latest,63731,817035,12.8201,0,1232231924,0,0,2147483647,0.226079,100,63731,63731,63731,63731,63731,63731,0.001634,0.002745,0.00169417,0.0016475,0.0016765,0.0016595,0,,
data/edge_out.facebook-wosn-links,shortest,63731,817035,12.8201,0,1232231924,0,0,2147483647,0.226592,100,63731,63731,63731,63731,63731,63731,0.003821,0.01376,0.00446759,0.003848,0.0043895,0.0039555,0,,
data/edge_out.facebook-wosn-links,fastest,63731,817035,12.8201,0,1232231924,0,0,2147483647,0.22539,100,63731,63731,63731,63731,63731,63731,0.003826,0.013427,0.00443718,0.003862,0.0043765,0.0039725,0,,
data/edge_zerotrans_out.flickr-growth,algo1,35442942,66280034,1.87005,1162422000,1179439201,268,0,2147483647,23.8463,100,0,1.26259e+07,3.56928e+06,3,6.5944e+06,20.5,2e-06,3.46118,0.985751,1.6e-05,1.94207,3.55e-05,0,,
data/edge_zerotrans_out.flickr-growth,reverse,35442942,66280034,1.87005,1162422000,1179439201,268,0,2147483647,24.063,100,1,1.26259e+07,3.56928e+06,3,6.5944e+06,20.5,4e-06,10.6623,3.15279,1.45e-05,6.37313,4.2e-05,0,,
data/edge_zerotrans_out.flickr-growth,algo2,35442942,66280034,1.87005,1162422000,1179439201,268,0,2147483647,24.3507,100,1,1.26259e+07,3.56928e+06,3,6.5944e+06,20.5,4e-06,10.7985,3.12089,1.4e-05,6.31017,4.1e-05,0,,
data/edge_zerotrans_out.flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,0,2147483647,23.8822,100,1,1.26259e+07,3.56928e+06,3,6.5944e+06,20.5,3e-06,11.3766,3.28659,1.2e-05,6.66159,3.9e-05,0,,
data/edge_zerotrans_out.flickr-growth,hopcount,35442942,66280034,1.87005,1162422000,1179439201,268,0,2147483647,24.1136,100,1,1.26259e+07,3.56928e+06,3,6.5944e+06,20.5,4e-06,12.1137,3.55769,1.4e-05,7.2221,4.45e-05,0,,
data/edge_out.flickr-growth,earliest,2302925,33140017,14.3904,1162422000,1179439201,0,0,2147483647,10.3997,100,0,684979,225938,2,472176,10,0.087245,0.152033,0.105773,0.087332,0.121371,0.0952025,0,,
data/edge_out.flickr-growth,latest,2302925,33140017,14.3904,1162422000,1179439201,0,0,2147483647,10.4541,100,2.30292e+06,2.30292e+06,2.30292e+06,2.30292e+06,2.30292e+06,2.30292e+06,0.108444,0.226275,0.133714,0.108502,0.16979,0.108537,0,,
data/edge_out.flickr-growth,shortest,2302925,33140017,14.3904,1162422000,1179439201,0,0,2147483647,10.372,100,2.30292e+06,2.30292e+06,2.30292e+06,2.30292e+06,2.30292e+06,2.30292e+06,0.21276,1.69015,0.639465,0.234969,1.05055,0.302603,0,,
data/edge_out.flickr-growth,fastest,2302925,33140017,14.3904,1162422000,1179439201,0,0,2147483647,10.3796,100,2.30292e+06,2.30292e+06,2.30292e+06,2.30292e+06,2.30292e+06,2.30292e+06,0.214019,2.69225,0.609951,0.219349,0.803236,0.312802,0,,
data/edge_zerotrans_out.wikipedia-growth,algo1,41823854,79906290,1.91054,982623600,1175810401,4396,0,2147483647,29.7761,100,3,2.7353e+07,9.25078e+06,1.8967e+06,1.4792e+07,7.80849e+06,1.4e-05,8.76258,3.35016,0.858706,5.42368,3.02023,0,,
data/edge_zerotrans_out.wikipedia-growth,reverse,41823854,79906290,1.91054,982623600,1175810401,4396,0,2147483647,29.7839,100,3,2.7353e+07,9.25078e+06,1.8967e+06,1.4792e+07,7.80849e+06,7.2e-05,30.0214,10.6806,2.44668,17.1952,9.64713,0,,
data/edge_zerotrans_out.wikipedia-growth,algo2,41823854,79906290,1.91054,982623600,1175810401,4396,0,2147483647,29.6946,100,3,2.7353e+07,9.25078e+06,1.8967e+06,1.4792e+07,7.80849e+06,7e-05,30.0459,10.7122,2.51921,17.1947,9.57495,0,,
data/edge_zerotrans_out.wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,0,2147483647,29.8119,100,3,2.7353e+07,9.25078e+06,1.8967e+06,1.4792e+07,7.80849e+06,6.4e-05,29.3837,10.7372,2.72047,17.5842,9.87355,0,,
data/edge_zerotrans_out.wikipedia-growth,hopcount,41823854,79906290,1.91054,982623600,1175810401,4396,0,2147483647,29.5337,100,3,2.7353e+07,9.25078e+06,1.8967e+06,1.4792e+07,7.80849e+06,6.9e-05,31.5433,11.3672,2.77846,18.8804,10.1541,0,,
data/edge_out.wikipedia-growth,earliest,1870709,39953145,21.3572,982623600,1175810401,0,0,2147483647,13.3112,100,2,1.52217e+06,861944,420936,1.27696e+06,974795,0.159153,0.288801,0.228565,0.183986,0.270148,0.236129,0,,
data/edge_out.wikipedia-growth,latest,1870709,39953145,21.3572,982623600,1175810401,0,0,2147483647,13.1357,100,1.87071e+06,1.87071e+06,1.87071e+06,1.87071e+06,1.87071e+06,1.87071e+06,0.207077,0.349984,0.281392,0.260337,0.303823,0.281722,0,,
data/edge_out.wikipedia-growth,shortest,1870709,39953145,21.3572,982623600,1175810401,0,0,2147483647,13.3123,100,1.87071e+06,1.87071e+06,1.87071e+06,1.87071e+06,1.87071e+06,1.87071e+06,0.403671,3.97198,1.8099,0.789158,2.51484,1.65361,0,,
data/edge_out.wikipedia-growth,fastest,1870709,39953145,21.3572,982623600,1175810401,0,0,2147483647,13.487,100,1.87071e+06,1.87071e+06,1.87071e+06,1.87071e+06,1.87071e+06,1.87071e+06,0.428183,5.50882,1.691,0.764408,2.34749,1.48208,0,,
data/edge_zerotrans_out.youtube-u-growth,algo1,12598959,18750748,1.48828,1165708800,1185148801,406,0,2147483647,7.1026,100,0,3.32056e+06,251399,0,13,0,2e-06,0.779657,0.0556566,3e-06,2.65e-05,3e-06,0,,
data/edge_zerotrans_out.youtube-u-growth,reverse,12598959,18750748,1.48828,1165708800,1185148801,406,0,2147483647,7.17298,100,1,3.32056e+06,251400,1,13,1,6e-06,2.24513,0.166292,6e-06,2.75e-05,7e-06,0,,
data/edge_zerotrans_out.youtube-u-growth,algo2,12598959,18750748,1.48828,1165708800,1185148801,406,0,2147483647,7.14494,100,1,3.32056e+06,251400,1,13,1,5e-06,2.25619,0.176567,6e-06,2.85e-05,8e-06,0,,
data/edge_zerotrans_out.youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,0,2147483647,7.40895,100,1,3.32056e+06,251400,1,13,1,4e-06,2.33256,0.174509,5e-06,4.95e-05,5e-06,0,,
data/edge_zerotrans_out.youtube-u-growth,hopcount,12598959,18750748,1.48828,1165708800,1185148801,406,0,2147483647,7.09025,100,1,3.32056e+06,251400,1,13,1,5e-06,2.41189,0.184443,6e-06,2.75e-05,6e-06,0,,
data/edge_out.youtube-u-growth,earliest,3223585,9375374,2.90837,1165708800,1185148801,0,0,2147483647,3.23263,100,0,913550,76786.9,0,7,0,0.041964,0.075136,0.0444589,0.0420415,0.042102,0.042062,0,,
data/edge_out.youtube-u-growth,latest,3223585,9375374,2.90837,1165708800,1185148801,0,0,2147483647,3.35166,100,3.22358e+06,3.22358e+06,3.22358e+06,3.22358e+06,3.22358e+06,3.22358e+06,0.055641,0.062225,0.0561974,0.0560335,0.0560935,0.0560645,0,,
data/edge_out.youtube-u-growth,shortest,3223585,9375374,2.90837,1165708800,1185148801,0,0,2147483647,3.22243,100,3.22358e+06,3.22358e+06,3.22358e+06,3.22358e+06,3.22358e+06,3.22358e+06,0.112771,0.448011,0.1451,0.112814,0.148247,0.112884,0,,
data/edge_out.youtube-u-growth,fastest,3223585,9375374,2.90837,1165708800,1185148801,0,0,2147483647,3.2291,100,3.22358e+06,3.22358e+06,3.22358e+06,3.22358e+06,3.22358e+06,3.22358e+06,0.113418,0.443364,0.145866,0.113504,0.149679,0.113655,0,,
data/edge_zerotrans_out.ca-cit-HepPh,algo1,4624896,9193606,1.98785,700617600,1015891202,4674,0,2147483647,3.16899,100,0,3.72218e+06,263128,7,7079,96.5,6e-06,3.18383,0.203699,1.4e-05,0.0029925,7.9e-05,0,,
data/edge_zerotrans_out.ca-cit-HepPh,reverse,4624896,9193606,1.98785,700617600,1015891202,4674,0,2147483647,3.16155,100,1,3.72218e+06,263128,7,7079,96.5,5.6e-05,2.28524,0.189702,8.35e-05,0.006076,0.000281,0,,
data/edge_zerotrans_out.ca-cit-HepPh,algo2,4624896,9193606,1.98785,700617600,1015891202,4674,0,2147483647,3.16684,100,1,3.72218e+06,263128,7,7079,96.5,5.3e-05,2.29864,0.191079,7.9e-05,0.00611,0.000282,0,,
data/edge_zerotrans_out.ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,0,2147483647,3.16899,100,1,3.72218e+06,263128,7,7079,96.5,4.4e-05,2.43903,0.195675,8.7e-05,0.006232,0.000269,0,,
data/edge_zerotrans_out.ca-cit-HepPh,hopcount,4624896,9193606,1.98785,700617600,1015891202,4674,0,2147483647,3.16212,100,1,3.72218e+06,263128,7,7079,96.5,5.3e-05,2.33304,0.194851,7.85e-05,0.0061805,0.000282,0,,
data/edge_out.ca-cit-HepPh,earliest,28093,4596803,163.628,700617600,1015891202,0,0,2147483647,1.36352,100,0,27547,4565.32,4,1912.5,47.5,0.006479,0.015862,0.00771514,0.00651,0.006574,0.0065325,0,,
data/edge_out.ca-cit-HepPh,latest,28093,4596803,163.628,700617600,1015891202,0,0,2147483647,1.36081,100,28093,28093,28093,28093,28093,28093,0.007458,0.009626,0.00787685,0.007501,0.0078615,0.0075215,0,,
data/edge_out.ca-cit-HepPh,shortest,28093,4596803,163.628,700617600,1015891202,0,0,2147483647,1.36101,100,28093,28093,28093,28093,28093,28093,0.016051,0.132879,0.0283288,0.0161845,0.018667,0.017575,0,,
data/edge_out.ca-cit-HepPh,fastest,28093,4596803,163.628,700617600,1015891202,0,0,2147483647,1.36146,100,28093,28093,28093,28093,28093,28093,0.016125,0.269509,0.0326801,0.0162195,0.0190605,0.0167765,0,,
data/edge_zerotrans_out.dblp_coauthor,algo1,19523918,36482904,1.86863,-1009843139,1388534462,144,0,2147483647,14.1532,100,3,1.2986e+07,1.72506e+06,30.5,3.15165e+06,24173.5,7e-06,4.09643,0.560832,2.3e-05,1.03144,0.0103185,0,,
data/edge_zerotrans_out.dblp_coauthor,reverse,19523918,36482904,1.86863,-1009843139,1388534462,144,0,2147483647,13.9018,100,3,1.2986e+07,1.72506e+06,30.5,3.15165e+06,24173.5,8e-06,13.4727,1.93751,4.9e-05,3.90671,0.033191,0,,
data/edge_zerotrans_out.dblp_coauthor,algo2,19523918,36482904,1.86863,-1009843139,1388534462,144,0,2147483647,13.9852,100,3,1.2986e+07,1.72506e+06,30.5,3.15165e+06,24173.5,9e-06,12.2369,1.79253,4.95e-05,3.40799,0.0290045,0,,
data/edge_zerotrans_out.dblp_coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,0,2147483647,13.9228,100,3,1.2986e+07,1.72506e+06,30.5,3.15165e+06,24173.5,7e-06,13.746,1.91856,5.3e-05,3.64728,0.0330135,0,,
data/edge_zerotrans_out.dblp_coauthor,hopcount,19523918,36482904,1.86863,-1009843139,1388534462,144,0,2147483647,13.8744,100,3,1.2986e+07,1.72506e+06,30.5,3.15165e+06,24173.5,9e-06,13.7517,1.94204,4.95e-05,3.62804,0.0307375,0,,
data/edge_out.dblp_coauthor,earliest,1282466,18241452,14.2237,-1009843139,1388534462,0,0,2147483647,6.10157,100,2,932637,164928,12.5,351009,8003,0.072778,0.123371,0.0836565,0.073307,0.097911,0.073377,0,,
data/edge_out.dblp_coauthor,latest,1282466,18241452,14.2237,-1009843139,1388534462,0,0,2147483647,6.00957,100,1.28247e+06,1.28247e+06,1.28247e+06,1.28247e+06,1.28247e+06,1.28247e+06,0.096732,0.115305,0.102876,0.0969415,0.10815,0.102068,0,,
data/edge_out.dblp_coauthor,shortest,1282466,18241452,14.2237,-1009843139,1388534462,0,0,2147483647,6.55579,100,1.28247e+06,1.28247e+06,1.28247e+06,1.28247e+06,1.28247e+06,1.28247e+06,0.202725,1.40194,0.436483,0.208108,0.641897,0.270535,0,,
data/edge_out.dblp_coauthor,fastest,1282466,18241452,14.2237,-1009843139,1388534462,0,0,2147483647,6.01416,100,1.28247e+06,1.28247e+06,1.28247e+06,1.28247e+06,1.28247e+06,1.28247e+06,0.203899,1.15057,0.395698,0.211764,0.583247,0.265264,0,,
data/edge_zerotrans_out.digg-friends,algo1,2011283,3463306,1.72194,0,1247032806,3043307,0,2147483647,1.79664,100,0,1.48575e+06,102245,0,4,0,0.002621,0.952524,0.0829353,0.0026295,0.020395,0.0026475,0,,
data/edge_zerotrans_out.digg-friends,reverse,2011283,3463306,1.72194,0,1247032806,3043307,0,2147483647,1.78331,100,1,1.48575e+06,102246,1,4,1,0.032519,1.47202,0.133712,0.0325735,0.039151,0.032612,0,,
data/edge_zerotrans_out.digg-friends,algo2,2011283,3463306,1.72194,0,1247032806,3043307,0,2147483647,1.83231,100,1,1.48575e+06,102246,1,4,1,0.032353,1.32647,0.130736,0.0324135,0.0390045,0.032444,0,,
data/edge_zerotrans_out.digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,0,2147483647,1.77887,100,1,1.48575e+06,102246,1,4,1,0.030242,1.35861,0.131728,0.0302665,0.037759,0.030303,0,,
data/edge_zerotrans_out.digg-friends,hopcount,2011283,3463306,1.72194,0,1247032806,3043307,0,2147483647,1.81683,100,1,1.48575e+06,102246,1,4,1,0.03308,1.32697,0.131224,0.033176,0.039179,0.033245,0,,
data/edge_out.digg-friends,earliest,279630,1731653,6.19266,0,1247032806,0,0,2147483647,0.536917,100,0,156117,11249.3,0,2.5,0,0.003789,0.007966,0.00412292,0.003818,0.003841,0.003829,0,,
data/edge_out.digg-friends,latest,279630,1731653,6.19266,0,1247032806,0,0,2147483647,0.536138,100,279630,279630,279630,279630,279630,279630,0.004605,0.007948,0.0048125,0.0046275,0.004664,0.0046405,0,,
data/edge_out.digg-friends,shortest,279630,1731653,6.19266,0,1247032806,0,0,2147483647,0.535669,100,279630,279630,279630,279630,279630,279630,0.010745,0.100494,0.0168689,0.0107725,0.0108,0.0107795,0,,
data/edge_out.digg-friends,fastest,279630,1731653,6.19266,0,1247032806,0,0,2147483647,0.729234,100,279630,279630,279630,279630,279630,279630,0.010824,0.083177,0.0162331,0.0108515,0.0118815,0.01087,0,,
data/edge_zerotrans_out.elec,algo1,110793,207350,1.87151,1080493920,1199582161,196052,0,2147483647,0.101744,100,0,42142,14424.2,3,26983.5,11184,0.000168,0.029846,0.0115571,0.00243,0.0203525,0.0088365,0,,
data/edge_zerotrans_out.elec,reverse,110793,207350,1.87151,1080493920,1199582161,196052,0,2147483647,0.101776,100,1,42142,14424.4,3,26983.5,11184,0.002084,0.035142,0.0132691,0.0026095,0.022526,0.01072,0,,
data/edge_zerotrans_out.elec,algo2,110793,207350,1.87151,1080493920,1199582161,196052,0,2147483647,0.101487,100,1,42142,14424.4,3,26983.5,11184,0.002043,0.034735,0.0130503,0.0025525,0.022147,0.0104095,0,,
data/edge_zerotrans_out.elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,0,2147483647,0.102063,100,1,42142,14424.4,3,26983.5,11184,0.001863,0.036869,0.0136704,0.002426,0.0243745,0.0110715,0,,
data/edge_zerotrans_out.elec,hopcount,110793,207350,1.87151,1080493920,1199582161,196052,0,2147483647,0.101755,100,1,42142,14424.4,3,26983.5,11184,0.00208,0.034789,0.0130452,0.002597,0.0220845,0.0104005,0,,
data/edge_out.elec,earliest,7118,103675,14.5652,1080493920,1199582161,0,0,2147483647,0.036273,100,0,2271,909.24,2,1655.5,886.5,8.7e-05,0.000426,0.00020488,8.8e-05,0.0003065,0.000179,0,,
data/edge_out.elec,latest,7118,103675,14.5652,1080493920,1199582161,0,0,2147483647,0.036069,100,7118,7118,7118,7118,7118,7118,0.000105,0.000337,0.00018098,0.000106,0.000251,0.00014,0,,
data/edge_out.elec,shortest,7118,103675,14.5652,1080493920,1199582161,0,0,2147483647,0.03649,100,7118,7118,7118,7118,7118,7118,0.000267,0.001582,0.00072967,0.0003165,0.0011105,0.000633,0,,
data/edge_out.elec,fastest,7118,103675,14.5652,1080493920,1199582161,0,0,2147483647,0.034812,100,7118,7118,7118,7118,7118,7118,0.000262,0.00175,0.00066185,0.000302,0.0009225,0.0005655,0,,


==> test_environment/shortest.txt <==
filename,algo,n,M,avg_degree,t_start,t_end,T,compression,beta,readin_time,sources,visit_min,visit_max,visit_median,visit_first,visit_third,visit_medium,runtime_min,runtime_max,runtime_median,runtime_first,runtime_third,runtime_medium,backtracking
elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,0,2147483647,0.106794,100,1,2271,886.5,2,1655.5,909.39,0.002269,0.044552,0.0135295,0.0027615,0.029479,0.0169088,0
facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,0,2147483647,0.654874,100,1,34714,8,2,1311,2245.34,0.007724,0.25913,0.0094455,0.0091615,0.014697,0.0223159,0
epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,0,2147483647,0.58671,100,1,22466,2,1.5,14719.5,6085.08,2.20E-05,0.141001,3.60E-05,3.20E-05,0.0829135,0.035339,0
enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,0,2147483647,0.849235,100,1,43651,1,1,2,5328.7,0.005087,0.617282,0.0051155,0.005098,0.0061305,0.0750376,0
digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,0,2147483647,1.83179,100,1,156117,1,1,2.5,11250,0.035372,1.72194,0.035411,0.0353985,0.041969,0.151992,0
ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,0,2147483647,3.21138,100,1,27547,47.5,4,1912.5,4565.48,5.90E-05,2.42532,0.0001775,8.40E-05,0.0586795,0.20788,0
youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,0,2147483647,7.23285,100,1,913550,1,1,7,76787.5,6.00E-06,2.69325,8.00E-06,7.00E-06,3.10E-05,0.20216,0
dblp-coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,0,2147483647,14.0203,100,2,932637,8003,12.5,351009,164928,1.10E-05,13.4273,0.281072,4.50E-05,3.63458,2.0229,0
flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,0,2147483647,24.2025,100,1,684979,10,2,472176,225938,5.00E-06,11.2715,4.80E-05,1.50E-05,6.90452,3.3827,0
wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,0,2147483647,30.2719,100,2,1.52E+06,974795,420936,1.28E+06,861944,7.70E-05,30.4161,9.78105,2.77546,17.4801,11.1318,0


==> test_environment/shortest_Wu.txt <==
filename,algo,n,M,avg_degree,t_start,t_end,T,compression,beta,readin_time,sources,visit_min,visit_max,visit_median,visit_first,visit_third,visit_medium,runtime_min,runtime_max,runtime_median,runtime_first,runtime_third,runtime_medium,backtracking
elec,shortest,7118,103675,14.5652,1080493920,1199582161,0,0,2147483647,0.035663,100,7118,7118,7118,7118,7118,7118,0.000264,0.001617,0.0006325,0.000313,0.001115,0.00073231,0
facebook-wosn-links,shortest,63731,817035,12.8201,0,1232231924,0,0,2147483647,0.229515,100,63731,63731,63731,63731,63731,63731,0.004317,0.015189,0.004475,0.004361,0.0049185,0.005032,0
epinions,shortest,131828,841372,6.38235,979081200,1060639201,0,0,2147483647,0.259477,100,131828,131828,131828,131828,131828,131828,0.005208,0.015742,0.0061345,0.005237,0.0115875,0.00803134,0
enron,shortest,87273,1148072,13.155,315532800,1716720598,0,0,2147483647,0.347372,100,87273,87273,87273,87273,87273,87273,0.003944,0.03262,0.0039955,0.0039735,0.0060175,0.00747158,0
digg-friends,shortest,279630,1731653,6.19266,0,1247032806,0,0,2147483647,0.538732,100,279630,279630,279630,279630,279630,279630,0.010938,0.101381,0.010968,0.0109545,0.0109995,0.017091,0
ca-cit-HepPh,shortest,28093,4596803,163.628,700617600,1015891202,0,0,2147483647,1.37973,100,28093,28093,28093,28093,28093,28093,0.017203,0.140366,0.0175235,0.017251,0.018379,0.0293947,0
youtube-u-growth,shortest,3223585,9375374,2.90837,1165708800,1185148801,0,0,2147483647,3.28869,100,3.22E+06,3.22E+06,3.22E+06,3.22E+06,3.22E+06,3.22E+06,0.112789,0.452267,0.112881,0.112844,0.148356,0.144938,0
dblp-coauthor,shortest,1282466,18241452,14.2237,-1009843139,1388534462,0,0,2147483647,6.08151,100,1.28E+06,1.28E+06,1.28E+06,1.28E+06,1.28E+06,1.28E+06,0.205422,1.40324,0.254541,0.206988,0.642033,0.423421,0
flickr-growth,shortest,2302925,33140017,14.3904,1162422000,1179439201,0,0,2147483647,10.5029,100,2.30E+06,2.30E+06,2.30E+06,2.30E+06,2.30E+06,2.30E+06,0.213778,1.56507,0.296549,0.220181,1.04906,0.632816,0
wikipedia-growth,shortest,1870709,39953145,21.3572,982623600,1175810401,0,0,2147483647,13.1716,100,1.87E+06,1.87E+06,1.87E+06,1.87E+06,1.87E+06,1.87E+06,0.40897,4.02651,1.68819,0.799201,2.54853,1.82355,0


==> test_environment/shortest_compLin.txt <==
filename,algo,n,M,avg_degree,t_start,t_end,T,compression,beta,readin_time,sources,visit_min,visit_max,visit_median,visit_first,visit_third,visit_medium,runtime_min,runtime_max,runtime_median,runtime_first,runtime_third,runtime_medium,backtracking,,,,,,,,,,,,
elec,cheapest,110793,207350,1.87151,1080493920,1199582161,196052,0,1073741824,0.106179,100,1,2271,886.5,2,1655.5,909.39,0.002292,0.049588,0.014494,0.0028005,0.033498,0.0186352,1,0,0,0,0,0,0,0,0.002873,1.00E-06,0,1.00E-06,1.02E-06
facebook-wosn-links,cheapest,880766,1634070,1.85528,0,1232231924,664446,0,1073741824,0.653036,100,1,29914,5,2,285,1178.35,0.00771,0.197099,0.0094415,0.009156,0.0113945,0.0161564,1,0,0,0,0,0,0,3.00E-06,0.010966,3.00E-06,3.00E-06,4.00E-06,3.90E-06
epinions,cheapest,973200,1682744,1.72908,979081200,1060639201,1878,0,1073741824,0.587156,100,1,22466,2,1.5,14719.5,6085.08,2.50E-05,0.155854,4.05E-05,3.55E-05,0.0924735,0.0396232,1,0,0,0,0,0,0,3.00E-06,0.00822,4.00E-06,4.00E-06,4.00E-06,3.99E-06
enron,cheapest,1235345,2296144,1.85871,315532800,1716720598,438000,0,1073741824,0.848404,100,1,43651,1,1,2,5328.7,0.005084,0.729181,0.005102,0.005092,0.006135,0.0874981,1,0,0,0,0,0,0,4.00E-06,0.04397,5.00E-06,4.00E-06,5.00E-06,5.01E-06
digg-friends,cheapest,2011283,3463306,1.72194,0,1247032806,3043307,0,1073741824,1.83142,100,1,156117,1,1,2.5,11250,0.038798,2.08852,0.0398435,0.0397885,0.0478325,0.178371,1,0,0,0,0,0,0,7.00E-06,0.149066,8.00E-06,8.00E-06,8.00E-06,8.47E-06
ca-cit-HepPh,cheapest,4624896,9193606,1.98785,700617600,1015891202,4674,0,1073741824,3.20374,100,1,27547,47.5,4,1912.5,4565.48,5.80E-05,2.7752,0.0001945,8.65E-05,0.0287395,0.230156,1,0,0,0,0,0,0,2.10E-05,0.196623,2.30E-05,2.20E-05,2.30E-05,2.51E-05
youtube-u-growth,cheapest,12598959,18750748,1.48828,1165708800,1185148801,406,0,1073741824,7.40764,100,1,913550,1,1,7,76787.5,6.00E-06,3.16812,8.00E-06,7.00E-06,3.45E-05,0.238277,1,0,0,0,0,0,0,5.90E-05,0.223321,6.20E-05,6.10E-05,6.30E-05,6.27E-05
dblp-coauthor,cheapest,19523918,36482904,1.86863,-1009843139,1388534462,144,0,1073741824,13.9785,100,2,932637,8003,12.5,351009,164928,1.10E-05,15.2111,0.105903,5.35E-05,4.11637,2.25226,1,0,26,0,0,0,0.26,9.30E-05,1.02057,9.50E-05,9.50E-05,9.60E-05,9.61E-05
flickr-growth,cheapest,35442942,66280034,1.87005,1162422000,1179439201,268,0,1073741824,24.5561,100,1,684979,10,2,472176,225938,5.00E-06,12.8421,5.25E-05,1.60E-05,8.04055,3.87919,1,0,0,0,0,0,0,0.000169,0.55118,0.000172,0.000171,0.000173,0.000173134
wikipedia-growth,cheapest,41823854,79906290,1.91054,982623600,1175810401,4396,0,1073741824,30.008,100,2,1.52E+06,974795,420936,1.28E+06,861944,7.90E-05,34.9086,11.6625,2.88733,20.6099,13.1049,1,0,0,0,0,0,0,0.000199,1.40212,0.000204,0.000202,0.000209,0.000206343

